Presenting a Dataset for Collaborator Recommending Systems in Academic Social Network: a Case Study on ReseachGate

Collaborator finding systems are a special type of expert finding models. There is a long-lasting challenge for research in the collaborator recommending research area, which is the lack of the structured dataset to be used by the researchers. We introduce two datasets to fill this gap. The first dataset is prepared for designing a consistent, collaborator finding system. The next one, called a co-author finding model, models an academic social network as a table that contains different relations between the pair of users. Both of them provide an opportunity for introducing potential collaborators to each other. These two models have been extracted from ResearchGate (RG) data set and are available publicly. RG dataset has been collected from Jan. 2019 to April 2019 and includes raw data of 3980 RG users. The dataset consists of almost complete information about users. In the preprocessing phase, the well-known Elmo was used for analyzing textual data. We call this as ResearchGate dataset for Recommending Systems (RGRS). For assessing the validity of data, we analyze each layer of data separately, and the results are reported. After preparing data and evaluating the collaborator finding models, we have done some assessments on RGRS. Some of these assessments are co-author, following-follower, and question answering relations. The outcomes indicate that it is the best relation in propagating knowledge in the network. To the best of our knowledge, there is no processed and analyzed dataset of this size.

==> amsfonts/doc/OFL-FAQ.txt <==
OFL FAQ - Frequently Asked Questions about the SIL Open Font License (OFL)
Version 1.1 - 26 February 2007
(See http://scripts.sil.org/OFL for updates)


1  ABOUT USING AND DISTRIBUTING FONTS LICENSED UNDER THE OFL

1.1  Can I use the fonts in any publication, even embedded in the file?
Yes. You may use them like most other fonts, but unlike some fonts you may include an embedded subset of the fonts in your document. Such use does not require you to include this license or other files (listed in OFL condition 2), nor does it require any type of acknowledgement within the publication. Some mention of the font name within the publication information (such as in a colophon) is usually appreciated. If you wish to include the complete font as a separate file, you should distribute the full font package, including all existing acknowledgements, and comply with the OFL conditions. Of course, referencing or embedding an OFL font in any document does not change the license of the document itself. The requirement for fonts to remain under the OFL does not apply to any document created using the fonts and their derivatives. Similarly, creating any kind of graphic using a font under OFL does not make the resulting artwork subject to the OFL.

1.2  Can I make web pages using these fonts?
Yes! Go ahead! Using CSS (Cascading Style Sheets) is recommended.

1.3  Can I make the fonts available to others from my web site?
Yes, as long as you meet the conditions of the license (do not sell by itself, include the necessary files, rename Modified Versions, do not abuse the Author(s)' name(s) and do not sublicense).

1.4  Can the fonts be included with Free/Libre and Open Source Software collections such as GNU/Linux and BSD distributions?
Yes! Fonts licensed under the OFL can be freely aggregated with software under FLOSS (Free/Libre and Open Source Software) licenses. Since fonts are much more useful aggregated to than merged with existing software, possible incompatibility with existing software licenses is not a problem. You can also repackage the fonts and the accompanying components in a .rpm or .deb package and include them in distro CD/DVDs and online repositories.

1.5  I want to distribute the fonts with my program. Does this mean my program also has to be free and open source software?
No. Only the portions based on the font software are required to be released under the OFL. The intent of the license is to allow aggregation or bundling with software under restricted licensing as well.

1.6  Can I include the fonts on a CD of freeware or commercial fonts?
Yes, as long some other font or software is also on the disk, so the OFL font is not sold by itself.

1.7  Can I sell a software package that includes these fonts?
Yes, you can do this with both the Original Version and a Modified Version. Examples of bundling made possible by the OFL would include: word processors, design and publishing applications, training and educational software, edutainment software, etc.

1.8  Why won't the OFL let me sell the fonts alone?
The intent is to keep people from making money by simply redistributing the fonts. The only people who ought to profit directly from the fonts should be the original authors, and those authors have kindly given up potential direct income to distribute their fonts under the OFL. Please honor and respect their contribution!

1.9  I've come across a font released under the OFL. How can I easily get more information about the Original Version? How can I know where it stands compared to the Original Version or other Modified Versions?
Consult the copyright statement(s) in the license for ways to contact the original authors. Consult the FONTLOG for information on how the font differs from the Original Version, and get in touch with the various contributors via the information in the acknowledgment section. Please consider using the Original Versions of the fonts whenever possible.

1.10  What do you mean in condition 4? Can you provide examples of abusive promotion / endorsement / advertisement vs. normal acknowledgement?
The intent is that the goodwill and reputation of the author(s) should not be used in a way that makes it sound like the original author(s) endorse or approve of a specific Modified Version or software bundle. For example, it would not be right to advertise a word processor by naming the author(s) in a listing of software features, or to promote a Modified Version on a web site by saying "designed by ...". However, it would be appropriate to acknowledge the author(s) if your software package has a list of people who deserve thanks. We realize that this can seem to be a gray area, but the standard used to judge an acknowledgement is that if the acknowledgement benefits the author(s) it is allowed, but if it primarily benefits other parties, or could reflect poorly on the author(s), then it is not.


2  ABOUT MODIFYING OFL LICENSED FONTS

2.1  Can I change the fonts? Are there any limitations to what things I can and cannot change?
You are allowed to change anything, as long as such changes do not violate the terms of the license. In other words, you are not allowed to remove the copyright statement(s) from the font, but you could add additional information into it that covers your contribution.

2.2  I have a font that needs a few extra glyphs - can I take them from an OFL licensed font and copy them into mine?
Yes, but if you distribute that font to others it must be under the OFL, and include the information mentioned in condition 2 of the license.

2.3  Can I charge people for my additional work? In other words, if I add a bunch of special glyphs and/or OpenType/Graphite code, can I sell the enhanced font?
Not by itself. Derivative fonts must be released under the OFL and cannot be sold by themselves. It is permitted, however, to include them in a larger software package (such as text editors, office suites or operating systems), even if the larger package is sold. In that case, you are strongly encouraged, but not required, to also make that derived font easily and freely available outside of the larger package.

2.4  Can I pay someone to enhance the fonts for my use and distribution?
Yes. This is a good way to fund the further development of the fonts. Keep in mind, however, that if the font is distributed to others it must be under the OFL. You won't be able to recover your investment by exclusively selling the font, but you will be making a valuable contribution to the community. Please remember how you have benefitted from the contributions of others.

2.5  I need to make substantial revisions to the font to make it work with my program. It will be a lot of work, and a big investment, and I want to be sure that it can only be distributed with my program. Can I restrict its use?
No. If you redistribute a Modified Version of the font it must be under the OFL. You may not restrict it in any way. This is intended to ensure that all released improvements to the fonts become available to everyone. But you will likely get an edge over competitors by being the first to distribute a bundle with the enhancements. Again, please remember how you have benefitted from the contributions of others.

2.6  Do I have to make any derivative fonts (including source files, build scripts, documentation, etc.) publicly available?
No, but please do share your improvements with others. You may find that you receive more than what you gave in return.

2.7  Why can't I use the Reserved Font Name(s) in my derivative font names? I'd like people to know where the design came from.
The best way to acknowledge the source of the design is to thank the original authors and any other contributors in the files that are distributed with your revised font (although no acknowledgement is required). The FONTLOG is a natural place to do this. Reserved Font Name(s) ensure that the only fonts that have the original names are the unmodified Original Versions. This allows designers to maintain artistic integrity while allowing collaboration to happen. It eliminates potential confusion and name conflicts. When choosing a name be creative and avoid names that reuse almost all the same letters in the same order or sound like the original. Keep in mind that the Copyright Holder(s) can allow a specific trusted partner to use Reserved Font Name(s) through a separate written agreement.

2.8  What do you mean by "primary name as presented to the user"? Are you referring to the font menu name?
Yes, the requirement to change the visible name used to differentiate the font from others applies to the font menu name and other mechanisms to specify a font in a document. It would be fine, for example, to keep a text reference to the original fonts in the description field, in your modified source file or in documentation provided alongside your derivative as long as no one could be confused that your modified source is the original. But you cannot use the Reserved Font Names in any way to identify the font to the user (unless the Copyright Holder(s) allow(s) it through a separate agreement; see section 2.7). Users who install derivatives ("Modified Versions") on their systems should not see any of the original names ("Reserved Font Names") in their font menus, for example. Again, this is to ensure that users are not confused and do not mistake a font for another and so expect features only another derivative or the Original Version can actually offer. Ultimately, creating name conflicts will cause many problems for the users as well as for the designer of both the Original and Modified versions, so please think ahead and find a good name for your own derivative. Font substitution systems like fontconfig, or application-level font fallback configuration within OpenOffice.org or Scribus, will also get very confused if the name of the font they are configured to substitute to actually refers to another physical font on the user's hard drive. It will help everyone if Original Versions and Modified Versions can easily be distinguished from one another and from other derivatives. The substitution mechanism itself is outside the scope of the license. Users can always manually change a font reference in a document or set up some kind of substitution at a higher level but at the lower level the fonts themselves have to respect the Reserved Font Name(s) requirement to prevent ambiguity. If a substitution is currently active the user should be aware of it.

2.9  Am I not allowed to use any part of the Reserved Font Names?
You may not use the words of the font names, but you would be allowed to use parts of words, as long as you do not use any word from the Reserved Font Names entirely. We do not recommend using parts of words because of potential confusion, but it is allowed. For example, if "Foobar" was a Reserved Font Name, you would be allowed to use "Foo" or "bar", although we would not recommend it. Such an unfortunate choice would confuse the users of your fonts as well as make it harder for other designers to contribute.

2.10  So what should I, as an author, identify as Reserved Font Names?
Original authors are encouraged to name their fonts using clear, distinct names, and only declare the unique parts of the name as Reserved Font Names. For example, the author of a font called "Foobar Sans" would declare "Foobar" as a Reserved Font Name, but not "Sans", as that is a common typographical term, and may be a useful word to use in a derivative font name. Reserved Font Names should also be single words. A font called "Flowing River" should have Reserved Font Names "Flowing" and "River", not "Flowing River".

2.11  Do I, as an author, have to identify any Reserved Font Names?
No, but we strongly encourage you to do so. This is to avoid confusion between your work and Modified versions. You may, however, give certain trusted parties the right to use any of your Reserved Font Names through separate written agreements. For example, even if "Foobar" is a RFN, you could write up an agreement to give company "XYZ" the right to distribute a modified version with a name that includes "Foobar". This allows for freedom without confusion.

2.12  Are any names (such as the main font name) reserved by default?
No. That is a change to the license as of version 1.1. If you want any names to be Reserved Font Names, they must be specified after the copyright statement(s).

2.13  What is this FONTLOG thing exactly?
It has three purposes: 1) to provide basic information on the font to users and other developers, 2) to document changes that have been made to the font or accompanying files, either by the original authors or others, and 3) to provide a place to acknowledge the authors and other contributors. Please use it! See below for details on how changes should be noted.

2.14  Am I required to update the FONTLOG?
No, but users, designers and other developers might get very frustrated at you if you don't! People need to know how derivative fonts differ from the original, and how to take advantage of the changes, or build on them.


3  ABOUT THE FONTLOG

The FONTLOG can take a variety of formats, but should include these four sections:

3.1  FONTLOG for <FontFamilyName>
This file provides detailed information on the <FontFamilyName> font software. This information should be distributed along with the <FontFamilyName> fonts and any derivative works.

3.2  Basic Font Information
(Here is where you would describe the purpose and brief specifications for the font project, and where users can find more detailed documentation. It can also include references to how changes can be contributed back to the Original Version. You may also wish to include a short guide to the design, or a reference to such a document.)

3.3  ChangeLog
(This should list both major and minor changes, most recent first. Here are some examples:)

7 February 2007 (Pat Johnson) <NewFontFamilyName> Version 1.3
- Added Greek and Cyrillic glyphs
- Released as "<NewFontFamilyName>"

7 March 2006 (Fred Foobar) <NewFontFamilyName> Version 1.2
- Tweaked contextual behaviours
- Released as "<NewFontFamilyName>"

1 Feb 2005 (Jane Doe) <NewFontFamilyName> Version 1.1
- Improved build script performance and verbosity
- Extended the smart code documentation
- Corrected minor typos in the documentation
- Fixed position of combining inverted breve below (U+032F)
- Added OpenType/Graphite smart code for Armenian
- Added Armenian glyphs (U+0531 -> U+0587) 
- Released as "<NewFontFamilyName>"

1 Jan 2005 (Joe Smith) <FontFamilyName> Version 1.0
- Initial release of font "<FontFamilyName>"

3.4  Acknowledgements
(Here is where contributors can be acknowledged. 

If you make modifications be sure to add your name (N), email (E), web-address (W) and description (D). This list is sorted by last name in alphabetical order.)

N: Jane Doe
E: jane@university.edu
W: http://art.university.edu/projects/fonts
D: Contributor - Armenian glyphs and code

N: Fred Foobar
E: fred@foobar.org
W: http://foobar.org
D: Contributor - misc Graphite fixes

N: Pat Johnson
E: pat@fontstudio.org
W: http://pat.fontstudio.org
D: Designer - Greek & Cyrillic glyphs based on Roman design

N: Tom Parker
E: tom@company.com
W: http://www.company.com/tom/projects/fonts
D: Engineer - original smart font code

N: Joe Smith
E: joe@fontstudio.org
W: http://joe.fontstudio.org
D: Designer - original Roman glyphs

(Original authors can also include information here about their organization.)


4  ABOUT MAKING CONTRIBUTIONS

4.1  Why should I contribute my changes back to the original authors?
It would benefit many people if you contributed back to what you've received. Providing your contributions and improvements to the fonts and other components (data files, source code, build scripts, documentation, etc.) could be a tremendous help and would encourage others to contribute as well and 'give back', which means you will have an opportunity to benefit from other people's contributions as well. Sometimes maintaining your own separate version takes more effort than merging back with the original. Be aware that any contributions, however, must be either your own original creation or work that you own, and you may be asked to affirm that clearly when you contribute.

4.2  I've made some very nice improvements to the font, will you consider adopting them and putting them into future Original Versions?
Most authors would be very happy to receive such contributions. Keep in mind that it is unlikely that they would want to incorporate major changes that would require additional work on their end. Any contributions would likely need to be made for all the fonts in a family and match the overall design and style. Authors are encouraged to include a guide to the design with the fonts. It would also help to have contributions submitted as patches or clearly marked changes (the use of smart source revision control systems like subversion, svk or bzr is a good idea). Examples of useful contributions are bug fixes, additional glyphs, stylistic alternates (and the smart font code to access them) or improved hinting.

4.3  How can I financially support the development of OFL fonts?
It is likely that most authors of OFL fonts would accept financial contributions - contact them for instructions on how to do this. Such contributions would support future development. You can also pay for others to enhance the fonts and contribute the results back to the original authors for inclusion in the Original Version.


5  ABOUT THE LICENSE

5.1  I see that this is version 1.1 of the license. Will there be later changes?
Version 1.1 is the first minor revision of the OFL. We are confident that version 1.1 will meet most needs, but are open to future improvements. Any revisions would be for future font releases, and previously existing licenses would remain in effect. No retroactive changes are possible, although the Copyright Holder(s) can re-release the font under a revised OFL. All versions will be available on our web site: http://scripts.sil.org/OFL.

5.2  Can I use the SIL Open Font License for my own fonts?
Yes! We heartily encourage anyone to use the OFL to distribute their own original fonts. It is a carefully constructed license that allows great freedom along with enough artistic integrity protection for the work of the authors as well as clear rules for other contributors and those who redistribute the fonts. Some additional information about using the OFL is included at the end of this FAQ.

5.3  Does this license restrict the rights of the Copyright Holder(s)?
No. The Copyright Holder(s) still retain(s) all the rights to their creation; they are only releasing a portion of it for use in a specific way. For example, the Copyright Holder(s) may choose to release a 'basic' version of their font under the OFL, but sell a restricted 'enhanced' version. Only the Copyright Holder(s) can do this.

5.4 Is the OFL a contract or a license?
The OFL is a license and not a contract and so does not require you to sign it to have legal validity. By using, modifying and redistributing components under the OFL you indicate that you accept the license.

5.5 How about translating the license and the FAQ into other languages?
SIL certainly recognises the need for people who are not familiar with English to be able to understand the OFL and this FAQ better in their own language. Making the license very clear and readable is a key goal of the OFL.

If you are an experienced translator, you are very welcome to help by translating the OFL and its FAQ so that designers and users in your language community can understand the license better. But only the original English version of the license has legal value and has been approved by the community. Translations do not count as legal substitutes and should only serve as a way to explain the original license. SIL - as the author and steward of the license for the community at large - does not approve any translation of the OFL as legally valid because even small translation ambiguities could be abused and create problems.

We give permission to publish unofficial translations into other languages provided that they comply with the following guidelines:

- put the following disclaimer in both English and the target language stating clearly that the translation is unofficial:

"This is an unofficial translation of the SIL Open Font License into $language. It was not published by SIL International, and does not legally state the distribution terms for fonts that use the OFL. A release under the OFL is only valid when using the original English text.

However, we recognize that this unofficial translation will help users and designers not familiar with English to understand the SIL OFL better and make it easier to use and release font families under this collaborative font design model. We encourage designers who consider releasing their creation under the OFL to read the FAQ in their own language if it is available.
 
Please go to http://scripts.sil.org/OFL for the official version of the license and the accompanying FAQ."

- keep your unofficial translation current and update it at our request if needed, for example if there is any ambiguity which could lead to confusion.  

If you start such a unofficial translation effort of the OFL and its accompanying FAQ please let us know, thank you.


6  ABOUT SIL INTERNATIONAL

6.1  Who is SIL International and what does it do?
SIL International is a worldwide faith-based education and development organization (NGO) that studies, documents, and assists in developing the world's lesser-known languages through literacy, linguistics, translation, and other academic disciplines. SIL makes its services available to all without regard to religious belief, political ideology, gender, race, or ethnic background. SIL's members and volunteers share a Christian commitment.

6.2  What does this have to do with font licensing?
The ability to read, write, type and publish in one's own language is one of the most critical needs for millions of people around the world. This requires fonts that are widely available and support lesser-known languages. SIL develops - and encourages others to develop - a complete stack of writing systems implementation components available under open licenses. This open stack includes input methods, smart fonts, smart rendering libraries and smart applications. There has been a need for a common open license that is specifically applicable to fonts and related software (a crucial component of this stack) so SIL developed the SIL Open Font License with the help of the FLOSS community.

6.3  How can I contact SIL?
Our main web site is: http://www.sil.org/
Our site about complex scripts is: http://scripts.sil.org/
Information about this license (including contact email information) is at: http://scripts.sil.org/OFL


7  ABOUT USING THE OFL FOR YOUR ORIGINAL FONTS

If you want to release your fonts under the OFL, you only need to do the following:

7.1  Put your copyright and reserved font names information in the beginning of the main OFL file.
7.2  Put your copyright and the OFL references in your various font files (such as in the copyright, license and description fields) and in your other components (build scripts, glyph databases, documentation, rendering samples, etc).
7.3  Write an initial FONTLOG for your font and include it in the release package.
7.4  Include the OFL in your release package.
7.5  We also highly recommend you include the relevant practical documentation on the license by putting the OFL-FAQ in your package.
7.6  If you wish, you can use the OFL Graphics on your web page.

That's all. If you have any more questions please get in touch with us.



==> amsfonts/doc/OFL.txt <==
Copyright (c) 1997, 2009, American Mathematical Society (http://www.ams.org).
All Rights Reserved.

"cmb10" is a Reserved Font Name for this Font Software.
"cmbsy10" is a Reserved Font Name for this Font Software.
"cmbsy5" is a Reserved Font Name for this Font Software.
"cmbsy6" is a Reserved Font Name for this Font Software.
"cmbsy7" is a Reserved Font Name for this Font Software.
"cmbsy8" is a Reserved Font Name for this Font Software.
"cmbsy9" is a Reserved Font Name for this Font Software.
"cmbx10" is a Reserved Font Name for this Font Software.
"cmbx12" is a Reserved Font Name for this Font Software.
"cmbx5" is a Reserved Font Name for this Font Software.
"cmbx6" is a Reserved Font Name for this Font Software.
"cmbx7" is a Reserved Font Name for this Font Software.
"cmbx8" is a Reserved Font Name for this Font Software.
"cmbx9" is a Reserved Font Name for this Font Software.
"cmbxsl10" is a Reserved Font Name for this Font Software.
"cmbxti10" is a Reserved Font Name for this Font Software.
"cmcsc10" is a Reserved Font Name for this Font Software.
"cmcsc8" is a Reserved Font Name for this Font Software.
"cmcsc9" is a Reserved Font Name for this Font Software.
"cmdunh10" is a Reserved Font Name for this Font Software.
"cmex10" is a Reserved Font Name for this Font Software.
"cmex7" is a Reserved Font Name for this Font Software.
"cmex8" is a Reserved Font Name for this Font Software.
"cmex9" is a Reserved Font Name for this Font Software.
"cmff10" is a Reserved Font Name for this Font Software.
"cmfi10" is a Reserved Font Name for this Font Software.
"cmfib8" is a Reserved Font Name for this Font Software.
"cminch" is a Reserved Font Name for this Font Software.
"cmitt10" is a Reserved Font Name for this Font Software.
"cmmi10" is a Reserved Font Name for this Font Software.
"cmmi12" is a Reserved Font Name for this Font Software.
"cmmi5" is a Reserved Font Name for this Font Software.
"cmmi6" is a Reserved Font Name for this Font Software.
"cmmi7" is a Reserved Font Name for this Font Software.
"cmmi8" is a Reserved Font Name for this Font Software.
"cmmi9" is a Reserved Font Name for this Font Software.
"cmmib10" is a Reserved Font Name for this Font Software.
"cmmib5" is a Reserved Font Name for this Font Software.
"cmmib6" is a Reserved Font Name for this Font Software.
"cmmib7" is a Reserved Font Name for this Font Software.
"cmmib8" is a Reserved Font Name for this Font Software.
"cmmib9" is a Reserved Font Name for this Font Software.
"cmr10" is a Reserved Font Name for this Font Software.
"cmr12" is a Reserved Font Name for this Font Software.
"cmr17" is a Reserved Font Name for this Font Software.
"cmr5" is a Reserved Font Name for this Font Software.
"cmr6" is a Reserved Font Name for this Font Software.
"cmr7" is a Reserved Font Name for this Font Software.
"cmr8" is a Reserved Font Name for this Font Software.
"cmr9" is a Reserved Font Name for this Font Software.
"cmsl10" is a Reserved Font Name for this Font Software.
"cmsl12" is a Reserved Font Name for this Font Software.
"cmsl8" is a Reserved Font Name for this Font Software.
"cmsl9" is a Reserved Font Name for this Font Software.
"cmsltt10" is a Reserved Font Name for this Font Software.
"cmss10" is a Reserved Font Name for this Font Software.
"cmss12" is a Reserved Font Name for this Font Software.
"cmss17" is a Reserved Font Name for this Font Software.
"cmss8" is a Reserved Font Name for this Font Software.
"cmss9" is a Reserved Font Name for this Font Software.
"cmssbx10" is a Reserved Font Name for this Font Software.
"cmssdc10" is a Reserved Font Name for this Font Software.
"cmssi10" is a Reserved Font Name for this Font Software.
"cmssi12" is a Reserved Font Name for this Font Software.
"cmssi17" is a Reserved Font Name for this Font Software.
"cmssi8" is a Reserved Font Name for this Font Software.
"cmssi9" is a Reserved Font Name for this Font Software.
"cmssq8" is a Reserved Font Name for this Font Software.
"cmssqi8" is a Reserved Font Name for this Font Software.
"cmsy10" is a Reserved Font Name for this Font Software.
"cmsy5" is a Reserved Font Name for this Font Software.
"cmsy6" is a Reserved Font Name for this Font Software.
"cmsy7" is a Reserved Font Name for this Font Software.
"cmsy8" is a Reserved Font Name for this Font Software.
"cmsy9" is a Reserved Font Name for this Font Software.
"cmtcsc10" is a Reserved Font Name for this Font Software.
"cmtex10" is a Reserved Font Name for this Font Software.
"cmtex8" is a Reserved Font Name for this Font Software.
"cmtex9" is a Reserved Font Name for this Font Software.
"cmti10" is a Reserved Font Name for this Font Software.
"cmti12" is a Reserved Font Name for this Font Software.
"cmti7" is a Reserved Font Name for this Font Software.
"cmti8" is a Reserved Font Name for this Font Software.
"cmti9" is a Reserved Font Name for this Font Software.
"cmtt10" is a Reserved Font Name for this Font Software.
"cmtt12" is a Reserved Font Name for this Font Software.
"cmtt8" is a Reserved Font Name for this Font Software.
"cmtt9" is a Reserved Font Name for this Font Software.
"cmu10" is a Reserved Font Name for this Font Software.
"cmvtt10" is a Reserved Font Name for this Font Software.
"euex10" is a Reserved Font Name for this Font Software.
"euex7" is a Reserved Font Name for this Font Software.
"euex8" is a Reserved Font Name for this Font Software.
"euex9" is a Reserved Font Name for this Font Software.
"eufb10" is a Reserved Font Name for this Font Software.
"eufb5" is a Reserved Font Name for this Font Software.
"eufb7" is a Reserved Font Name for this Font Software.
"eufm10" is a Reserved Font Name for this Font Software.
"eufm5" is a Reserved Font Name for this Font Software.
"eufm7" is a Reserved Font Name for this Font Software.
"eurb10" is a Reserved Font Name for this Font Software.
"eurb5" is a Reserved Font Name for this Font Software.
"eurb7" is a Reserved Font Name for this Font Software.
"eurm10" is a Reserved Font Name for this Font Software.
"eurm5" is a Reserved Font Name for this Font Software.
"eurm7" is a Reserved Font Name for this Font Software.
"eusb10" is a Reserved Font Name for this Font Software.
"eusb5" is a Reserved Font Name for this Font Software.
"eusb7" is a Reserved Font Name for this Font Software.
"eusm10" is a Reserved Font Name for this Font Software.
"eusm5" is a Reserved Font Name for this Font Software.
"eusm7" is a Reserved Font Name for this Font Software.
"lasy10" is a Reserved Font Name for this Font Software.
"lasy5" is a Reserved Font Name for this Font Software.
"lasy6" is a Reserved Font Name for this Font Software.
"lasy7" is a Reserved Font Name for this Font Software.
"lasy8" is a Reserved Font Name for this Font Software.
"lasy9" is a Reserved Font Name for this Font Software.
"lasyb10" is a Reserved Font Name for this Font Software.
"lcircle1" is a Reserved Font Name for this Font Software.
"lcirclew" is a Reserved Font Name for this Font Software.
"lcmss8" is a Reserved Font Name for this Font Software.
"lcmssb8" is a Reserved Font Name for this Font Software.
"lcmssi8" is a Reserved Font Name for this Font Software.
"line10" is a Reserved Font Name for this Font Software.
"linew10" is a Reserved Font Name for this Font Software.
"msam10" is a Reserved Font Name for this Font Software.
"msam5" is a Reserved Font Name for this Font Software.
"msam6" is a Reserved Font Name for this Font Software.
"msam7" is a Reserved Font Name for this Font Software.
"msam8" is a Reserved Font Name for this Font Software.
"msam9" is a Reserved Font Name for this Font Software.
"msbm10" is a Reserved Font Name for this Font Software.
"msbm5" is a Reserved Font Name for this Font Software.
"msbm6" is a Reserved Font Name for this Font Software.
"msbm7" is a Reserved Font Name for this Font Software.
"msbm8" is a Reserved Font Name for this Font Software.
"msbm9" is a Reserved Font Name for this Font Software.
"wncyb10" is a Reserved Font Name for this Font Software.
"wncyi10" is a Reserved Font Name for this Font Software.
"wncyr10" is a Reserved Font Name for this Font Software.
"wncysc10" is a Reserved Font Name for this Font Software.
"wncyss10" is a Reserved Font Name for this Font Software.

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL

-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded, 
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.


==> amsfonts/doc/amsfndoc.cyr <==
%% filename: amsfndoc.cyr
%% version: 2.2c
%% date: 1997/12/15
%%
%% American Mathematical Society
%% Technical Support
%% Publications Technical Group
%% 201 Charles Street
%% Providence, RI 02904
%% USA
%% tel: (401) 455-4080
%%      (800) 321-4267 (USA and Canada only)
%% fax: (401) 331-3842
%% email: tech-support@ams.org
%% 
%% Copyright 1994, 2009 American Mathematical Society.
%% 
%% Unlimited copying and redistribution of this file are permitted as
%% long as this file is not modified.  Modifications, and distribution
%% of modified versions, are permitted, but only if the resulting file
%% is renamed.
%%
%% ====================================================================
\figuretitle{\number\cyrtablefigno} Input conventions for AMS cyrillic

\begingroup

% If using PostScript outlines of AMSFonts from Blue Sky Research and Y&Y,
% then only sizes 5, 7, and 10 are present for AMSFonts. In this case,
% definitions of other sizes are scalings of these three sizes. Although
% wncyr9 would be the `correct' font to use here, use wncyr10 (already
% accessed as \tencyr) to avoid user problems.
\let\ninecyr=\tencyr

\def\cyr{\ninecyr\cyracc}
\ninepoint

\parindent=0pt
\parskip=0pt
\baselineskip=13pt
\lineskip=0pt
\lineskiplimit=0pt

\newbox\BoxA
\newbox\BoxB

\def\TwoUp{\centerline{%
  \valign{##\vfil\cr
    \box\BoxA\cr
    \noalign{\hfil\vrule width\mtrulethickness
        \kern.2em\vrule width\mtrulethickness\enspace\hfil}
    \box\BoxB\cr}}}

\setbox\TestBox=\hbox{\kern.4em\cyr Zh}
\newdimen\cyrwd
\cyrwd=\wd\TestBox
\setbox\TestBox=\hbox{\quad\tt xCdprime}
\newdimen\ttwd
\ttwd=\wd\TestBox
\setbox\TestBox=\hbox{\enskip Shch}
\newdimen\romwd
\romwd=\wd\TestBox

\def\|{\vrule height 9pt depth 4pt width.3pt\enspace\ignorespaces}

\settabs \+\hskip\cyrwd &\hskip\cyrwd
    &\hskip.2em\hskip\ttwd &\hskip\ttwd
    &\hskip.7em\hskip\romwd &\hskip\romwd\cr

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

\setbox\BoxA=\vbox{\hsize=.45\hsize
\+Cyrillic   &           &\qquad Input &     &\enspace Translit. \cr
\vskip 2pt
\+{\cyr A}   &{\cyr a}   &\| |A|    & |a|    &\| A    & a    \cr
\+{\cyr B}   &{\cyr b}   &\| |B|    & |b|    &\| B    & b    \cr
\+{\cyr V}   &{\cyr v}   &\| |V|    & |v|    &\| V    & v    \cr
\+{\cyr G}   &{\cyr g}   &\| |G|    & |g|    &\| G    & g    \cr
\+{\cyr D}   &{\cyr d}   &\| |D|    & |d|    &\| D    & d    \cr
\+{\cyr Dj}  &{\cyr dj}  &\| |Dj|   & |dj|   &\| Dj   & dj   \cr
\+{\cyr \'G} &{\cyr \'g} &\| |\'G|  & |\'g|  &\| \'G  & \'g  \cr
\+{\cyr E}   &{\cyr e}   &\| |E|    & |e|    &\| E    & e    \cr
\+{\cyr \"E} &{\cyr \"e} &\| |\"E|  & |\"e|  &\| \"E  & \"e  \cr
\+{\cyr \=E} &{\cyr \=e} &\| |\=E|  & |\=e|  &\| \=E  & \=e  \cr
\+{\cyr Zh}  &{\cyr zh}  &\| |Zh|   & |zh|   &\| Zh   & zh   \cr
\+{\cyr Z}   &{\cyr z}   &\| |Z|    & |z|    &\| Z    & z    \cr
\+{\cyr I}   &{\cyr i}   &\| |I|    & |i|    &\| I    & i    \cr
\+{\cyr \=I} &{\cyr \=\i}&\| |\=I|  & |\=\i| &\| \=I  & \=\i \cr
\+{\cyr \"I} &{\cyr \"\i}&\| |\"I|  & |\"\i| &\| \"I  & \"\i \cr
\+{\cyr J}   &{\cyr j}   &\| |J|    & |j|    &\| J    & j    \cr
\+{\cyr \u I}&{\cyr \u\i}&\| |\u I| & |\u\i| &\| \u I & \u\i \cr
\+{\cyr K}   &{\cyr k}   &\| |K|    & |k|    &\| K    & k    \cr
\+{\cyr L}   &{\cyr l}   &\| |L|    & |l|    &\| L    & l    \cr
\+{\cyr Lj}  &{\cyr lj}  &\| |Lj|   & |lj|   &\| Lj   & lj   \cr
\+{\cyr M}   &{\cyr m}   &\| |M|    & |m|    &\| M    & m    \cr
\+{\cyr N}   &{\cyr n}   &\| |N|    & |n|    &\| N    & n    \cr
\+{\cyr Nj}  &{\cyr nj}  &\| |Nj|   & |nj|   &\| Nj   & nj   \cr
\+{\cyr O}   &{\cyr o}   &\| |O|    & |o|    &\| O    & o    \cr
\+{\cyr P}   &{\cyr p}   &\| |P|    & |p|    &\| P    & p    \cr
}       % end \BoxA

\setbox\BoxB=\vbox{\hsize=.45\hsize
\+Cyrillic   &           &\qquad Input &     &\enspace Translit. \cr
\vskip 2pt
\+{\cyr R}   &{\cyr r}   &\| |R|    & |r|    &\| R    & r    \cr
\+{\cyr S}   &{\cyr s}   &\| |S|    & |s|    &\| S    & s    \cr
\+{\cyr T}   &{\cyr t}   &\| |T|    & |t|    &\| T    & t    \cr
\+{\cyr \'C} &{\cyr \'c} &\| |\'C|  & |\'c|  &\| \'C  & \'c  \cr
\+{\cyr \'K} &{\cyr \'k} &\| |\'K|  & |\'k|  &\| \'K  & \'k  \cr
\+{\cyr U}   &{\cyr u}   &\| |U|    & |u|    &\| U    & u    \cr
\+{\cyr \u U}&{\cyr \u u}&\| |\u U| & |\u u| &\| \u U & \u u \cr
\+{\cyr F}   &{\cyr f}   &\| |F|    & |f|    &\| F    & f    \cr
\+{\cyr Kh}  &{\cyr kh}  &\| |Kh|   & |kh|   &\| Kh   & kh   \cr
\+{\cyr Ts}  &{\cyr ts}  &\| |Ts|   & |ts|   &\| Ts   & ts   \cr
\+{\cyr Ch}  &{\cyr ch}  &\| |Ch|   & |ch|   &\| Ch   & ch   \cr
\+{\cyr \Dzh}&{\cyr \dzh}&\| |\Dzh| & |\dzh| &\| \Dzh & \dzh \cr
\+{\cyr Sh}  &{\cyr sh}  &\| |Sh|   & |sh|   &\| Sh   & sh   \cr
\+{\cyr Shch}&{\cyr shch}&\| |Shch| & |shch| &\| Shch & shch \cr
\+{\cyr \Cdprime}&{\cyr \cdprime}
                         &\| |\Cdprime| & |\cdprime|
                                           &\| \Cdprime & \cdprime \cr
\+{\cyr Y}   &{\cyr y}   &\| |Y|    & |y|    &\| Y    & y    \cr
\+{\cyr \Cprime}&{\cyr \cprime}
                         &\| |\Cprime| & |\cprime|
                                           &\| \Cprime & \cprime \cr
\+{\cyr \`E} &{\cyr \`e} &\| |\`E|  & |\`e|  &\| \`E  & \`e  \cr
\+{\cyr Yu}  &{\cyr yu}  &\| |Yu|   & |yu|   &\| Yu   & yu   \cr
\+{\cyr Ya}  &{\cyr ya}  &\| |Ya|   & |ya|   &\| Ya   & ya   \cr
\+{\cyr \Dz} &{\cyr \dz} &\| |\Dz|  & |\dz|  &\| \Dz  & \dz  \cr
\+{\cyr N0}  &           &\| |N0|   &        &\| N0   &      \cr
\+{\cyr <}   &           &\| |<|    &        &\| <    &      \cr
\+{\cyr >}   &           &\| |>|    &        &\| >    &      \cr
\+{\cyr \cydot}&         &\| |\cydot| &      &\| \cydot &    \cr
}       % end \BoxB

\TwoUp

\endgroup		% end \ninepoint

\vskip.5\baselineskip

\DoHrule

\vskip.5\baselineskip

\endinput


==> amsfonts/doc/amsfndoc.ins <==
%% filename: amsfndoc.ins
%% version: 2.2f
%% date: 2002/01/30
%%
%% American Mathematical Society
%% Technical Support
%% Publications Technical Group
%% 201 Charles Street
%% Providence, RI 02904
%% USA
%% tel: (401) 455-4080
%%      (800) 321-4267 (USA and Canada only)
%% fax: (401) 331-3842
%% email: tech-support@ams.org
%% 
%% Copyright 1994, 2002, 2009 American Mathematical Society.
%% 
%% Unlimited copying and redistribution of this file are permitted as
%% long as this file is not modified.  Modifications, and distribution
%% of modified versions, are permitted, but only if the resulting file
%% is renamed.
%%
%% ====================================================================
%    If these installation instructions are processed by themselves, we
%    will add a bit of extra information \InstName in the appendix titles.
\ifx\undefined\InstName
  \let\InstName\relax \input amsfndoc.def \def\InstName{ for AMSFonts 2.2d}%
\fi

\def\AFUG{{\sl AMSFonts 2.2d User's Guide\/}}

\def\TEXMF{{\tt TEXMF}}

\appendix{A}{Installation Procedures\InstName}

\instsec Introduction

``AMSFonts'' is a collection of fonts that supplement the basic Computer
Modern fonts, for use with the \TeX\ typesetting system. These fonts were
originally intended for use with the \AmSTeX\ or \AmS-\LaTeX\ macro packages,
but they can also be used with plain \TeX{} or \LaTeX, independently of the
AMS formatting packages.

AMSFonts can be used with any full implementation of \TeX.  Many \TeX{}
distributions include the AMSFonts; check the documentation that came
with the \TeX{} distribution you are using.  When a new version of
AMSFonts is released, all distributors are notified, so if your \TeX{}
system is up to date, it is likely that you don't need to do anything at
all.

Most current \TeX{} installations are organized according to the
\TeX{} Directory Structure (TDS)\null.  This is a tree structure whose
root is identified as something like {\tt /usr/local/share/texmf} or
{\tt c:\char`\\sw\char`\\texmf}.  In the following instructions,
we will use the name \TEXMF{} to identify the root directory of a
TDS or similar structure.  (For detailed documentation of the TDS,
see the report at\newline
\null\indent {\tt http://www.ctan.org/tex-archive/tds/standard/tds/}\newline
for a browsable version, or the file {\tt tds.pdf} in the same area if
you prefer a copy formatted for printing.)

When installing a new release of the AMSFonts, you may want to first
back up your old version, if you have existing documents that use it.
Although new releases are intended to be backward compatible, a backup
provides insurance in case something goes wrong.


\instsec Location of AMSFonts files in a TDS tree

Files in the AMSFonts distribution fall into several categories:
\fn{.tfm} (metric) files, macro files for use with \TeX{}, source files,
documentation, and raster image (\fn{.pk}) files.  The following list
shows the files in the current distribution, along with their recommended
locations in a TDS tree.

\medskip
\begingroup
\parskip=0pt
\obeylines\obeyspaces\tt%
TEXMF/
\  fonts/source/
\    ams/
\      README
\      amsfonts.lst
\      cmextra/
\        cmbsy*.mf    \hbox{\rm(5 files)}
\        cmcsc*.mf    \hbox{\rm(2 files)}
\        cmex*.mf     \hbox{\rm(3 files)}
\        cmmib*.mf    \hbox{\rm(5 files)}
\ \null
\      cyrillic/      \phantom{\rm(99 files)}%
\       cyr-alt/
\        cyr*.mf      \hbox{\rm(9 files)\phantom{9}}%
\         README
\        serb*.mf     \hbox{\rm(2 files)\phantom{9}}%
\         wkcy*.vpl    \hbox{\rm(5 files)}
\        wncy*.mf     \hbox{\rm(22 files)}%
\         wlcy*.vpl    \hbox{\rm(5 files)}
\                     \phantom{\rm(99 files)}%
\         wvcy*.vpl    \hbox{\rm(5 files)}
\      euler/         \phantom{\rm(99 files)}%
\       symbols/
\        ebigop.mf    \phantom{\rm(99 files)}%
\         amsy*.mf     \hbox{\rm(2 files)}
\        eubase.mf    \phantom{\rm(99 files)}%
\         *symbols.mf  \hbox{\rm(2 files)}
\        euex*.mf     \hbox{\rm(4 files)\phantom{9}}%
\         msam*.mf     \hbox{\rm(6 files)}
\        eufb*.mf     \hbox{\rm(7 files)\phantom{9}}%
\         msbm*.mf     \hbox{\rm(6 files)}
\        eufm*.mf     \hbox{\rm(7 files)\phantom{9}}%
\         xb*.mf       \hbox{\rm(3 files)}
\        eurb*.mf     \hbox{\rm(7 files)}
\        eurm*.mf     \hbox{\rm(7 files)}
\        eusb*.mf     \hbox{\rm(7 files)}
\        eusm*.mf     \hbox{\rm(7 files)}
\    public/misc/
\      dummy.mf
\  fonts/pk/
\      \<device resolution>/ %
\        \hbox{\rm (not included in bundled collection)}
\  fonts/tfm/
\    ams/
\      cmextra/
\      cyrillic/
\      euler/
\      symbols/
\    public/misc/
\      dummy.tfm
\  tex/latex/amsfonts/
\    amsdtx.cls          %
\             eucal.sty
\    amsfonts.sty        %
\             eufrak.sty
\    amssymb.sty         %
\             euscript.sty
\    cmmib7.sty          %
\             ueu*.fd     \hbox{\rm(8 files)}
\                        %
\             ums*.fd     \hbox{\rm(4 files)}
\  tex/plain/amsfonts/   %
\           doc/ams/amsfonts/
\    amssym.def          %
\             amsfndoc.ps
\    amssym.tex          %
\             amsfonts.bug
\    cyracc.def          %
\             amsfonts.faq
\  source/fonts/amsfonts/%
\           source/latex/amsfonts/
\    amsfndoc.tex        %
\             amsfonts.dtx
\    amsfndoc.def        %
\             amsfonts.fdd
\    amsfndoc.cyr        %
\             amsfonts.ins
\    amsfndoc.fnt        %
\             amssymb.dtx
\    amsfndoc.ins        %
\             cmmib57.dtx
\                        %
\             eufrak.dtx
\                        %
\             euscript.dtx
\endgroup

\medskip
\noindent
The AMSFonts distribution can be retrieved in bundled form from the AMS
web site, e.g., as a \fn{.zip}, \fn{.tar} or \fn{.hqx} file.  In this
form, the files are already arranged according to the TDS structure.
The \fn{.pk} files are not included in the main bundle; they are
bundled separately, by output device resolution or by platform.
To install the main bundle, place the bundled file into a convenient
directory and unpack it using the \TEXMF{} directory as the ``Extract to''
target.  Some examples:

\halign{\quad#\hfil\quad & #\hfil \cr
 WinZip: & Click on ``Extract'' and then in the ``Extract to'' box, enter\cr
         & {\tt\char`\\sw\char`\\texmf}\quad (or whatever {\tt TEXMF} is
           on your system)\cr
 gzip:   & {\tt gzip -dc amstex.tgz \char`\|\ (cd TEXMF; tar xvf -)}\cr
 unzip:  & {\tt unzip amstex2.zip -d TEXMF}\cr
}

\noindent
The bundled file may be deleted after unpacking.

\goodbreak

\instsec Installing the \fn{.pk} files

Many modern \TeX{} installations incorporate a feature called MakeTeXPk
that creates a \fn{.pk} file only when it has actually been requested by
a job.  Check the documentation that came with your system; if MakeTeXPk
is available, you may choose to omit installing any \fn{.pk} files, but
let the system generate them on demand.

Alternatively, if you are using a PostScript output device, you will
probably want to use Postscript (Type~1) outline files rather than
\fn{.pk} files.  Type~1 versions of the AMSFonts are available separately
from the AMS web site,\newline
\null\indent{\tt http://www.ams.org/tex/amsfonts.html}\newline
The fonts in the Type~1 collection do not include all sizes; for details,
see the appropriate section of the \AFUG{} and the documentation that
comes with the collection.

If you do decide you want to install the \fn{.pk} files from the AMS server,
consult the TDS tree shown above to identify the proper location.

The amount of disk space required for installation of the AMSFonts depends on
the resolution of your output device and on which families of fonts you choose
to install. There are five families of fonts, and you may choose to install
any or all of these families.  Also, you may choose to install all
magnifications or only magnifications 100\%, 109.5\% and 120\% (\TeX{}
magsteps 0, $1\over 2$ and 1).  For a more complete description of these
families and magnifications, please see the appropriate sections of the
\AFUG{}.

The following table lists all the families and the disk space required
for their installation. Before you begin the installation, decide which
fonts and which magnifications you will choose, and make sure that
you have enough disk space available.


%%%%%%%%%%%%%%%%%%% this is the table of required disk space
\bigskip

\centerline{\bf Approximate Disk Space Required for AMSFonts
		Installation}
\nobreak
\bigskip
\begingroup
\parindent0pt
\leavevmode\hfil\vbox{\font\eightrm=cmr9
\eightrm
%\def\1#1<{\def\\{\cr}\baselineskip=10pt
%    \vbox{\halign{\hss##\hss\cr#1\crcr}}}
\def\dropentry#1{\smash{\lower.5\baselineskip\hbox{#1}}}
\setbox0\hbox{9}
\def~{\kern\wd0 }
\settabs\+400dpi\ \ &100\% thru 120\%\ \ &\hskip3pc&\hskip3pc
        &\hskip3pc&\hskip3pc&\hskip3pc&\hskip3pc&\cr
\newbox\tablerulebox
\setbox\tablerulebox=\vbox{\+400dpi\ \ &100\% thru 120\%\ \ &\hskip3pc
	&\hskip3pc&\hskip3pc&\hskip3pc&\hskip3pc&\hskip3pc&\cr}
\def\tablerule{\smallskip\hrule width 1\wd\tablerulebox \smallskip}

\baselineskip=10pt
\+&&\hss Extra\hss&\hss Euler\hss&\hss Other\hss&\hss Extra\hss&\hss
                                       \hss&\hss All\hss&\cr
\+&&\hss CM\hss&\hss Fraktur\hss&\hss Euler\hss&\hss Symbols\hss&\hss
                                       Cyrillic\hss&\hss Fonts\hss&\cr

%\+&&\relax\1Extra\\CM<&\relax\1Euler\\Fraktur<&\relax\1Other\\Euler<&
%    \relax\1Extra\\Symbols<&\relax\1Cyrillic<&\relax\1All\\Fonts<&\cr
\tablerule

\baselineskip=11pt
\+\dropentry{118dpi}&100\% thru 120\%\hss&\hss~200K\hss&\hss~150K\hss&\hss
        ~350K\hss&\hss~150K\hss&\hss~250K\hss&\hss 1100K\hss&\cr
\+&all mags\hss&\hss\ 550K\hss&\hss\ 350K\hss&\hss~850K\hss&\hss
        ~450K\hss&\hss~750K\hss&\hss 2950K\hss&\cr
\tablerule

\+\dropentry{180dpi}&100\% thru 120\%\hss&\hss~250K\hss&\hss~150K\hss&\hss
        ~350K\hss&\hss~200K\hss&\hss~300K\hss&\hss 1250K\hss&\cr
\+&all mags\hss&\hss~750K\hss&\hss~450K\hss&\hss~950K\hss&\hss
        ~650K\hss&\hss 1000K\hss&\hss 3800K\hss&\cr
\tablerule
\+\dropentry{240dpi}&100\% thru 120\%\hss&\hss~300K\hss&\hss~150K\hss&\hss
        ~350K\hss&\hss~250K\hss&\hss~400K\hss&\hss 1450K\hss&\cr
\+&all mags\hss&\hss~900K\hss&\hss~500K\hss&\hss 1000K\hss&\hss
        ~800K\hss&\hss 1200K\hss&\hss 4400K\hss&\cr
\tablerule

\+\dropentry{300dpi}&100\% thru 120\%\hss&\hss~350K\hss&\hss~200K\hss&\hss
        ~450K\hss&\hss~350K\hss&\hss~500K\hss&\hss 1850K\hss&\cr
\+&all mags\hss&\hss 1100K\hss&\hss~700K\hss&\hss 1300K\hss&\hss\
        1000K\hss&\hss 1500K\hss&\hss 5600K\hss&\cr
\tablerule

\+\dropentry{400dpi}&100\% thru 120\%\hss&\hss~450K\hss&\hss~250K\hss&\hss
        ~500K\hss&\hss~400K\hss&\hss~550K\hss&\hss 2150K\hss&\cr
\+&all mags\hss&\hss 1450K\hss&\hss~825K\hss&\hss 1625K\hss&\hss
        1250K\hss&\hss 1850K\hss&\hss 7000K\hss&\cr
\tablerule

\+\dropentry{600dpi}&100\% thru 120\%\hss&\hss~650K\hss&\hss~325K\hss&\hss
        ~600K\hss&\hss~500K\hss&\hss~725K\hss&\hss 2800K\hss&\cr
\+&all mags\hss&\hss 2000K\hss&\hss1150K\hss&\hss 2150K\hss&\hss
        1750K\hss&\hss 2650K\hss&\hss 9700K\hss&\cr
\tablerule
}\endgraf
\endgroup
%%%%%%%%%%%%%%%%%%%%%%%%%%% end of table

\instsec What if your \TeX{} system isn't in a TDS tree?

If your \TeX{} system is arranged in some other way, you must consult
the user documentation for guidance.  The hints that follow are just
that---hints.  If your \TeX{} system documentation recommends something
different, you should follow that procedure.

We recommend placing AMSFonts files into distinct subdirectories or
folders, to simplify installation of future versions.

First, determine where \TeX{} will look for its files.  The AMSFonts
collection contains not only fonts, but also support for their use with
plain \TeX{} and \LaTeX.  Look first for files listed in the tree above;
if you find them, you should simply install the new versions in the
same areas.  If you don't find them, some more specific hints follow.

To install plain \TeX{} support files, look on your system for the file
\fn{plain.tex}; the files listed above under {\tt tex/plain/amsfonts/}
should go into (a subarea of) that area.

To install \LaTeX{} support files, look for the file \fn{article.sty};
the files listed above under {\tt tex/latex/amsfonts/} should go into
(a subarea of) that area.

To install the \fn{.tfm} files, look for the file \fn{cmr10.tfm}.

Raster image files may or may not have {\tt pk} in the file extension,
depending on the system.  These files are used by the output device
drivers, not by \TeX{} itself.  Consult the documentation for your
drivers to see where they look for \fn{.pk} files.  In the AMSFonts
distribution, the directories are labeled {\tt \bs amsfonts\bs dpiXXX},
where {\tt XXX} is the resolution of the output device multiplied by
the magnification (for example, for a 300dpi printer, {\tt XXX} would
be {\tt 300} for a font at 100\% or {\tt 360} for a font at 120\%).
Unix users will have to rename the \fn{.pk} files in each directory to
the extension \fn{.XXXpk}, where \filename{XXX} is the number in the
directory \filename{dpiXXX} in which the file is located.  Once all
the files have been renamed, they can be placed all together in the
directory where your drivers will find them.


\instsec Font definition files for \LaTeX{}

{\bf Warning:} If your version of \LaTeXe{} is earlier than December
1996, {\it and} if your operating system and \TeX{} implementation
both refer to filenames in a case-sensitive manner, the \fn{.fd} files
you need are not included in the bundled AMSFonts distribution; you will
need to retrieve them explicitly from the AMS FTP server, at\newline
\null\indent{\tt ftp://ftp.ams.org/pub/tex/amsfonts/latex/obsolete/}\newline
This warning may apply to users of Unix systems; it does not generally
apply to users of Windows or DOS.

A better option, which we recommend strongly, is to update your version
of \LaTeX{}; the case-sensitive \fn{.fd} filenames were made obsolete
with the December 1996 release of \LaTeX{}, so if you are still using an
older version, it is overdue for update.

\instsec Additional note for all users of AMSFonts

The device driver with which you are using these fonts may have a font
table that needs to be updated in order for the driver to recognize
the fonts.  In order to use AMSFonts with any software that uses such
a table, you must enter the names of each of the fonts in the AMSFonts
package and the effective resolutions at which you have them installed.
The file \fn{amsfonts.lst}, which appears at the same level in the TDS
tree as the \fn{README} file, contains a list of all of the font names and
all of the resolutions contained in the distribution. You may have to
alter the format of this file to make it conform to your driver's
needs or to reflect installation of only some of the fonts, but it
provides you with the necessary data. See the documentation for your
device driver to see what format is required. If your device driver
does not depend on such a table, this step is not necessary.

\instsec Note for users of \Textures{} on Macintosh

The AMSFonts distribution for \Textures{} is different from what has
been described above; the fonts are distributed in several different
suitcase files rather than in a TDS tree.  This distribution is
bundled in the file\newline
\null\indent{\tt /pub/macintosh/amsfonts2-2.hqx}\newline
which is available from the AMS FTP server or web site.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\appendix{B}{Using the PostScript (Type 1) AMSFonts}

The AMSFonts were reimplemented in Type 1 outline form jointly by Blue
Sky Research and Y\&Y, and made freely available for general use through
a consortium of scientific publishers.  These Type~1 fonts are not part
of the main AMSFonts distribution, but are available separately from the
AMS web site:\newline
\null\indent{\tt http://www.ams.org/tex/type1-fonts.html}\newline
The web page contains a more detailed history of these fonts than is
given here.

This collection can also be found on CTAN (the Comprehensive \TeX{}
Archive Network), at\newline
\null\indent{\tt http://www.ctan.org/tex-archive/amsfonts/ps-type1/}\newline
The CTAN entry is mirrored directly from the AMS server.

The symbols and fonts of mathematical alphabets in the Type~1 collection
are provided only in sizes 5, 7, and 10 point, with additional sizes
produced by interpolation.  To accommodate this reduced set of sizes, a
``PS AMS fonts'' option is provided with both \LaTeX{} and \AmSTeX; see the
relevant sections of this guide for details.  Papers and monographs
submitted to the AMS for publication are required to use this option.

\Warn Adding the ``PS AMS fonts'' option to an existing file may result
  in changed line and page breaks, owing to the fact that sizes
  6, 8, and 9 are produced by interpolation.
\endx

The Type~1 cyrillic fonts are provided only in 10 point.  The ``PS AMS fonts''
option does not apply to cyrillic at the present time.

Some output device drivers (e.g., {\tt dvips}) require a ``map'' file
to identify Type~1 fonts; for details, see the documentation for your
device driver.

If you are using the Type~1 AMSFonts, you may wish to rename the \fn{.tfm}
files for the intermediate sizes---6, 8, and 9 point for the math fonts
and all sizes but 10 point for the cyrillic---so that \TeX{} won't find
them.  This will insure that the bitmaps aren't used inadvertently, or
created on demand by systems that use the MakeTeXPk facility.


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\appendix{C}{For further information}

The AMSFonts collection was implemented and packaged by the Society's
Publications Technical Group.
Questions or suggestions for improvements should be directed to that
group at the following address:
\begingroup
\smallskip
\parskip=0pt
\TextAddr Publications Technical Group
  \AMS{}
  \POBox 6248
  Providence, RI 02940
  \smallskip Phone: 800-321-4AMS (4267)\quad or\quad 401-455-4080
  Internet: {\tt tech-support@ams.org}<
\endgroup

\smallskip

\noindent
Questions or comments concerning \Textures{} can be directed to:
\begingroup
\smallskip\parskip0pt
\TextAddr
  Blue Sky Research
  516 Southeast Morrison
  Portland, OR 97204
  \smallskip
  Phone: 800-622-8398 \quad or \quad 503-222-9571
  Internet: {\tt help@bluesky.com}<

\endgroup

\smallskip

%\noindent
%The \TUG{} is a good source of general information about fonts for use
%with \TeX.  Inquiries can be directed to:
%\begingroup
%\smallskip
%\parskip=0pt
%\TextAddr \TUG{}
%  1850 Union Street, \#1637
%  San Francisco, CA 94123 USA
%  \smallskip Phone: 415-982-8449
%  Internet: {\tt tug@tug.org}<
%\endgroup

\noindent
The Internet newsgroup {\tt comp.text.tex} is an excellent source of
general information about anything related to \TeX, and fonts are no
exception.  The newsgroup and its archives can be accessed at
{\tt http://groups.google.com/}.

The \TeX{} Resources pages at the AMS web site
({\tt http://www.ams.org/tex/}) contain pointers to additional sources
of \TeX{}-related information, including answers to Frequently Asked
Questions (FAQ).

\bye


==> amsfonts/manifest.txt <==
README

afm:
cmb10.afm
cmbsy10.afm
cmbsy5.afm
cmbsy6.afm
cmbsy7.afm
cmbsy8.afm
cmbsy9.afm
cmbx10.afm
cmbx12.afm
cmbx5.afm
cmbx6.afm
cmbx7.afm
cmbx8.afm
cmbx9.afm
cmbxsl10.afm
cmbxti10.afm
cmcsc10.afm
cmcsc8.afm
cmcsc9.afm
cmdunh10.afm
cmex10.afm
cmex7.afm
cmex8.afm
cmex9.afm
cmff10.afm
cmfi10.afm
cmfib8.afm
cminch.afm
cmitt10.afm
cmmi10.afm
cmmi12.afm
cmmi5.afm
cmmi6.afm
cmmi7.afm
cmmi8.afm
cmmi9.afm
cmmib10.afm
cmmib5.afm
cmmib6.afm
cmmib7.afm
cmmib8.afm
cmmib9.afm
cmr10.afm
cmr12.afm
cmr17.afm
cmr5.afm
cmr6.afm
cmr7.afm
cmr8.afm
cmr9.afm
cmsl10.afm
cmsl12.afm
cmsl8.afm
cmsl9.afm
cmsltt10.afm
cmss10.afm
cmss12.afm
cmss17.afm
cmss8.afm
cmss9.afm
cmssbx10.afm
cmssdc10.afm
cmssi10.afm
cmssi12.afm
cmssi17.afm
cmssi8.afm
cmssi9.afm
cmssq8.afm
cmssqi8.afm
cmsy10.afm
cmsy5.afm
cmsy6.afm
cmsy7.afm
cmsy8.afm
cmsy9.afm
cmtcsc10.afm
cmtex10.afm
cmtex8.afm
cmtex9.afm
cmti10.afm
cmti12.afm
cmti7.afm
cmti8.afm
cmti9.afm
cmtt10.afm
cmtt12.afm
cmtt8.afm
cmtt9.afm
cmu10.afm
cmvtt10.afm
euex10.afm
euex7.afm
euex8.afm
euex9.afm
eufb10.afm
eufb5.afm
eufb7.afm
eufm10.afm
eufm5.afm
eufm7.afm
eurb10.afm
eurb5.afm
eurb7.afm
eurm10.afm
eurm5.afm
eurm7.afm
eusb10.afm
eusb5.afm
eusb7.afm
eusm10.afm
eusm5.afm
eusm7.afm
lasy10.afm
lasy5.afm
lasy6.afm
lasy7.afm
lasy8.afm
lasy9.afm
lasyb10.afm
lcircle1.afm
lcirclew.afm
lcmss8.afm
lcmssb8.afm
lcmssi8.afm
line10.afm
linew10.afm
msam10.afm
msam5.afm
msam6.afm
msam7.afm
msam8.afm
msam9.afm
msbm10.afm
msbm5.afm
msbm6.afm
msbm7.afm
msbm8.afm
msbm9.afm
wncyb10.afm
wncyi10.afm
wncyr10.afm
wncysc10.afm
wncyss10.afm

doc:
OFL-FAQ.txt
OFL.txt
amsfndoc.cyr
amsfndoc.def
amsfndoc.fnt
amsfndoc.ins
amsfndoc.pdf
amsfndoc.tex
amsfonts.bug
amsfonts.faq
amsfonts.pdf
amssymb.pdf
cmmib57.pdf
eufrak.pdf
euscript.pdf

map:
cm.map
cmextra.map
cyrillic.map
euler.map
latxfont.map
symbols.map

pfb:
cmb10.pfb
cmb10.pfm
cmbsy10.pfb
cmbsy10.pfm
cmbsy5.pfb
cmbsy5.pfm
cmbsy6.pfb
cmbsy6.pfm
cmbsy7.pfb
cmbsy7.pfm
cmbsy8.pfb
cmbsy8.pfm
cmbsy9.pfb
cmbsy9.pfm
cmbx10.pfb
cmbx10.pfm
cmbx12.pfb
cmbx12.pfm
cmbx5.pfb
cmbx5.pfm
cmbx6.pfb
cmbx6.pfm
cmbx7.pfb
cmbx7.pfm
cmbx8.pfb
cmbx8.pfm
cmbx9.pfb
cmbx9.pfm
cmbxsl10.pfb
cmbxsl10.pfm
cmbxti10.pfb
cmbxti10.pfm
cmcsc10.pfb
cmcsc10.pfm
cmcsc8.pfb
cmcsc8.pfm
cmcsc9.pfb
cmcsc9.pfm
cmdunh10.pfb
cmdunh10.pfm
cmex10.pfb
cmex10.pfm
cmex7.pfb
cmex7.pfm
cmex8.pfb
cmex8.pfm
cmex9.pfb
cmex9.pfm
cmff10.pfb
cmff10.pfm
cmfi10.pfb
cmfi10.pfm
cmfib8.pfb
cmfib8.pfm
cminch.pfb
cminch.pfm
cmitt10.pfb
cmitt10.pfm
cmmi10.pfb
cmmi10.pfm
cmmi12.pfb
cmmi12.pfm
cmmi5.pfb
cmmi5.pfm
cmmi6.pfb
cmmi6.pfm
cmmi7.pfb
cmmi7.pfm
cmmi8.pfb
cmmi8.pfm
cmmi9.pfb
cmmi9.pfm
cmmib10.pfb
cmmib10.pfm
cmmib5.pfb
cmmib5.pfm
cmmib6.pfb
cmmib6.pfm
cmmib7.pfb
cmmib7.pfm
cmmib8.pfb
cmmib8.pfm
cmmib9.pfb
cmmib9.pfm
cmr10.pfb
cmr10.pfm
cmr12.pfb
cmr12.pfm
cmr17.pfb
cmr17.pfm
cmr5.pfb
cmr5.pfm
cmr6.pfb
cmr6.pfm
cmr7.pfb
cmr7.pfm
cmr8.pfb
cmr8.pfm
cmr9.pfb
cmr9.pfm
cmsl10.pfb
cmsl10.pfm
cmsl12.pfb
cmsl12.pfm
cmsl8.pfb
cmsl8.pfm
cmsl9.pfb
cmsl9.pfm
cmsltt10.pfb
cmsltt10.pfm
cmss10.pfb
cmss10.pfm
cmss12.pfb
cmss12.pfm
cmss17.pfb
cmss17.pfm
cmss8.pfb
cmss8.pfm
cmss9.pfb
cmss9.pfm
cmssbx10.pfb
cmssbx10.pfm
cmssdc10.pfb
cmssdc10.pfm
cmssi10.pfb
cmssi10.pfm
cmssi12.pfb
cmssi12.pfm
cmssi17.pfb
cmssi17.pfm
cmssi8.pfb
cmssi8.pfm
cmssi9.pfb
cmssi9.pfm
cmssq8.pfb
cmssq8.pfm
cmssqi8.pfb
cmssqi8.pfm
cmsy10.pfb
cmsy10.pfm
cmsy5.pfb
cmsy5.pfm
cmsy6.pfb
cmsy6.pfm
cmsy7.pfb
cmsy7.pfm
cmsy8.pfb
cmsy8.pfm
cmsy9.pfb
cmsy9.pfm
cmtcsc10.pfb
cmtcsc10.pfm
cmtex10.pfb
cmtex10.pfm
cmtex8.pfb
cmtex8.pfm
cmtex9.pfb
cmtex9.pfm
cmti10.pfb
cmti10.pfm
cmti12.pfb
cmti12.pfm
cmti7.pfb
cmti7.pfm
cmti8.pfb
cmti8.pfm
cmti9.pfb
cmti9.pfm
cmtt10.pfb
cmtt10.pfm
cmtt12.pfb
cmtt12.pfm
cmtt8.pfb
cmtt8.pfm
cmtt9.pfb
cmtt9.pfm
cmu10.pfb
cmu10.pfm
cmvtt10.pfb
cmvtt10.pfm
euex10.pfb
euex10.pfm
euex7.pfb
euex7.pfm
euex8.pfb
euex8.pfm
euex9.pfb
euex9.pfm
eufb10.pfb
eufb10.pfm
eufb5.pfb
eufb5.pfm
eufb7.pfb
eufb7.pfm
eufm10.pfb
eufm10.pfm
eufm5.pfb
eufm5.pfm
eufm7.pfb
eufm7.pfm
eurb10.pfb
eurb10.pfm
eurb5.pfb
eurb5.pfm
eurb7.pfb
eurb7.pfm
eurm10.pfb
eurm10.pfm
eurm5.pfb
eurm5.pfm
eurm7.pfb
eurm7.pfm
eusb10.pfb
eusb10.pfm
eusb5.pfb
eusb5.pfm
eusb7.pfb
eusb7.pfm
eusm10.pfb
eusm10.pfm
eusm5.pfb
eusm5.pfm
eusm7.pfb
eusm7.pfm
lasy10.pfb
lasy10.pfm
lasy5.pfb
lasy5.pfm
lasy6.pfb
lasy6.pfm
lasy7.pfb
lasy7.pfm
lasy8.pfb
lasy8.pfm
lasy9.pfb
lasy9.pfm
lasyb10.pfb
lasyb10.pfm
lcircle1.pfb
lcircle1.pfm
lcirclew.pfb
lcirclew.pfm
lcmss8.pfb
lcmss8.pfm
lcmssb8.pfb
lcmssb8.pfm
lcmssi8.pfb
lcmssi8.pfm
line10.pfb
line10.pfm
linew10.pfb
linew10.pfm
msam10.pfb
msam10.pfm
msam5.pfb
msam5.pfm
msam6.pfb
msam6.pfm
msam7.pfb
msam7.pfm
msam8.pfb
msam8.pfm
msam9.pfb
msam9.pfm
msbm10.pfb
msbm10.pfm
msbm5.pfb
msbm5.pfm
msbm6.pfb
msbm6.pfm
msbm7.pfb
msbm7.pfm
msbm8.pfb
msbm8.pfm
msbm9.pfb
msbm9.pfm
wncyb10.pfb
wncyb10.pfm
wncyi10.pfb
wncyi10.pfm
wncyr10.pfb
wncyr10.pfm
wncysc10.pfb
wncysc10.pfm
wncyss10.pfb
wncyss10.pfm

source:
amsfonts.dtx
amsfonts.ins
amssym.def
amssym.tex
amssymb.dtx
amsya.mf
amsyb.mf
asymbols.mf
bsymbols.mf
cmbsy5.mf
cmbsy6.mf
cmbsy7.mf
cmbsy8.mf
cmbsy9.mf
cmcsc8.mf
cmcsc9.mf
cmex7.mf
cmex8.mf
cmex9.mf
cmmib5.mf
cmmib57.dtx
cmmib6.mf
cmmib7.mf
cmmib8.mf
cmmib9.mf
cyracc.def
cyrcsc.mf
cyrfont.mf
cyrilu.mf
cyrital.mf
cyrmax.mf
cyrpunc.mf
cyrspl.mf
cyrspu.mf
cyrti.mf
dummy.mf
eufrak.dtx
euscript.dtx
msam10.mf
msam5.mf
msam6.mf
msam7.mf
msam8.mf
msam9.mf
msbm10.mf
msbm5.mf
msbm6.mf
msbm7.mf
msbm8.mf
msbm9.mf
serb.mf
serbspu.mf
wncyb10.mf
wncyb5.mf
wncyb6.mf
wncyb7.mf
wncyb8.mf
wncyb9.mf
wncyi10.mf
wncyi5.mf
wncyi6.mf
wncyi7.mf
wncyi8.mf
wncyi9.mf
wncyr10.mf
wncyr5.mf
wncyr6.mf
wncyr7.mf
wncyr8.mf
wncyr9.mf
wncysc10.mf
wncyss10.mf
wncyss8.mf
wncyss9.mf
xbbase.mf
xbbold.mf
xbcaps.mf

tfm:
cmbsy5.tfm
cmbsy6.tfm
cmbsy7.tfm
cmbsy8.tfm
cmbsy9.tfm
cmcsc8.tfm
cmcsc9.tfm
cmex7.tfm
cmex8.tfm
cmex9.tfm
cmmib5.tfm
cmmib6.tfm
cmmib7.tfm
cmmib8.tfm
cmmib9.tfm
dummy.tfm
euex10.tfm
euex7.tfm
euex8.tfm
euex9.tfm
eufb10.tfm
eufb5.tfm
eufb6.tfm
eufb7.tfm
eufb8.tfm
eufb9.tfm
eufm10.tfm
eufm5.tfm
eufm6.tfm
eufm7.tfm
eufm8.tfm
eufm9.tfm
eurb10.tfm
eurb5.tfm
eurb6.tfm
eurb7.tfm
eurb8.tfm
eurb9.tfm
eurm10.tfm
eurm5.tfm
eurm6.tfm
eurm7.tfm
eurm8.tfm
eurm9.tfm
eusb10.tfm
eusb5.tfm
eusb6.tfm
eusb7.tfm
eusb8.tfm
eusb9.tfm
eusm10.tfm
eusm5.tfm
eusm6.tfm
eusm7.tfm
eusm8.tfm
eusm9.tfm
msam10.tfm
msam5.tfm
msam6.tfm
msam7.tfm
msam8.tfm
msam9.tfm
msbm10.tfm
msbm5.tfm
msbm6.tfm
msbm7.tfm
msbm8.tfm
msbm9.tfm
wncyb10.tfm
wncyb5.tfm
wncyb6.tfm
wncyb7.tfm
wncyb8.tfm
wncyb9.tfm
wncyi10.tfm
wncyi5.tfm
wncyi6.tfm
wncyi7.tfm
wncyi8.tfm
wncyi9.tfm
wncyr10.tfm
wncyr5.tfm
wncyr6.tfm
wncyr7.tfm
wncyr8.tfm
wncyr9.tfm
wncysc10.tfm
wncyss10.tfm
wncyss8.tfm
wncyss9.tfm


==> base/bugs.txt <==
                         LaTeX Error Reports

                             April 2020

ERROR REPORTS

Before you report an error, please check that:

  * Your LaTeX system is not too old, i.e., your version is the
    current or the previous release. Information about the latest
    release can be found at
    https://www.latex-project.org/news/latex2e-news/

 * The error is not already mentioned in the documentation of the
   distribution, e.g. in a .dtx file (in this case it is a feature :-).

 * The error has not already been reported.  If you have WWW
   access, you can find out how to search the LaTeX bugs database
   using this URL:

     https://www.latex-project.org/bugs.html

 * The error is not caused by software other than the core LaTeX
   software that is produced and maintained by the LaTeX3 project
   team. Please report problems with other software to the authors
   or suppliers of that software, and not to us!

   Thus you should check that the problem is not caused by, for
   example, the viewer or printing software you use.

   Also, the test file demonstrating the error should not use any
   classes or packages other than those authored and supported by the
   LaTeX3 team.  The files for the package or class will tell you how
   it is supported. The test file should use the package latexbug to
   check that all packages in the file are supported by the LaTeX3
   Project (see the discussion on the website why this is important).

 * The error is not caused by using an obsolete version of any file or
   of other software.

 * You are using the original version of all files, not one that has
   been modified elsewhere.

If you think you have found a genuine bug in a recent version of the
core LaTeX software, please report it in the following way:

 * Prepare a *short* test file, as described above, that clearly
   demonstrates your problem; see below for a discussion of `short'.

 * Run this file through latex to obtain the transcript file
   (often .log) since you will need to submit this file also.


    Submit the test and transcript files through the Web interface at:

         https://github.com/latex3/latex2e/issues

    Please fill in all required fields; in particular, make sure
    that your name, email address, and the summary description
    are correct (the email address will not be shared or made public).





DOCUMENTATION ERRORS

If you find an error in one of the following books:

 TITLE                     Author                         Errata File

 The LaTeX Manual, 2ed     Lamport                        manual.err
 The LaTeX Companion, 2ed  Mittelbach, Goossens, et al    tlc2.err
 The LaTeX Graphics
     Companion             Goossens, Mittelbach, Rahtz    grphcomp.err
 Der LaTeX Begleiter, 2ed  Mittelbach, Goossens, et al    lb2.err
 The LaTeX Web Companion   Goossens, Rahtz                webcomp.err


then please check first whether it is already mentioned in the errata
file for that book (these files are part of the LaTeX distribution).
If this is not the case then please report the error to the address
given in that corresponding errata file.

Please *do not* send such reports to the latex-bugs address.


--- Copyright 1997,1998,2006,2008,2017,2020 the LaTeX3 project.  All rights reserved ---


==> base/changes.old.txt <==

This is from pr/3051 (internal-latex) from Ulrik Vieth,
submitted Wed Jun 23 00:51:06 +0200 1999.
Ulrik's message is attached in full below.

--

After having moved house recently, I found a pile of old
floppies containing various ancient LaTeX2e releases.
Looking through the original 1994/06/01 release I happened
to find a few changes.txt entries that somehow got lost
during conversion to GNU ChangeLog format.  Enclosed is
a patch to recover this intersting part of the history.
It is based on the 9906 test release of changes.txt

Cheers, Ulrik.

P.S.  From the historical point-of-view, it is interesting
to note that files like ltherest.dtx are first mentioned
in mid-1991.  That's way _before_ the last official releases
of 2.09 (in December 1991 and March 1992).


--- changes.txt.orig    Fri May 28 00:00:00 1999
+++ changes.txt Wed Jun 23 00:14:30 1999
@@ -7696,29 +7696,29 @@

1994-03-16 David Carlisle <latex-bugs@latex-project.org>

-       * ltfiles.dtx v1.0c \document (DPC) directly add file list
+       * ltfiles.dtx: v1.0c \document (DPC) directly add file list
          settings

-       * ltclass.dtx 0.3f \listfiles Move this code directly into
+       * ltclass.dtx: 0.3f \listfiles Move this code directly into
          \document

-       * ltclass.dtx 0.3f "General" Add pkgindoc package
+       * ltclass.dtx: 0.3f "General" Add pkgindoc package

1994-03-15 David Carlisle <latex-bugs@latex-project.org>

-       * ltdirchk.dtx 1.0c "General" Add \NeedsTeXFormat
+       * ltdirchk.dtx: 1.0c "General" Add \NeedsTeXFormat

-       * ltclass.dtx 0.3e \@missingfileerror Quit on x or X just like
+       * ltclass.dtx: 0.3e \@missingfileerror Quit on x or X just like
          a real error

-       * fontcmds.dtx v3.2a "General" Removed defs of short-forms and
+       * fontcmds.dtx: v3.2a "General" Removed defs of short-forms and
          all sizes except \normalize

-       * fontcmds.dtx v3.2a "General" Removed \@renewfontswitch
+       * fontcmds.dtx: v3.2a "General" Removed \@renewfontswitch

-       * fontcmds.dtx v3.2a "General" Changed \/ to \@@italiccorr
+       * fontcmds.dtx: v3.2a "General" Changed \/ to \@@italiccorr

-       * fontcmds.dtx v3.2a "General" Adapted to mass formatting
+       * fontcmds.dtx: v3.2a "General" Adapted to mass formatting

1994-03-15 Frank Mittelbach <latex-bugs@latex-project.org>

@@ -7728,30 +7728,30 @@

1994-03-14 David Carlisle <latex-bugs@latex-project.org>

-       * ltherest.dtx v1.0c \end@float (DPC) Use \color@endgroup
+       * ltherest.dtx: v1.0c \end@float (DPC) Use \color@endgroup

-       * ltherest.dtx v1.0c \@xfloat (DPC) Use \color@begingroup
+       * ltherest.dtx: v1.0c \@xfloat (DPC) Use \color@begingroup

-       * ltherest.dtx v1.0c \@savemarbox (DPC) Use \color@begingroup
+       * ltherest.dtx: v1.0c \@savemarbox (DPC) Use \color@begingroup

-       * ltherest.dtx v1.0c \@footnotetext (DPC) Use
+       * ltherest.dtx: v1.0c \@footnotetext (DPC) Use
          \color@begingroup, add \endgraf

-       * ltherest.dtx 1.0c \@xympar (DPC) Use \color@begingroup
+       * ltherest.dtx: 1.0c \@xympar (DPC) Use \color@begingroup

-       * ltboxes.dtx 1.0b \sbox Use \color@begingroup
+       * ltboxes.dtx: 1.0b \sbox Use \color@begingroup

-       * ltboxes.dtx 1.0b \lrbox Use \color@begingroup
+       * ltboxes.dtx: 1.0b \lrbox Use \color@begingroup

-       * ltboxes.dtx 1.0b \color@endgroup macro added for colour
+       * ltboxes.dtx: 1.0b \color@endgroup macro added for colour
          support

-       * ltboxes.dtx 1.0b \color@begingroup macro added for colour
+       * ltboxes.dtx: 1.0b \color@begingroup macro added for colour
          support

-       * ltboxes.dtx 1.0b \@isavepicbox Use \color@begingroup
+       * ltboxes.dtx: 1.0b \@isavepicbox Use \color@begingroup

-       * ltboxes.dtx 1.0b \@isavebox Use \color@begingroup
+       * ltboxes.dtx: 1.0b \@isavebox Use \color@begingroup

1994-03-14 Rainer Schoepf <latex-bugs@latex-project.org>

@@ -7766,16 +7766,16 @@

1994-03-13 David Carlisle <latex-bugs@latex-project.org>

-       * ltinit.dtx v1.0c \@tfor (DPC) Add \@tf@r so a single group is
+       * ltinit.dtx: v1.0c \@tfor (DPC) Add \@tf@r so a single group is
          correctly treated.

-       * ltfiles.dtx 0.3b \InputIfFileExists Use new cmd
+       * ltfiles.dtx: 0.3b \InputIfFileExists Use new cmd
          \@addtofilelist

-       * ltclass.dtx 0.3d \listfiles Reset \@addtofilelist at begin
+       * ltclass.dtx: 0.3d \listfiles Reset \@addtofilelist at begin
          document

-       * ltclass.dtx 0.3d \@addtofilelist Macro added
+       * ltclass.dtx: 0.3d \@addtofilelist Macro added

1994-03-13 Frank Mittelbach <latex-bugs@latex-project.org>

@@ -7823,32 +7823,32 @@

1994-03-12 David Carlisle <latex-bugs@latex-project.org>

-       * ltplain.dtx v1.0b "General" Name changed from lplain. The end
+       * ltplain.dtx: v1.0b "General" Name changed from lplain. The end
          of an era

-       * ltinit.dtx v1.0b \@yargdef Name changed from \XXX@Argdef
+       * ltinit.dtx: v1.0b \@yargdef Name changed from \XXX@Argdef

-       * ltinit.dtx v1.0b \@reargdef New defn, in terms of \@yargdef
+       * ltinit.dtx: v1.0b \@reargdef New defn, in terms of \@yargdef

-       * ltherest.dtx v0.1b \@xympar (DPC) Extra bgroup for colour
+       * ltherest.dtx: v0.1b \@xympar (DPC) Extra bgroup for colour

-       * ltherest.dtx v0.1b \@savemarbox (DPC) Extra group for colour
+       * ltherest.dtx: v0.1b \@savemarbox (DPC) Extra group for colour

-       * ltdirchk.dtx 1.0b "General" Minor edits to the typeouts in
+       * ltdirchk.dtx: 1.0b "General" Minor edits to the typeouts in
          ltxcheck

-       * ltdirchk.dtx 1.0b "General" Change name from dircheck.dtx
+       * ltdirchk.dtx: 1.0b "General" Change name from dircheck.dtx

-       * ltclass.dtx 0.3c \ProvidesPackage use \@gtempa
+       * ltclass.dtx: 0.3c \ProvidesPackage use \@gtempa

-       * ltclass.dtx 0.3c \ProvidesPackage Add \wlog
+       * ltclass.dtx: 0.3c \ProvidesPackage Add \wlog

-       * ltclass.dtx 0.3c \ProvidesFile Add \wlog
+       * ltclass.dtx: 0.3c \ProvidesFile Add \wlog

-       * ltclass.dtx 0.3c "General" Change name from docclass to
+       * ltclass.dtx: 0.3c "General" Change name from docclass to
          ltclass

-       * ltclass.dtx 0.3c \@fileswithoptions Do not use
+       * ltclass.dtx: 0.3c \@fileswithoptions Do not use
          \@pr@videpackage to avoid typeout

1994-03-12 Frank Mittelbach <latex-bugs@latex-project.org>
@@ -7897,12 +7897,12 @@

1994-03-08 David Carlisle <latex-bugs@latex-project.org>

-       * ltplain.dtx v1.0a "General" Remove need for a driver file.
+       * ltplain.dtx: v1.0a "General" Remove need for a driver file.

-       * ltdirchk.dtx 1.0a "General" Reorganise driver module into `new
+       * ltdirchk.dtx: 1.0a "General" Reorganise driver module into `new
          style'

-       * ltclass.dtx 0.3b "General" Modify driver code into `new style'
+       * ltclass.dtx: 0.3b "General" Modify driver code into `new style'

1994-03-08 Rainer Schoepf <latex-bugs@latex-project.org>

@@ -8031,60 +8031,60 @@

1994-03-07 David Carlisle <latex-bugs@latex-project.org>

-       * lttab.dtx v1.0a "General" Long lines wrapped to 72 columns
+       * lttab.dtx: v1.0a "General" Long lines wrapped to 72 columns

-       * ltpictur.dtx v0.1a "General" Long lines wrapped to 72 columns
+       * ltpictur.dtx: v0.1a "General" Long lines wrapped to 72 columns

-       * ltpictur.dtx v0.1a "General" Initial version, split from
+       * ltpictur.dtx: v0.1a "General" Initial version, split from
          latex.dtx

-       * ltlists.dtx v1.0a "General" Long lines wrapped to 72 columns
+       * ltlists.dtx: v1.0a "General" Long lines wrapped to 72 columns

-       * ltinit.dtx v1.0a "General" (DPC) Removed input of nfsscode.ltx
+       * ltinit.dtx: v1.0a "General" (DPC) Removed input of nfsscode.ltx

-       * ltinit.dtx v1.0a \@@italiccorr Macro added
+       * ltinit.dtx: v1.0a \@@italiccorr Macro added

-       * ltinit.dtx v0.1a "General" Long lines wrapped to 72 columns
+       * ltinit.dtx: v0.1a "General" Long lines wrapped to 72 columns

-       * ltinit.dtx v0.1a "General" Initial version, split from
+       * ltinit.dtx: v0.1a "General" Initial version, split from
          latex.dtx

-       * ltherest.dtx v0.1a \end@float (DPC) Extra group for colour
+       * ltherest.dtx: v0.1a \end@float (DPC) Extra group for colour

-       * ltherest.dtx v0.1a "General" Long lines wrapped to 72 columns
+       * ltherest.dtx: v0.1a "General" Long lines wrapped to 72 columns

-       * ltherest.dtx v0.1a "General" Initial version, split from
+       * ltherest.dtx: v0.1a "General" Initial version, split from
          latex.dtx

-       * ltherest.dtx v0.1a \@xfloat (DPC) Extra group for colour
+       * ltherest.dtx: v0.1a \@xfloat (DPC) Extra group for colour

-       * ltherest.dtx v0.1a \@settodim (DPC) Extra group for colour
+       * ltherest.dtx: v0.1a \@settodim (DPC) Extra group for colour

-       * ltherest.dtx v0.1a \@hangfrom (DPC)Extra groups for colour
+       * ltherest.dtx: v0.1a \@hangfrom (DPC)Extra groups for colour

-       * ltherest.dtx v0.1a \@footnotetext (DPC) Extra group for colour
+       * ltherest.dtx: v0.1a \@footnotetext (DPC) Extra group for colour

-       * ltfinal.dtx v0.1a "General" Remove oldcomments environment
+       * ltfinal.dtx: v0.1a "General" Remove oldcomments environment

-       * ltfinal.dtx v0.1a "General" Initial version, split from
+       * ltfinal.dtx: v0.1a "General" Initial version, split from
          latex.dtx

-       * ltfinal.dtx 0.1a "General" use \InputIfFileExists not
+       * ltfinal.dtx: 0.1a "General" use \InputIfFileExists not
          \IfFileExists

-       * ltfinal.dtx 0.1a "General" move code here from lhyphen.dtx
+       * ltfinal.dtx: 0.1a "General" move code here from lhyphen.dtx

-       * ltfinal.dtx 0.1a "General" Add code from the old dump.dtx
+       * ltfinal.dtx: 0.1a "General" Add code from the old dump.dtx

-       * ltfiles.dtx v1.0a "General" Long lines wrapped to 72 columns
+       * ltfiles.dtx: v1.0a "General" Long lines wrapped to 72 columns

-       * ltfiles.dtx v1.0a "General" Initial version, split from
+       * ltfiles.dtx: v1.0a "General" Initial version, split from
          latex.dtx

-       * ltboxes.dtx v1.0a "General" Unify format with other Kernel
+       * ltboxes.dtx: v1.0a "General" Unify format with other Kernel
          files

-       * ltboxes.dtx v0.1a \@mpfootnotetext (DPC) Extra group for
+       * ltboxes.dtx: v0.1a \@mpfootnotetext (DPC) Extra group for
          colour

1994-03-07 Rainer Schoepf <latex-bugs@latex-project.org>
@@ -8110,13 +8110,13 @@

1994-03-04 David Carlisle <latex-bugs@latex-project.org>

-       * ltvers.dtx v1.0a "General" Initial version, split from
+       * ltvers.dtx: v1.0a "General" Initial version, split from
          latex.dtx

-       * lttab.dtx v1.0a "General" Initial version, split from
+       * lttab.dtx: v1.0a "General" Initial version, split from
          latex.dtx

-       * ltlists.dtx v1.0a "General" Initial version, split from
+       * ltlists.dtx: v1.0a "General" Initial version, split from
          latex.dtx

1994-03-04 Rainer Schoepf <latex-bugs@latex-project.org>
@@ -8127,7 +8127,7 @@

1994-03-03 David Carlisle <latex-bugs@latex-project.org>

-       * ltboxes.dtx 0.1f \@irsbox Replaced a missing \else
+       * ltboxes.dtx: 0.1f \@irsbox Replaced a missing \else

1994-03-03 Frank Mittelbach <latex-bugs@latex-project.org>

@@ -8139,11 +8139,11 @@

1994-03-02 David Carlisle <latex-bugs@latex-project.org>

-       * ltclass.dtx 0.3a "General" Remove need for driver file
+       * ltclass.dtx: 0.3a "General" Remove need for driver file

-       * ltboxes.dtx v0.1e "General" Remove need for drv file
+       * ltboxes.dtx: v0.1e "General" Remove need for drv file

-       * ltboxes.dtx v0.1e "General" Add 2ekernel module
+       * ltboxes.dtx: v0.1e "General" Add 2ekernel module

1994-03-02 Rainer Schoepf <latex-bugs@latex-project.org>

@@ -8191,9 +8191,10 @@
        makeidx class option, as it is now a proper package.  Changed
        leqno class option t oread leqno.clo.  Added fleqn class
        option (reads fleqn.clo).
+
1994-03-01 David Carlisle <latex-bugs@latex-project.org>

-       * ltdirchk.dtx 0.2k "General" Add unstripped module, so that
+       * ltdirchk.dtx: 0.2k "General" Add unstripped module, so that
          dircheck.dtx may be used with initex

1994-03-01 Frank Mittelbach <latex-bugs@latex-project.org>
@@ -8284,6 +8285,13 @@
        Moved the driver code in front so that the documentation can be
         processed by simply running the file through LaTeX2e.

+1994-02-25 David Carlisle <latex-bugs@latex-project.org>
+
+       * ltdirchk.dtx 0.2j "General" \noboundaryis \relax not undef in
+         TeX2 (initialised in 2e format)
+
+       * ltdirchk.dtx 0.2j "General" Remove need for drv file
+
1994-02-24 Frank Mittelbach <latex-bugs@latex-project.org>

        * fam.dtx (subsection{Macros for loading fonts}):
@@ -8291,4 +8299,931 @@
        \DeclareFontShape and placed them into a separate macro called
        \nfss@catcodes so that it is easier to maintain special
        requirements for packages that make certain characters active.
+
+1994-02-10 Alan Jeffrey <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2z \@fileswithoptions Renamed \@compatibility to
+         \@documentclasshook. ASAJ.
+
+       * ltclass.dtx: 0.2z \@documentclasshook Changed the name from
+         \@compatibility to \@documentclasshook, and added the check
+         for whether \@normalsize has been defined. ASAJ.
+
+1994-02-07 Alan Jeffrey <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2y \ProcessOptions* Add extra ,s so `two' is not
+         matched with `twocolumn'
+
+       * ltclass.dtx: 0.2y \ProcessOptions* Add extra ,s so `two' is not
+         matched with `twocolumn'
+
+       * ltclass.dtx: 0.2y \@ifclasswith Add extra ,s so `two' is not
+         matched with `twocolumn'
+
+       * ltclass.dtx: 0.2y \@fileswithoptions Run \@compatibility on the
+         first class to start (not the first to finish)
+
+1994-02-03 N.N. <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: LaTeX2e "General" correct mistakes in the
+         documentation
+
+1994-02-02 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2x \@fileswithoptions Only run the hook and
+         options check if the file was loaded.
+
+1994-02-01 David Carlisle <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2e \thispagestyle (DPC) Modify to get nicer
+         error message
+
+       * ltherest.dtx: LaTeX2e \pagestyle (DPC) Modify to get nicer
+         error message
+
+1994-01-31 N.N. <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: LaTeX2e "General" use \@normalsize instead of
+         \normalsizeinternally
+
+       * ltfiles.dtx: v0.9t \document set `@normalsize or `normalsize if
+         necessary
+
+       * ltclass.dtx: 0.2w \g@addto@macro Use toks register to avoid
+         `hash' problems
+
+       * fontcmds.dtx: v3.1b "General" `@normalsize no longer defined
+
+1994-01-29 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2v \@fileswithoptions All options raise error if
+         no \ProcessOptions\ appears
+
+       * ltclass.dtx: 0.2v \@@unprocessedoptions Macro added.
+
+1994-01-28 N.N. <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: LaTeX2e "General" Let \fmtversion point to current
+         file date.
+
+1994-01-27 N.N. <latex-bugs@latex-project.org>
+
+       * fontcmds.dtx: v3.1a \nocorrlist Only ., used as default for cm
+         fonts
+
+1994-01-25 David Carlisle <latex-bugs@latex-project.org>
+
+       * ltplain.dtx: LaTeX2e \bordermatrix Removed \p@renwd.
+
+       * ltdirchk.dtx: 0.2i "General" Protect against looping on
+         \@@input and \@@end
+
+1994-01-24 David Carlisle <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2e \pagestyle (DPC) Complain if pagestyle is
+         undefined.
+
+       * ltdirchk.dtx: 0.2h \IfFileExists Stop testing once texsys.aux
+         has been found
+
+1994-01-21 David Carlisle <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: v0.9s \verbatim@font Removed unnecessary category
+         code hackery.
+
+       * ltherest.dtx: LaTeX2e \@xfloat Added missing percent
+         characters.
+
+       * ltdirchk.dtx: 0.2g \today Name changeed from \stamp, to save
+         memory
+
+       * ltdirchk.dtx: 0.2g \filename@parse Minor changes, and add Mac
+         version (:)
+
+       * ltdirchk.dtx: 0.2g "General" Improve documentation, reorganise
+         docstrip module
+
+       * ltclass.dtx: 0.2u \documentstyle compatibility file now
+         latex209.def.
+
+1994-01-20 David Carlisle <latex-bugs@latex-project.org>
+
+       * ltdirchk.dtx: 0.2f \IfFileExists \@copytexsys removed
+
+       * ltdirchk.dtx: 0.2f "General" \@copytexsys and the texsys.new
+         file removed
+
+       * ltdirchk.dtx: 0.2f "General" Modify all of ltxcheck
+
+1994-01-19 David Carlisle <latex-bugs@latex-project.org>
+
+       * ltdirchk.dtx: 0.2e \strip@prefix name changed from
+         \strip@meaning, to match NFSS
+
+       * ltdirchk.dtx: 0.2e \input@path No longer check that an empty
+         group is in the path
+
+       * ltdirchk.dtx: 0.2e \IfFileExists name changed from \test
+
+1994-01-18 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: v0.9p \@verbatim Only add \penaltyif in hmode
+
+       * ltherest.dtx: LaTeX2e \bibliography Use \@input@ so include
+         files are listed.
+
+       * ltfiles.dtx: v0.9p \include Use \@input@ so include files are
+         listed.
+
+       * ltfiles.dtx: v0.9p \InputIfFileExists New Definition
+
+       * ltfiles.dtx: v0.9p \IfFileExists New Definition
+
+       * ltfiles.dtx: v0.9p \@input@ Macro added
+
+       * ltfiles.dtx: v0.9p \@input do not use a different definition
+         for \input@path
+
+       * ltfiles.dtx: v0.9p \@iffileonpath Macro added
+
+       * ltfiles.dtx: v0.9p \@break@loop Macro added
+
+       * ltclass.dtx: 0.2t \@ifclassloaded Fix typo \@pkgetension
+
+1994-01-17 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2s \listfiles New Version, adds `.tex' if
+         needed, and lines up columns
+
+       * ltclass.dtx: 0.2s "General" Wrapped long lines to column 72
+
+       * ltclass.dtx: 0.2s "General" Added many more \@onlypreamble
+         commands
+
+       * ltclass.dtx: 0.2s \@fileswithoptions Modify to reduce parameter
+         stack usage
+
+       * ltclass.dtx: 0.2s \@fileswithoptions Modify to reduce parameter
+         stack usage
+
+1994-01-15 N.N. <latex-bugs@latex-project.org>
+
+       * ltfiles.dtx: v0.9o \document move `@preamblecmds after document
+         hook
+
+1994-01-14 David Carlisle <latex-bugs@latex-project.org>
+
+       * ltdirchk.dtx: 0.2d \IfFileExists Close the texsys.aux output
+         stream
+
+1993-12-20 N.N. <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: LaTeX2e \@reargdef Kept old version of \@reargdef,
+         for array.sty
+
+       * ltfiles.dtx: 0.9m \@obsoletefile Added this command, removed
+         @oldfilewarning
+
+1993-12-19 Alan Jeffrey <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: LaTeX2e \@esphack There seem to be problems with
+         selfmade birthday presents
+
+       * ltclass.dtx: 0.2r \endfilecontents Different message when
+         ignoring a file
+
+       * fontcmds.dtx: v3.0b "General" Untidying added, so this is now a
+         TEMPORARY version.
+
+       * fontcmds.dtx: v3.0b "General" Some more tidying done.
+
+       * fontcmds.dtx: v3.0b "General" Other tidying
+
+       * fontcmds.dtx: v3.0b "General" @pdef comand added
+
+       * fontcmds.dtx: v3.0b \@protecteddef Command added
+
+       * fontcmds.dtx: v3.0b \@newtextcmd Corrected and tidied
+
+       * fontcmds.dtx: v3.0b \@newfontswitch Corrected and tidied
+
+       * fontcmds.dtx: 3.0b "General" Wording changes by CAR.
+
+       * fontcmds.dtx: 3.0b "General" Made \@newfontswitch produce an
+         error if the command already exists, and added
+         \@renewfontswitch. ASAJ.
+
+       * fontcmds.dtx: 3.0b "General" Added by ASAJ.
+
+1993-12-17 N.N. <latex-bugs@latex-project.org>
+
+       * ltoutput.dtx: v1.0j \@tracemessage tracefloatvals made a
+         document command
+
+       * ltoutput.dtx: v1.0j \@topnewpage check for vsize too small
+         added
+
+       * ltoutput.dtx: v1.0j \@startpagehook Hook removed
+
+       * ltoutput.dtx: v1.0j \@opcol Hook removed
+
+       * ltoutput.dtx: 1.0j \@topnewpage Page room test added
+
+       * ltoutput.dtx: 1.0j \@specialoutput Page room test added
+
+       * ltoutput.dtx: 1.0j \@addtocurcol Extra space test added
+
+       * ltherest.dtx: LaTeX2e \mark Removed init \mark at begin
+         document, since it doesn't work.
+
+       * ltclass.dtx: 0.2q \documentstyle Match Alan's new code.
+
+       * ltclass.dtx: 0.2q \@fileswithoptions Add \ompatibility hook
+
+       * ltclass.dtx: 0.2q \@documentclasshook Macro added
+
+       * ltmiscen.dtx: v0.9i \literal Macro added
+
+1993-12-16 N.N. <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: LaTeX2e \LaTeXe Extended logo by DPC
+
+       * ltinit.dtx: LaTeX2e \@esphack Corrected optimisation :-)
+
+       * ltherest.dtx: LaTeX2e \mark Init \mark at begin document
+
+1993-12-15 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2p "General" Removed extra \.'s from \@@warnings
+
+       * ltboxes.dtx: 0.1d \parbox Changed default from `c' to `s'
+
+       * ltboxes.dtx: 0.1d \minipage extra space removed.
+
+       * ltboxes.dtx: 0.1d \minipage Changed default from `c' to `s'
+
+       * ltboxes.dtx: 0.1d \@iparbox Changed default from `c' to `s'
+
+       * ltboxes.dtx: 0.1d \@iminipage Changed default from `c' to `s'
+
+1993-12-14 N.N. <latex-bugs@latex-project.org>
+
+       * ltoutput.dtx: v1.0i "General" Section added to declare all
+         parameters
+
+1993-12-13 David Carlisle <latex-bugs@latex-project.org>
+
+       * ltlists.dtx: LaTeX2e Initialised \@itemlabel
+
+       * ltmiscen.dtx: v0.9h \@verbatim Removed optional argument of
+         \item
+
+       * ltmiscen.dtx: v0.9h \@verbatim Readded \@noligs
+
+       * ltmiscen.dtx: v0.9h \@noligs Readded \@noligs
+
+       * ltdirchk.dtx: 0.2a \strip@prefix modified, name changed from
+         \stripmeaning
+
+       * ltdirchk.dtx: 0.2a \IfFileExists Removed interactive prompting
+         for current directory syntax
+
+       * ltdirchk.dtx: 0.2a "General" on the `docstrip' pass, do not
+         check openin path
+
+       * ltclass.dtx: 0.2o \usepackage Fixed error handling
+
+       * ltclass.dtx: 0.2o \documentstyle compatibility file now
+         latex209.sty.
+
+       * ltclass.dtx: 0.2o "General" Removed setting \errcontextlines\
+         (now in latex.tex)
+
+1993-12-12 N.N. <latex-bugs@latex-project.org>
+
+       * ltoutput.dtx: v1.0h \@tracemessage Commands changed
+
+       * ltoutput.dtx: v1.0h \@testfp defs changed to lets
+
+       * ltoutput.dtx: v1.0h \@startdblcolumn defs changed to lets
+
+       * ltoutput.dtx: v1.0h \@startcolumn defs changed to lets
+
+       * ltoutput.dtx: v1.0h \@resethfps Warnings added: minimal
+
+       * ltoutput.dtx: v1.0h \@makecol defs changed to lets
+
+       * ltoutput.dtx: v1.0h \@doclearpage defs changed to lets
+
+       * ltoutput.dtx: v1.0h \@doclearpage defs changed to lets
+
+       * ltoutput.dtx: v1.0h \@doclearpage defs changed to lets
+
+       * ltoutput.dtx: v1.0h \@cflt name changed
+
+       * ltoutput.dtx: v1.0h \@ccflb defs changed to lets
+
+       * ltoutput.dtx: v1.0h \@ccflb boxmaxdepth setting moved
+
+1993-12-11 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: v0.9g \ref Macro reimplemented
+
+       * ltmiscen.dtx: v0.9g \pageref Macro reimplemented
+
+       * ltmiscen.dtx: v0.9g \frac Added group around first arg
+
+       * ltmiscen.dtx: v0.9g \@setref Macro added
+
+       * ltherest.dtx: LaTeX2e \@title Added default
+
+       * ltherest.dtx: LaTeX2e \@author Added default
+
+       * fontcmds.dtx: v3.0a \textup Macros changed
+
+       * fontcmds.dtx: v3.0a \sw@slant Macro changed
+
+       * fontcmds.dtx: v3.0a \maybe@ic@ Macro and name changed
+
+       * fontcmds.dtx: v3.0a \maybe@ic Macro name changed
+
+       * fontcmds.dtx: v3.0a \fix@penalty Macro added
+
+       * fontcmds.dtx: v3.0a \emph Macro changed
+
+       * fontcmds.dtx: v3.0a "General" newfontswitch command corrected
+         and changed
+
+       * fontcmds.dtx: v3.0a "General" newcommands replaced by defs
+
+       * fontcmds.dtx: v3.0a "General" italic correction now put in
+         front of penalty before glue
+
+       * fontcmds.dtx: v3.0a "General" Complete reworking of all text
+         commands, using just one creator function
+
+       * fontcmds.dtx: v3.0a \@newtextcmd Macro changed
+
+1993-12-09 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: v0.9e \enddocument Hook added
+
+       * ltfiles.dtx: v0.9e \document Hook added
+
+       * ltclass.dtx: 0.2n \documentstyle input 209 compatibility file.
+
+       * ltboxes.dtx: 0.1c \@irsbox fix another typo
+
+1993-12-08 N.N. <latex-bugs@latex-project.org>
+
+       * ltlists.dtx: LaTeX2e \@item use \sboxto support colour
+
+       * ltinit.dtx: LaTeX2e \@vbsphack Command added
+
+       * ltinit.dtx: LaTeX2e \@esphack Command reimplemented
+
+       * ltinit.dtx: LaTeX2e \@bsphack Command reimplemented; late
+         birthday present for Chris
+
+       * ltboxes.dtx: 0.1b \lrbox move \@endpefalse out of the inner
+         group
+
+       * ltboxes.dtx: 0.1b \@irsbox fix typo
+
+       * ltboxes.dtx: 0.1b \@iiiparbox \endgraf added due to extra group
+         in \@begin@tempboxa
+
+       * ltboxes.dtx: 0.1b \@begin@tempboxa Extra braces for color
+         support (braces removed from other macros)
+
+       * fontcmds.dtx: 2.1b "General" Macros \rm, \bf and \sf moved to
+         classes.dtx:
+
+1993-12-07 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2m \@fileswithoptions Reset \CurrentOption
+
+       * ltclass.dtx: 0.2l \ProvidesFile Macro added
+
+1993-12-06 N.N. <latex-bugs@latex-project.org>
+
+       * ltoutput.dtx: v1.0g \@topnewpage \@floatplacement placement bug
+         fixed
+
+       * ltoutput.dtx: v1.0f \@specialoutput Unboxing of 255 added to
+         rescue writes
+
+       * ltclass.dtx: 0.2k \ExecuteOptions Preserve \CurrentOption
+
+1993-12-05 N.N. <latex-bugs@latex-project.org>
+
+       * ltoutput.dtx: v1.0f \output Command changed
+
+       * ltoutput.dtx: v1.0f @\getfpsbit Command added
+
+       * ltoutput.dtx: v1.0f @\boxfpsbit Command added
+
+       * ltoutput.dtx: v1.0f \@topnewpage Commands changed
+
+       * ltoutput.dtx: v1.0f \@textfloatsheight Commands added
+
+       * ltoutput.dtx: v1.0f \@testfp Command changed
+
+       * ltoutput.dtx: v1.0f \@testfp Command added
+
+       * ltoutput.dtx: v1.0f \@startpagehook Hook added
+
+       * ltoutput.dtx: v1.0f \@startdblcolumn Command changed
+
+       * ltoutput.dtx: v1.0f \@startcolumn Command changed
+
+       * ltoutput.dtx: v1.0f \@shipoutsetup Command added
+
+       * ltoutput.dtx: v1.0f \@setfpsbit Command added
+
+       * ltoutput.dtx: v1.0f \@setfloattypecounts Command added
+
+       * ltoutput.dtx: v1.0f \@resethfps Command added
+
+       * ltoutput.dtx: v1.0f \@outputpage Command changed
+
+       * ltoutput.dtx: v1.0f \@opcol Hook added
+
+       * ltoutput.dtx: v1.0f \@opcol Command changed
+
+       * ltoutput.dtx: v1.0f \@fpsadddefault Command added
+
+       * ltoutput.dtx: v1.0f \@flupdates Command added
+
+       * ltoutput.dtx: v1.0f \@flstop Commands added
+
+       * ltoutput.dtx: v1.0f \@flsettextmin Command added
+
+       * ltoutput.dtx: v1.0f \@flsetnum Command added
+
+       * ltoutput.dtx: v1.0f \@flcheckspace Command added
+
+       * ltoutput.dtx: v1.0f \@addtotoporbot Command changed
+
+       * ltoutput.dtx: v1.0f \@addtonextcol Command changed
+
+       * ltoutput.dtx: v1.0f \@addtodblcol Command changed
+
+       * ltoutput.dtx: v1.0f \@addtocurcol Command changed
+
+       * ltoutput.dtx: v1.0f \@addtobot Command changed
+
+       * ltherest.dtx: LaTeX2e \@xfloat Command changed
+
+       * ltherest.dtx: LaTeX2e \@dblfloatplacement Command changed
+
+1993-12-04 N.N. <latex-bugs@latex-project.org>
+
+       * ltfiles.dtx: v0.9b \input Macro reimplemented
+
+       * ltfiles.dtx: v0.9b \InputIfFileExists Macro added
+
+       * ltfiles.dtx: v0.9b \IfFileExists Macro added
+
+       * ltfiles.dtx: v0.9b \@input Macro reimplemented
+
+       * ltfiles.dtx: v0.9b \@iinput Macro reimplemented
+
+1993-12-03 N.N. <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: v0.9b \@latexerr Set \c@errorcontextlines to -1
+
+       * ltclass.dtx: 0.2i "General" \@onlypreamble: Many commands
+         declared.
+
+       * ltclass.dtx: 0.2i "General" Removed obsolete \@documentclass
+
+       * ltclass.dtx: 0.2i \@cls@pkg Name changed to avoid clash with
+         output routine.
+
+       * ltboxes.dtx: 0.1a \set@color macro added
+
+       * ltboxes.dtx: 0.1a \set@color color support
+
+       * ltboxes.dtx: 0.1a \sbox extra group
+
+       * ltboxes.dtx: 0.1a \sbox color support
+
+       * ltboxes.dtx: 0.1a \raisebox redefined to support \height
+
+       * ltboxes.dtx: 0.1a \parbox Redefined to support extra optional
+         arguments
+
+       * ltboxes.dtx: 0.1a \newsavebox Pass the whole of arg 1 to
+         \@ifdefinable
+
+       * ltboxes.dtx: 0.1a \minipage Redefined to support extra optional
+         arguments
+
+       * ltboxes.dtx: 0.1a \mbox extra group
+
+       * ltboxes.dtx: 0.1a \makebox modified
+
+       * ltboxes.dtx: 0.1a \lrbox macro added
+
+       * ltboxes.dtx: 0.1a \lrbox color support
+
+       * ltboxes.dtx: 0.1a \fbox extra group
+
+       * ltboxes.dtx: 0.1a \endlrbox macro added
+
+       * ltboxes.dtx: 0.1a \bm@b macros added
+
+       * ltboxes.dtx: 0.1a \@savebox default c not x
+
+       * ltboxes.dtx: 0.1a \@makepicbox macro modified
+
+       * ltboxes.dtx: 0.1a \@makebox default changed from x to c
+
+       * ltboxes.dtx: 0.1a \@isavepicbox extra group
+
+       * ltboxes.dtx: 0.1a \@isavebox extra group
+
+       * ltboxes.dtx: 0.1a \@isavebox color support
+
+       * ltboxes.dtx: 0.1a \@irsbox redefined to support \height
+
+       * ltboxes.dtx: 0.1a \@imakebox macro modified
+
+       * ltboxes.dtx: 0.1a \@iirsbox redefined to support \height
+
+       * ltboxes.dtx: 0.1a \@end@tempboxa macro added
+
+       * ltboxes.dtx: 0.1a \@begin@tempboxa macro added
+
+       * ltboxes.dtx: 0.1a \@argrsbox macro removed
+
+1993-12-01 N.N. <latex-bugs@latex-project.org>
+
+       * ltoutput.dtx: v1.0e \@reinserts Command added
+
+1993-11-30 N.N. <latex-bugs@latex-project.org>
+
+       * ltoutput.dtx: v1.0c \@tracemessage Commands added
+
+       * ltmiscen.dtx: LaTeX2e \eqnarray initialised everycr to {}
+
+1993-11-29 N.N. <latex-bugs@latex-project.org>
+
+       * ltplain.dtx: ??? "General" All accents in decimals; suggested
+         by Paul Taylor
+
+       * ltoutput.dtx: v1.0b \@makespecialcolbox Command added
+
+       * ltoutput.dtx: v1.0b \@makecol \@makespecialcolbox added
+
+1993-11-28 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2h \endfilecontents Don't globally allocate a
+         write stream (always use 15)
+
+       * ltclass.dtx: 0.2h "General" Primitive filenames now terminated
+         by space not \relax.
+
+       * ltclass.dtx: 0.2h "General" Directory syntax checing moved to
+         dircheck.dtx:
+
+       * ltclass.dtx: 0.2h "General" Assorted commands now in the kernel
+         removed.
+
+       * ltclass.dtx: 0.2h \@twoclasseserror Macro added
+
+       * ltclass.dtx: 0.2h \@missingfileerror Use filename parser from
+         dircheck
+
+1993-11-24 N.N. <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: LaTeX2e \P@LaTeX Macro changed
+
+       * fontcmds.dtx: v2.1a \test@next Macro added
+
+       * fontcmds.dtx: v2.1a \maybe@ic@ Use \test@next
+
+1993-11-23 N.N. <latex-bugs@latex-project.org>
+
+       * ltoutput.dtx: v0.1c \enlargethispage* Commands added
+
+       * ltoutput.dtx: v0.1c \@specialoutput Command changed
+
+       * ltoutput.dtx: v0.1c \@makecol Command changed
+
+       * ltoutput.dtx: v0.1c \@kludgeins Insert added
+
+       * ltoutput.dtx: v0.1c \@enlargepage Command added
+
+       * ltoutput.dtx: v0.1a \paperwidth Register added
+
+       * ltoutput.dtx: v0.1a \paperheight Register added
+
+       * ltinit.dtx: LaTeX2e \two@digits Macro added
+
+       * ltinit.dtx: LaTeX2e \renewenvironment Macro reimplemented and
+         extended
+
+       * ltinit.dtx: LaTeX2e \renewcommand Macro reimplemented and
+         extended
+
+       * ltinit.dtx: LaTeX2e \newcommand Macro reimplemented and
+         extended
+
+       * ltinit.dtx: LaTeX2e "General" replaced plus by \@plus if
+         appropriate
+
+       * ltinit.dtx: LaTeX2e \@yargdef Macro interface changed
+
+       * ltinit.dtx: LaTeX2e \@yargdef Avoid \@?@? token
+
+       * ltinit.dtx: LaTeX2e \@xargdef Macro interface changed
+
+       * ltinit.dtx: LaTeX2e \@xargdef Macro added
+
+       * ltinit.dtx: LaTeX2e \@newenv Macro interface changed
+
+       * ltinit.dtx: LaTeX2e \@newcommand Macro added
+
+       * ltinit.dtx: LaTeX2e \@ifundefined Redefined to remove a
+         trailing \fi
+
+       * ltclass.dtx: 0.2g "General" Warnings and errors now directly
+         coded.
+
+       * ltclass.dtx: 0.2g "General" Various macros now moved to
+         latex.tex.
+
+       * ltclass.dtx: 0.2g \@use@ption Name changed from \@executeoption
+
+1993-11-22 N.N. <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: LaTeX2e \providecommand Macro added
+
+       * ltinit.dtx: LaTeX2e \c@errorcontextlines Macro added
+
+       * ltinit.dtx: LaTeX2e \LaTeXe Macro added
+
+       * ltinit.dtx: LaTeX2e \@plus Macro added
+
+       * ltinit.dtx: LaTeX2e \@minus Macro added
+
+       * ltinit.dtx: LaTeX2e \@checkcommand Macro added
+
+       * ltherest.dtx: LaTeX2e \settoheight Macro added
+
+       * ltherest.dtx: LaTeX2e \settodepth Macro added
+
+       * ltherest.dtx: LaTeX2e \@settopoint Macro added
+
+       * ltherest.dtx: LaTeX2e \@settodim Macro added
+
+       * ltclass.dtx: 0.2f \listfiles Removed checking for
+         \@unknownversion
+
+       * ltclass.dtx: 0.2f \@unknownversion Macro removed
+
+       * ltclass.dtx: 0.2f \@ifclasslater Added //00 so parsing never
+         produces a runaway argument.
+
+       * ltclass.dtx: 0.2f \@fileswithoptions Made the initial version
+         [] not [\@unknownversion]
+
+       * ltclass.dtx: 0.2f \@fileswithoptions Made the default [] not
+         [\@unknownversion]
+
+1993-11-21 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: v0.9a \verbatim@font Macro added
+
+       * ltmiscen.dtx: v0.9a \verb use \verbatim@font instead of \tt
+
+1993-11-21 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: v0.9a \@verbatim use \verbatim@font instead of
+         \tt
+
+       * ltinit.dtx: LaTeX2e "General" replaced \tt by \ttfamily if
+         appropriate
+
+       * ltinit.dtx: LaTeX2e "General" replaced \sf by \sffamily if
+         appropriate
+
+       * ltinit.dtx: LaTeX2e "General" replaced \sc by \scshape if
+         appropriate
+
+       * ltinit.dtx: LaTeX2e "General" replaced \rm by \rmfamily if
+         appropriate
+
+       * ltinit.dtx: LaTeX2e "General" replaced \it by \itshape if
+         appropriate
+
+       * ltinit.dtx: LaTeX2e "General" replaced \bf by \bfseries if
+         appropriate
+
+       * ltclass.dtx: 0.2e \@missingfileerror Stop infinite looping on
+         \@er@ext
+
+1993-11-18 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2d \documentstyle Modified \RequirePackage stuff.
+
+       * ltclass.dtx: 0.2d \NeedsTeXFormat \fmtname \fmtversion not
+         \@\pldots
+
+       * ltclass.dtx: 0.2d \ExecuteOptions Use \CurrentOption not \@tempa
+
+1993-11-17 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2c \ProcessOptions* restoring \@fileswith@pti@ns
+         added.
+
+       * ltclass.dtx: 0.2c \NeedsTeXFormat Name changed from
+         \NeedsFormat
+
+       * ltclass.dtx: 0.2c \DeclareOption* Error checking added
+
+       * ltclass.dtx: 0.2c \CurrentOption Name changed from \@curroption
+
+       * ltclass.dtx: 0.2c \@twoloadclasserror Macro added
+
+       * ltclass.dtx: 0.2c \@fileswithoptions Added trap for two
+         \LoadClass commands.
+
+       * ltclass.dtx: 0.2c \@badrequireerror Macro added
+
+       * ltclass.dtx: 0.2c \@@fileswith@pti@ns Macro added
+
+1993-11-15 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2b \documentstyle Modified to match
+         \ProcessOption*
+
+       * ltclass.dtx: 0.2b \ProcessOptions* Star form added.
+
+1993-11-14 N.N. <latex-bugs@latex-project.org>
+
+       * ltclass.dtx: 0.2a \g@addto@macro Made global
+
+       * ltclass.dtx: 0.2a \documentstyle Added \RequirePackage
+         \@unusedoptionlist stuff.
+
+       * ltclass.dtx: 0.2a \ProcessOptions* Stop adding the global
+         option list inside class files.
+
+       * ltclass.dtx: 0.2a \ProcessOptions* Optimise `empty option'
+         code.
+
+       * ltclass.dtx: 0.2a \NeedsTeXFormat made more robust for
+         alternative syntax for other formats.
+
+       * ltclass.dtx: 0.2a \AtEndDocument Included extension in the
+         generated macro name for package and class hooks.
+
+       * ltclass.dtx: 0.2a \@reset@ptions macro added
+
+       * ltclass.dtx: 0.2a \@fileswithoptions Moved reseting of
+         \default@ds, \ds@ and \@declaredoptions here, from the end of
+         \ProcessOptions.
+
+       * ltclass.dtx: 0.2a \@currext Name changed from \@currextension
+
+1993-11-03 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltpictur.dtx: LaTeX2.09 "General" (RmS) changed \halign to
+         \ialignto initialize \tabskip  and \everycr
+
+1993-09-08 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: LaTeX2.09 \enddocument Added warning in case of
+         undefined references.
+
+1993-09-07 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: LaTeX2.09 Changed definition of \verb so that
+         it detects a missing second delimiter.
+
+1993-09-03 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: LaTeX2.09 \verbatim@nolig@list Replaced \@noligs
+         by extensible list
+
+1993-08-05 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2.09 \@sect (RmS) Made sure that
+         \protectworks correctly in expansion of \the<counter>
+
+1993-08-03 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: LaTeX2.09 \enddocument Changed redefinition of
+         \global to redefinition of \@setckpt.
+
+1993-05-05 N.N. <latex-bugs@latex-project.org>
+
+       * fontcmds.dtx: v2.0b "General" Removed all LaTeX related cmds
+
+1992-11-26 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2.09 \footnote (RmS) Changed all to
+         \def\protect{\noexpand\protect\noexpand}
+
+       * ltherest.dtx: LaTeX2.09 \@footnotetext (RmS) added protection
+         for \edef
+
+       * ltboxes.dtx: LaTeX2.09 \@mpfootnotetext (RmS) added protection
+         for \edef
+
+1992-08-25 Frank Mittelbach <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2.09 \@sect (FMi) replaced explicit setting
+         of \@svsec by call to \@seccntformat
+
+1992-08-24 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: LaTeX2.09 \verb Changed \verband \@sverb to work
+         correctly in math mode
+
+       * ltinit.dtx: LaTeX2.09 \@ifnextchar Changed so first argument
+         can be `='.
+
+1992-08-19 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2.09 \@othm (RmS) Changed error message to
+         complain about undefined counter
+
+1992-03-18 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2.09 \end@float (RmS) changed \@esphack to
+         \@Esphack
+
+       * ltherest.dtx: LaTeX2.09 \@xympar (RmS) added
+         \global\@ignorefalse
+
+1992-01-10 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2.09 \@othm (RmS) Check for existence of
+         theorem environment
+
+1991-11-22 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltlists.dtx: LaTeX2.09 \@item (RmS) Changed second call to
+         \makelabelto \unhbox\@tempboxa. Avoids problems with side
+         effects in \makelabeland is more efficient.
+
+       * ltherest.dtx: LaTeX2.09 \footnote (RmS) Added
+         \let\protect\noexpandin \@xfootnote, \@xfootnotemark, and
+         \@xfootnotetext
+
+1991-11-06 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2.09 \end@float (RmS) added warning message
+         perhaps we should use an error message
+
+1991-11-04 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltlists.dtx: LaTeX2.09 \makelabel (RmS) added default
+         definition for \makelabel, to produce an error message.
+
+1991-11-01 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2.09 \footnote (RmS) Added
+         \let\protect\noexpandin \footnote, \footnotemark, and
+         \footnotetext, since \xdef is used
+
+1991-10-17 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltinit.dtx: LaTeX209 \@tfor (Rms) \xdef replaced by \def (See
+         FMi's array.doc)
+
+1991-09-29 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltherest.dtx: LaTeX2.09 \@footnotetext (RmS) added \reset@font
+
+       * ltherest.dtx: LaTeX2.09 \@dottedtocline (RmS) added
+         \reset@font for page number
+
+       * ltboxes.dtx: LaTeX2.09 \@mpfootnotetext (RmS) added
+         \reset@font
+
+1991-08-26 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: LaTeX2.09 \@verbatim \@@par added
+
+1991-08-14 Rainer Schoepf <latex-bugs@latex-project.org>
+
+       * ltplain.dtx: LaTeX2.09 \cases (RmS) inserted extra braces
+         around entry for NFSS
+
+       * ltpictur.dtx: LaTeX2.09 "General" (RmS) inserted extra braces
+         around entry for NFSS
+
+       * ltherest.dtx: LaTeX2.09 \@endtheorem Moved \itshapeafter \item
+         to make it work with NFSS
+
+1991-07-24 N.N. <latex-bugs@latex-project.org>
+
+       * ltmiscen.dtx: LaTeX2.09 \@verbatim Added
+         \penalty\interlinepenalty to definition of \par so that
+         \samepage works


==> base/changes.txt <==
================================================================================
This file lists changes to the LaTeX2e files in reverse chronological order of
publication (therefore the dates might be out of sequence if there are hotfixes).
It is provided for convenience only.  It therefore makes no claims to
completeness or accuracy and it contains some references to files that
are not part of the distribution.
================================================================================

================================================================================
All changes above are only part of the development branch for the next release.
================================================================================

#########################
# 2020-10-01 PL 2 Release
#########################

2020-10-23  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* ltmiscen.dtx:
	Make 'enddocument/afteraux' a one-time hook (gh/418).

2020-10-18  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* ltclass.dtx:
	Fix passing options to class/package in \input@path (gh/414).

2020-10-11  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* ltclass.dtx:
	Reset \@currpkg@reqd after loading a package file (gh/408).

#########################
# 2020-10-01 PL 1 Release
#########################

2020-10-08  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* ltclass.dtx:
	Fix loading expl3-based package after rollback to 2020-02-02 (gh/406).

2020-10-08  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx: removed redundant code and fixed a misspelling
	in a csname - no functional change (gh/405)

2020-10-04  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltxdoc.dtx (section{DocInclude}):
	Quotes around the aux file name removed,
        they are not needed and upset BibTeX (gh/400)

2020-10-04  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfiles.dtx (section{File Handling}):
	Quotes around the aux file name removed,
        they are not needed and upset BibTeX (gh/400)

2020-10-04  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lthooks.dtx (subsection{Internal commands needed elsewhere}):
	Definition \AddToHookNext was supposed to be for \AddToHook (gh/401)

#########################
# 2020-10-01 Release
#########################

2020-10-01  Joseph Wright  <Joseph.Wright@latex-project.org>

	* ltclass.dtx:
	Allow for package substitution when saving version data

2020-09-30  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx (section{Custom series settings for main document families}):
	\bfdefault@previous was called \bfseries@previous by mistake
	\mddefault@previous was called \mdseries@previous by mistake
        (gh/395)

2020-09-26  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfinal.dtx (subsection{Some last minute initializations \ldots}):
	Load a "first aid" containing temporary fixes file for external
	packages that await updates.

2020-09-25  Marcel Krüger  <Marcel.Krueger@latex-project.org>

	* ltluatex.dtx:
	Fix return value of list callbacks.

2020-09-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltshipout.dtx (subsection{Emulating \pkg{atbegshi}}):
	Avoid unnecessary overfull box warnings (gh/387)

2020-09-06  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* ltclass.dtx:
	Correct option passing when a file is replaced

2020-08-24  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx:
	Corrected release guard for \IfFontSeriesContextTF

2020-08-23 Ulrike Fischer <Ulrike.Fischer@latex-project.org>

	* ltxref.dtx:
	added default definition for @currentcounter

2020-08-21  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* ltdefns.dtx (subsection{Robust commands and protect}):
	Modified \MakeRobust to define the same csnames as \DeclareRobustCommand

2020-08-21  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lthooks.dtx:
	New code for hook management.
	Distribute code to other modules as needed.

	* ltfilehook.dtx:
	New code for file loading.
	Added hooks to file loading commands.
	Support file substitution.
	Distribute code to other modules as needed.

	* ltshipout.dtx:
	New code for shipout handling and  hook management.
	Added hooks to \shipout.
	Distribute code to other modules as needed.

	* ltfssaxes.dtx:
	* ltdefns.dtx:
	* ltclass.dtx:
	* ltoutput.dtx:
	Integration of new hook management code.

	* ltexpl.dtx:
	Integration of new hook management code.
	Dropped unused command.

	* ltfiles.dtx:
	Added hooks in file commands.
	Integration of new hook management code.

	* ltmiscen.dtx:
	Added hooks to environments.
	Integration of new hook management code.

	* ltfssini.dtx:
	Added hooks in NFSS commands.
	Integration of new hook management code.

	* ltfinal.dtx:
	Integration of new hook management code.
	Move rollback code to right places.

	* ltxdoc.dtx:
	Use new file loading.

	* source2edoc.cls:
	Temp class to typeset source2e. Needs fixing or will vanish again.

	* source2e.tex:
	Add the new modules to the documentation.

2020-08-20  David Carlisle  <David.Carlisle@latex-project.org>

	* ltplain.dtx: define legacy command \alloc@ in terms of
	\e@alloc to avoid errors once e-tex registers are needed.

2020-08-19  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* ltdefns.dtx (subsection{Acting on robust commands}):
	Added \ShowCommand to the kernel (gh/373)

2020-07-28 Ulrike Fischer <Ulrike.Fischer@latex-project.org>

	* ltsect.dtx:
	added fourth argument to \contentsline in \addcontentsline

2020-08-10  Marcel Krüger     <Marcel.Krueger@latex-project.org>

	* ltoutenc.dtx, ltluatex.dtx:
	Moved \now@and@everyjob to ltluatex and load luatexbase during format building.

	* ltluatex.dtx:
	new_graf callback type changed to exclusive

2020-08-15  David Carlisle  <David.Carlisle@latex-project.org>

	* ltpictur.dtx, ltboxes.dtx:
	Allow eTeX length expressions in picture coordinates.

2020-08-08  Johannes Braams  <Johannes.Braams@latex-project.org>

	* ltclass.dtx:
	Small optimisation by defining \q@curr@file directly (gh/220)

2020-08-03  Joseph Wright <joseph.wright@latex-project.org>

	* ltluatex.dtx:
	Correct resetting of allocation counters. (gh/363)

2020-08-01  Marcel Krüger     <Marcel.Krueger@latex-project.org>

	* fontdef.dtx, inputenc.dtx, ltfinal.dtx, ltluatex.dtx:
	More consistently use \Umathcode to check for Unicode-aware engines. (gh/279)

	* ltluatex.dtx:
	new_graf callback type changed to exclusive

2020-07-27  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpage.dtx (section| command.):
	\markboth and \markright should not be \long (gh/354)}

	* ltsect.dtx (subsection{The Title}):
	\author and \date should not be \long (gh/354)}
	\title and \thanks kept as \long.

	* ltoutenc.dtx (subsubsection{Declaration commands}):
	\UseTextAccent and \UseTextSymbol should not be \long (gh/354)}

	* ltmath.dtx (subsubsection{The UNSORTED Rest}):
	\cases, \matrix and \pmatrix should not be \long (gh/354)}

	* ltpictur.dtx (section{Picture Mode}):
	\linethickness should not be \long (gh/354)}

2020-07-16  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx: \begin should not be long for better
	error recovery (gh/354)

2020-07-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lthooks.dtx, ltshipout.dtx, ltfilehook.dtx:
	Integrate hook management into the kernel

2020-07-08  Joseph Wright  <joseph.wright@latex-project.org>

	* ltexpl.dtx:
	Add hook \@expl@finalise@setup@@

	* ltfinal.dtx:
	Execute hook \@expl@finalise@setup@@

2020-07-07  Johannes Braams  <Johannes.Braams@latex-project.org>

	* docstrip.dtx: Merge the @@-module functionality of
	l3docstrip.dtx into docstrip.dtx (gh/337)

2020-07-04  Marcel Krüger  <Marcel.Krueger@latex-project.org>

	* ltoutenc.dtx:
	Suppress tlig ligatures in LuaTeX without font reloading (gh/165)

2020-06-15  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Macros surrounding the `definition parts'}):
	Void \@labels for vertical typesetting (gh/344)

2020-06-05  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* ltdefns.dtx (subsection{Loading further extensions}):
	Moved loading of ltexpl.ltx earlier (from ltfinal.dtx) to ltdefns to
	allow usage of expl3 extensions while loading the kernel.  Further
	changes to support this one listed below:

	* ltfinal.dtx:
	Removed loading of ltexpl.ltx

	* ltclass.dtx:
	Added \@expl@push@filename@@ and \@expl@push@filename@aux@@ to
	\@pushfilename and \@expl@pop@filename@@ to \@popfilename.

	* ltfiles.dtx (section{File Handling}):
	Added \@expl@sys@load@backend@@ in \document.

	* ltexpl.dtx:
	- Added blank definitions for \@expl@sys@load@backend@@,
	  \@expl@push@filename@@, \@expl@push@filename@aux@@, and
	  \@expl@pop@filename@@.
	- Added temporary definitions for some kernel commands.

2020-06-04  Marcel Krüger    <Marcel.Krueger@latex-project.org>

	* format.ins: Load ltluatex.dtx before ltdefns.dtx

2020-05-31  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx (subsection{Center, Flushright, Flushleft}):
	% Added \finalhyphendemerits=0 to avoid extra line in
	\centering, \raggedleft or \raggedright (gh/247)

2020-05-19  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx (section{Custom series settings for main document families}):
	Added \IfFontSeriesContextTF so that it is possible to reliably
	detect the current font series context (gh/335)

2020-05-17  Johannes Braams  <Johannes.Braams@latex-project.org>

	* ltxdoc.dtx: Support spaces within filenames (gh/218)

2020-05-15  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltdefns.dtx (subsection{Initex initialisations}):
	Allow \par in the argument of \typeout and turn it into an empty line
	if expanded, if not it remains \par (gh/335)

2020-05-11  Marcel Krüger    <Marcel.Krueger@latex-project.org>

	* ltdefns.dtx:
	Use primitive \- with LuaTeX

2020-05-09  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* ltdefns.dtx (subsection{Robust commands and protect}):
	Added \DeclareCommandCopy et al. to the kernel (gh/239)

2020-05-07  Ulrike Fischer <Ulrike.Fischer@latex-project.org>

	* ltxref.dtx:
	added \@currentcounter to \refstepcounter (gh/300)

2020-05-06  Marcel Krüger    <Marcel.Krueger@latex-project.org>

	* ltspace.dtx:
	Make Unicode softhyphen U+00AD active and defined as \-.

2020-05-02  Johannes Braams  <Johannes.Braams@latex-project.org>

	* ltexpl.dtx: Created aliases for two expl3 macros in order to use
	them to remove leading and trailing spaces from filenames (gh/217)

2020-05-02  Johannes Braams  <Johannes.Braams@latex-project.org>

	* ltfiles.dtx: Modified \include and \includeony to support
	filenames with spaces in them (gh/217)

2020-04-29  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lttextcomp.dtx (subsection{Sub-encoding 2}):
	Make all captial accents text commands in Unicode engines for
	hyperref (gh/332)

2020-04-22  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx (subsection{Verbatim}):
	Drop spaces before \verb delimiter (gh/327)

2020-04-22  Ulrike Fischer  <Ulrike.Fischer@latex-project.org>

	* ltoutenc.dtx (tuenc.def):
	corrected unicode value of \=y from "0232 to "0233

2020-04-22  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltspace.dtx (subsection{The code}):
	Support calc syntax for \newline (gh/152)
	Support calc syntax for \addvspace (gh/152)

	* lttab.dtx (subsection{tabbing}):
	Support calc syntax in tabbing (gh/152)

	* ltpictur.dtx (section{Picture Mode}):
	Support calc syntax in \shortstack (gh/152)

	* ltmiscen.dtx (subsection{Center, Flushright, Flushleft}):
	Support calc syntax for \\  (gh/152)

	* ltmath.dtx (subsection{Math Environments}):
	Support calc syntax for \\  (gh/152)

2020-04-21  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltspace.dtx (subsection{Horizontal space (and breaks)}):
	Support calc syntax with \hspace (gh/152)
	(subsection{Vertical spacing}):
	Support calc syntax with \vspace (gh/152)

2020-04-13  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx (subsection{Miscellaneous}):
	Handling \seriesdefault changes in a better way (gh/315).

2020-04-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfloat.dtx (subsection{Footnotes}):
	Set non-zero baselineskip inside \textsuperscript and \textsubscript
	so that link boxes drawn by hyperref have a sensible height (gh/249)

2020-04-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx (section{Implementation}):
	Add \IfFormatAtLeastTF to test if the current format is equal or later than
	the given date (gh/168)
	Also add \IfClassAtLeastTF and \IfPackageAtLeastTF as a suggested
	alternative to \@ifpackagelater and \@ifclasslater (which have a wrong
	name, because it is really "later or equal") (gh/186)
	Use different method to ignore unprocessed options (gh/22)


2020-04-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx (section{Custom series settings for main document families}):
	Added hooks \@expandfontdefaultshook, \@setbfseriesdefaultshook and
	\@setmdseriesdefaultshook to better support Japanese etc (gh/306)

2020-03-19  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx (subsection{Defaults}):
	Support legacy use of \bfdefault and \mddefault (gh/306)

	* ltfssini.dtx (section{Custom series settings for main document families}):
	Support legacy use of \bfdefault and \mddefault (gh/306)

	* ltfssdcl.dtx (section{Interface Commands}):
	Avoid generating an Ord math atom when loading a math alphabet using
	the legacy interface ${\cal ...}$ (gnats/3357)

2020-03-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltspace.dtx: Moved \cs{thinspace}, \cs{negthinspace} and \cs{,} to
	ltmath.dtx (gh/303)

	* ltmath.dtx (subsubsection{The UNSORTED Rest}):
	Add \texttt{amsmath} math/text spacing commands to the kernel (gh/303)

2020-03-08  Johannes Braams  <Johannes.Braams@latex-project.org>

	* letter.dtx: merged changes to classes.dtx into letter.dtx

2020-03-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltboxes.dtx (subsection{Some low-level constructs}):
	Macro \clap added (from mathtools)

2020-03-05  Joseph Wright <joseph.wright@morningstar2.co.uk>

	* ltexpl.dtx: Pre-load xparse where expl3 does not define \NewDocumentCommand

2020-03-02  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx (section{Custom series settings for main document families}):
	Ensure that \DeclareFontSeriesDefault is undefined
	before using \newcommand in rollback (gh/295)

	* ltfssaxes.dtx (section{Changing the shape}):
	Ensure that \ulcdefault, \swdefault and \sscdefault are undefined
	before using \newcommand in rollback (gh/295)

2020-02-25  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx (section{Custom series settings for main document families}):
	Drop any surplus ``m'' from \bfdef@ult, \mddef@ult and other
	places (gh/291)

2020-02-18  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmath.dtx (subsubsection{Flush left equations}):
	Make \mathindent a skip register to match
	amsmath (gh/252)
	Separate formula and eqn number by a compressible space when
	fleqn option is in force.

2020-02-14  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpictur.dtx (section{Picture Mode}):
	Suppress spaces following \linethickness declaration (gh/274)

2020-02-07  Will Robertson  <will.robertson@latex-project.org>

	* ltfssini.dtx:
	XeTeX-specific definition for \symbol to avoid bug in maths mode (gh/124)


#########################
# 2020-02-02 PL 5 Release
#########################

2020-02-27  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssaxes.dtx (subsection{Changing to a new series}):
	Drop ``m'' in a fixed set of series values,
	otherwise assume that the series
	value is a long name such as "semibold" and leave it alone (gh/293)}

	* ltfssbas.dtx (section{Macros for setting up the tables}):
	Drop one ``m'' in the series values in \DeclareFontShape if it is
	on of a fixed sets of values and if so issue warning (gh/293)

	* ltdefns.dtx (subsection{Command definitions}):
	Added \@gobblethree

#########################
# 2020-02-02 PL 4 Release
#########################

2020-02-24  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssbas.dtx (section{Macros for setting up the tables}):
	Drop surplus ``m'' in series when defining fontshape (gh/289)

2020-02-21  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx (subsection{Providing shipment}):
	Fix missing quotes around file name when opening for output (gh/284)

#########################
# 2020-02-02 PL 3 Release
#########################

2020-02-18  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssaxes.dtx:
	When \fontseriesforce is used do not auto-update the series if the
	family changes (gh/277)

2020-02-18  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx:
	Added some debugging code, but not extracted at the moment.
	Make the \ifx selection  in \bfseries outside
        of \fontseries argument so that it is not done several times.
	When \fontseriesforce is used do not auto-update the series if the
	family changes (gh/277)
	Recognize current family if it is not a ``meta'' family and
	auto-update series if \mddefault or \bfdefault match (gh/277)

#########################
# 2020-02-02 PL 2 Release
#########################

2020-02-11  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx (subsection{Miscellaneous}):
	Provide default value for \@fontenc@load@list (gh/273)

	* fontdef.dtx (subsection{Encodings}):
	Provide start value for \@fontenc@load@list (gh/273)

	* ltoutenc.dtx (subsection{The fontenc package}):
	Update \@fontenc@load@list with option list (gh/273)


2020-02-10  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx:
	Renamed \@reservedb to \reserved@b
	Renamed \@reservedc to \reserved@c
	Add \@defaultfamilyhook to \normalfont (gh/269)

	* lttextcomp.dtx (subsection{Sub-encoding 2):
	Use \@tabacckludge for tabbing where necessary if defining \capitalacute
	and friends for Unicode engines (gh/271)

2020-03-07  Marcel Krüger    <Marcel.Krueger@latex-project.org>

  * ltluatex.dtx: Fix remove_from_callback for mlist_to_hlist
  and other engine callbacks hidden by user-defined ones

#########################
# 2020-02-02 PL 1 Release
#########################

2020-02-05  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lttextcomp.dtx (section{The \texttt{textcomp} package}):
	Warn if new package runs with old format (gh/260)
	Changed the package default to info (gh/262)

	* ltfssini.dtx (section{Custom series settings for main document families}):
	Corrected misspelled csname (gh/264)
	Renamed \@reserveda to \reserved@a
	Clarrified error text message

	* ltfssaxes.dtx: Renamed \@reserveda and\@reservedb to \reserved@a
	and \reserved@b

	* ltclass.dtx: Renamed \@reserveda to \reserved@a

#########################
# 2020-02-02 Release
#########################

2020-01-28  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx (subsection{Providing shipment}):
	Allow spaces in option string and display
	only unknown options not the whole option list (gh/256)

2020-01-27  David Carlisle  <David.Carlisle@latex-project.org>

	* ltclass.dtx: Fix text of error message in filecontents

2020-01-25  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx (subsection{The fontenc package}):
	Load encoding files only once (except when doing rollback)
	(part of gh/255)

2020-01-25  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx (subsection{Encodings}):
	Load t1enc.def last (part of gh/255)

2020-01-22  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lttextcomp.dtx: The overall default is \textcompsubstdefault
	not \substdefault

2020-01-20  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssdcl.dtx (section{Interface Commands}):
	\DeclareMathDelimiter needs to use \protected for robustness (gh/251)

	* ltoutenc.dtx (subsubsection{Math material}):
	\{ and \} need to use \protected for robustness (gh/251)

2020-01-12  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx (section{Custom series settings for main document families}):
	Cleaning up the code for \rmfamily, \sffamily, \ttfamily and adding
	hooks to support Japanese implementations.

2020-01-05  David Carlisle  <David.Carlisle@latex-project.org>

	* base/ltclass.dtx: Support more write streams for
          filecontents in LuaTeX (gh/238)


2020-01-05 Marcel Fabian Krüger <Marcel@latex-project.org>
        * base/ltluatex.dtx: New reverselist callback type.


2019-12-24  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lttextcomp.dtx: Implement text companion symbols in the kernel
	(formerly textcomp package).

2019-12-21  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx:
	Make remaing alias definition robust independently (gh/184)

2019-12-20  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx (subsubsection{Itemize}):
	Normalize the itemlabels by providing \itemlabelfont
	(defaulting to \normalfont)

2019-12-18  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: improve \add@accent

	* ltoutenc.dtx (subsubsection{Default encodings}):
	Don't fake \textcompwordmark; take default from T1 instead

2019-12-17  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx (subsection{Defaults}): Set
	\shapedefault explicitly to "n" not \updefault
	\bfdefault set to to "b" not "bx" (but bx for CM fonts)
	\updefault set to to "up" not "n".
	Part of extending the series and shape handling, see ltnews31.

2019-12-17  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx (section{Supporting nested emphasis}):
	Support nested \emph sequences a generalization \eminnershape.
	See ltnews31 for details.

	* ltfssini.dtx (section{Custom series settings for main document families}):
	Provide custom series settings a la mweights package.
	See ltnews31 for details.

2019-12-17  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssaxes.dtx: Code for additional series and shape axes added
	See ltnews31 for details.

2019-12-16  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Macros surrounding the `definition parts'}):
	Use \shapedefault not \updefault for extended NFSS

2019-12-16  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cmfonts.fdd:  Provide substitutions for cmtt/bx/sl

2019-12-02  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cmfonts.fdd: Silent warning for cmss/it substitution (gh/172)}

2019-11-29  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx: Be careful when displaying the package or
	class info text as it may contain UTF-8 chars (gh/52)}

2019-11-22  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx (subsection{The fontenc package}):
	Avoid spurious warning if fontenc selects LY1 as default
	encoding (gh/199)

2019-11-14  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx (subsection{The mapping table}):
	Fixed setting for FB05 = long-s t lig (github/154)
	In 8-bit encodings all we can do is to unravel to "s t" which is
	not 100% but better than just a strange error.

2019-11-14 Joseph Wright <joseph.wright@morningstar2.co.uk>

    * ltfinal.dtx: Add loader for ltexpl
    * ltexpl.dtx: New file for pre-loading expl3

2019-11-11  David Carlisle  <David.Carlisle@latex-project.org>

	* ltfiles.dtx: use \quote@name again for \@filef@und in
          \@iffileonpath

2019-11-02  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx: Make \\ and \@centercr robust in all situations (gh/203)
	* ltspace.dtx:  Make \\ and \@normalcr robust in all situations (gh/203)

2019-10-18  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx (section{Implementation}): Initialize
	\...-h@@k only when loading the package or class (gh/198)

2019-10-11  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfsstrc.dtx (subsection{Sizefunctions}):
	Added 'alias' size function (mainly for autoinst fonts)

#########################
# 2019-10-01 PL 3 Release
#########################

2019-11-10  David Carlisle  <David.Carlisle@latex-project.org>

	* ltmiscen.dtx: fix special comment catcodes (gh/202)

2019-11-09  David Carlisle  <David.Carlisle@latex-project.org>

	* ltfiles.dtx: More filename normalisation: expand before
          removing quotes.

#########################
# 2019-10-01 PL 3 Release
#########################

2019-11-10  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: gh/205 wasn't correctly fixed in PL2
	Put the definition into the right command :-( (gh/205)

2019-11-10  David Carlisle  <David.Carlisle@latex-project.org>

	* ltmiscen.dtx: fix special comment catcodes (gh/202)

2019-11-09  David Carlisle  <David.Carlisle@latex-project.org>

	* ltfiles.dtx: More filename normalisation: expand before
          removing quotes.

#########################
# 2019-10-01 PL 2 Release
#########################

2019-11-03  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: set up \verbvisiblespace (gh/205)

2019-11-03  David Carlisle  <David.Carlisle@latex-project.org>

	* ltfiles.dtx: More filename normalisation: avoid adding
	quotes until needed. (gh/204)

2019-10-25  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx (subsection{Environments}):
	Allow unbalanced conditionals in toc entries (gh/202)

2019-10-25  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx (subsection{Fonts}):
	Don't use \MakeRobust if in rollback prior to 2015 (gh/201)

2019-10-22  David Carlisle  <David.Carlisle@latex-project.org>

	* ltluatex.dtx: page_objnum_provider and process_pdf_image_content classified data

#########################
# 2019-10-01 PL 1 Release
#########################

2019-10-12  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* nfssfont.dtx: added a missing \else branch so that \action is always carried out

2019-10-11  David Carlisle  <David.Carlisle@latex-project.org>

	* ltfiles.dtx: Remove One Brace group before using \string\csname in \set@curr@file.

2019-10-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lttab.dtx (subsection{array and tabular environments}):
	\extracolsep needs to expand during preamble generation (gh/192)

#########################
# 2019-10-01 Release
#########################

2019-09-21  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx:
	Make alias definition robust independently (gh/184)

2019-09-16  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltxdoc.dtx (section{Old Comments}):
	Say that oldcomments may not be accurate any more (gh/180)

2019-09-14  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfinal.dtx (subsection{Lccodes and uccodes}):
	process UTF-8 chars prior to case changing (github/177)

2019-09-11  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx (subsection{Providing shipment}):
	Support optional argument for filecontents to allow overwrite
	and nosearch

2019-08-30  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lterror.dtx (subsection{Tracing}):
	Dummy defs for \conditionally@traceon and \conditionally@traceoff added

2019-08-29  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx (subsection{Environments}):
	Make \begin/\end robust

2019-08-27  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lttab.dtx:	Make various commands robust

	* ltspace.dtx:	Make various commands robust

	* ltsect.dtx: 	Make various commands robust

	* ltpictur.dtx: Make various commands robust

	* ltpage.dtx: 	Make various commands robust

	* ltoutput.dtx:	Make \AtBeginDvi robust

	* ltmiscen.dtx: Make various commands robust

	* ltmath.dtx:	Make various commands robust

	* ltlogos.dtx:  Make \TeX logo robust

	* ltidxglo.dtx: Make \index and \glossary robust

	* ltfssini.dtx: Various commands made robust

	* ltfssdcl.dtx: Make math accents and delimiters robust

	* ltfssbas.dtx: Various commands made robust

	* ltfiles.dtx:  Make \IfFileExists and \InputIf FileExists robust

	* ltdefns.dtx:	Various commands made robust
	Make assignments by \MakeRobust global as we need to apply them
	in a group once in a while.

	* ltclass.dtx:	Various commands made robust

	* ltboxes.dtx:	Various commands made robust

	* classes.dtx:	Various commands made robust

	* fontdef.dtx:	Various commands made robust

2019-08-22  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltxref.dtx (subsection{Cross Referencing}):
	Allow \p@... commands in \refstepcounter definition to have an
	argument (receiving the \the...). This was previously only the
	case when varioref was loaded.

2019-07-11  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx (subsection{The mapping table}):
	Accept typical f-ligatures and st in utf8 encoding (github/154)

2019-07-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx (subsection{Housekeeping}):
	Temp rollback fix for e-pTeX as that engines doesn't yet know
	\ifincsname (so now features are unavailable there)

	* ltfssbas.dtx (subsection{Macros for loading fonts}):
	Don't set any \f@... macros in \DeclareErrorFont as this side
	effect is wrong! (pr/4399)

	* ltfssini.dtx (subsection{Miscellaneous}):
	Explicitly set some defaults for NFSS
	(because of change to \DeclareErrorFont)

	* slifonts.fdd: Explicitly set some defaults for NFSS
	(because of change to \DeclareErrorFont)

2019-07-01  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfiles.dtx (section{File Handling}):
	Support UTF-8 in \includeonly
	(subsection{Safe Input Macros}):
	Support UTF-8 and spaces in \IfFileExists and \InputIfFileExists

	* ltclass.dtx (subsection{Providing shipment}):
	Support UTF-8 and spaces in filecontents environment file name.

2019-04-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx: adjustment for extended UTF-8 support in pdftex,
	supporting UTF-8 in labels and refs and in filenames and typeouts.

	* ltfinal.dtx: adjustment for extened UTF-8 support in pdftex

2019-03-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* nfssfont.dtx (section{The code}): Added a default action
	"\table\bye" which is the most common case, so one can now simply
	hit enter and doesn't need to type something in.

2019-02-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx (subsection{The mapping table}):
	Added 27E8 and 27E9 (github/110)

2019-02-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssbas.dtx (subsection{Macros for loading fonts}):
	Changed wording of warning (github/107)

2019-02-07  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfiles.dtx (subsection{Safe Input Macros}):
	Expand \@filef@und before executing second argument (github/109)

2019-02-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx (subsection{The mapping table}):
	Fixed  U+012F which should have an i not a dotless i (github/122)

2018-12-30  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lttab.dtx (subsection{array and tabular environments}):
	Add extra \hskip1sp to guard against an \unskip at the start of
	a c-column cell (gh/102)

#########################
# 2018-12-01 Release
#########################

2018-11-28  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutput.dtx (subsection{Floats}): Unbox \@outputbox to preserve boxing
	level (github/94)

2018-11-18 Enrico Gregorio <Enrico.Gregorio@latex-project.org>

        * ltoutenc.dtx
	Added \Hwithstroke and \hwithstroke

2018-11-09  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltbibl.dtx (section{Bibliography Generation}):
	Zap spaces in the argument of \bibliography
	as BibTeX doesn't support them (github/88)

2018-10-11  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx (subsection{Verbatim}):
	Provide visible space in \verb* also for XeTeX and LuaTeX (github/69)
	Provide \verbvisiblespace such that it is usable in normal text (github/70)

2018-10-10  David Carlisle  <David.Carlisle@latex-project.org>

	* ltspace.dtx: prevent space hacks adding breakpoints (github/81)

2018-10-05  David Carlisle  <David.Carlisle@latex-project.org>

	* utf8ienc.dtx: Use hex in invalid byte error (suggested in  PR 82 from mirabilos)

2018-09-30  David Carlisle  <David.Carlisle@latex-project.org>

	* utf8ienc.dtx: Fix display of codepoints in error messages (PR 63 from mirabilos)

2018-09-28  David Carlisle  <David.Carlisle@latex-project.org>

	* utf8ienc.dtx: Fix to handling of 4-octet UTF-8. Mostly from github PR 60

2018-09-26  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx (subsection{Environments}):
	* ltsect.dtx (section| or |\caption|):
	Sometimes mask the endline char when writing to files (github/73)

2018-09-26  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltdefns.dtx (subsection{Command definitions}):
	In the error messages always explicitly generate a space
	after the csname and not rely on \noexpand to save tokens (github/41)

2018-09-25  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (section*{Index}):
	Guard against following \unskip (github/23) also fixes (github/75)

2018-09-24  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltspace.dtx (subsection{Horizontal space (and breaks)}):
	Start LR-mode for \thinspace and friends if necessary (github/49)

	* ltmath.dtx (subsubsection{The UNSORTED Rest}):
	Start LR-mode for \smash \phantom and variants if necessary (github/49)

	* exscale.dtx (section{Implementation}):
	* fontdef.dtx (subsubsection{Biggggg}):
	Start LR-mode for \big and friends if necessary (github/49)

2018-09-03  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx
	Prevent protrusion in TOC lines (https://tex.stackexchange.com/q/172785/10109)

2018-09-03  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltsect.dtx (section| or |\caption|):
	Prevent protrusion in TOC lines (https://tex.stackexchange.com/q/172785/10109)

2018-08-24  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfinal.dtx (subsection{Hyphenation}): Added
	\document@default@language to latexrelease mechanism (github/68)

2018-08-11  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx Use \guillemetleft and \guillemetright
	instead of old Adobe names in all encoding files (github/65)

	* ltoutenc.dtx Provide \guillemetleft and \guillemetright (github/65)

	* latex209.dtx Allow \guillemetleft and \guillemetright to be
	(re)defined. (github/65)

2018-07-30  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx: added missing declarations for \j (0237), \SS (1E9E),
	\k{} (02DB) and \.{} {02D9)

2018-05-29  David Carlisle  <David.Carlisle@latex-project.org>

	* ltclass.dtx: use \csname test rather than \@ifundefined to get \relax side effect.

#########################
# 2018-04-01 PL 5 Release
#########################

2018-05-11  David Carlisle  <David.Carlisle@latex-project.org>

	* ltfinal.dtx: Make \UTFviii@undefined@err and \UTFviii@invalid@err
	also safe for initial file name for invalid UTF-8 and non-UTF-8 filesystems.
        issue #48

2018-05-08  David Carlisle  <David.Carlisle@latex-project.org>

	* ltclass.dtx:
	Update to suspicious rollback code for issue #43

        Make the suspicious rollback message a warning not error.

	Make the current and latest options to latexrelease set the
        default rollback request to 0 so package rollback is disabled.

#########################
# 2018-04-01 PL 4 Release
#########################

2018-05-03  David Carlisle  <David.Carlisle@latex-project.org>

	* docstrip.dtx: Reset catcodes for non ASCII .ins files

#########################
# 2018-04-01 PL 3 Release
#########################

2018-04-22  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltcounts.dtx: added missing '.' in default for \the<counter>
	when using \counterwithin (issue/38)

2018-04-10  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.dtx (subsection{Batchfile commands}): Read 8bit input
	raw to leave high bits in the code to unchanged without utf8
	handling (issue 34)
	Without this change a dtx file with 8bit chars in the code need to
	have \UseRawInputEncoding in the .ins file to work.

#########################
# 2018-04-01 PL 2 Release
#########################

2018-04-08  David Carlisle  <David.Carlisle@latex-project.org>

	* ltclass.dtx: Guard against spaces in \providesPackage (for issue 33)
	* ltfinal.dtx: adjust UTF-8 handling in \everyjob (for issue 32)

#########################
# 2018-04-01 PL 1 Release
#########################

2018-04-07  David Carlisle  <David.Carlisle@latex-project.org>

	* ltfinal.dtx: Reset \inputencodingname in \UseRawInputEncoding


#########################
# 2018-04-01 Release
#########################

2018-04-06  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfinal.dtx (subsection{Input encoding}):
	* inputenc.dtx:
	Handle special case of utf8x incompatibility

2018-04-05  David Carlisle  <David.Carlisle@latex-project.org>

	* utf8ienc.dtx: add BOM default definition

2018-03-30  David Carlisle  <David.Carlisle@latex-project.org>

	* ltfinal.dtx: add \UseRawInputEncoding and further
          adjustments to the input encoding setup.


2018-03-27  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx (subsection{Providing shipment}): ensure that
	chars in the range of 128-255 are not active during filecontents
	writing.

2018-03-24  David Carlisle  <latex-bugs@latex-project.org>

	* utf8ienc.dtx: Add \UTFviii@invalid

	* inputenc.dtx: Make \inputencoding{..} do nothing if it
          specified the current encoding.

	* ltfinal.dtx: Default to UTF-8 input encoding

2018-03-24  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx: Package/class rollback mechanism: use full file
	name to specify old release

2018-03-15    <Frank.Mittelbach@latex-project.org>

	* ltxdoc.dtx: Set up \protect in index entries

2018-03-08  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltcounts.dtx: added \@removefromreset, \counterwithin and
	\counterwithout

2018-02-18  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx: add rollback concept for packages and classes

2018-02-01  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>
	* doc.dtx: Only use\DocStyleParms if defined
        (previously the test defined it but this will change in the kernel)

2018-01-08  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: Modify \IncludeInRelease code to check matching \EndIncluderelease
	* ldefns.dtx ltfiles.dtx ltoutput.dtx ltclass.dtx  fixes to \EndIncludeInRelease
	* tlb-latexrelease.lvt check \IncludeInRelease markup

2018-01-06  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: possible 2018-02-01 release

	* ltdefns.dtx: new \@ifundefined definitions to avoid setting
          csname to \relax

2017-12-17  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	 * latexrelease.dtx: Add \latexreleaseversion info
         to \ProvidesPackage output so that different versions announce
	 themselves properly

2017-04-20  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: possible PL1

	* ltluatex.dtx: glyph_stream_provider is back in luatex 1.04

#########################
# 2017-04-15 Release
#########################


2017-04-11  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutput.dtx: add a test on the value of \prevdepth
	so that the depth of the last line is preserved in forced page breaks.

2017-04-10  David Carlisle  <latex-bugs@latex-project.org>

	* ltplain.dtx: fix code to skip write18 for luatex.

2017-04-05  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx: If a composite is declared with an undeclared
	comand, declare it first as an encoding specific command that
	generates an error.  This allows the declared composite to
	work as expected.

2017-03-29  David Carlisle  <latex-bugs@latex-project.org>

	* ltboxes.dtx: reset \lineskiplimit to \normallineskiplimit
	in \@arrayparboxrestore. https://tex.stackexchange.com/a/359934

2017-03-28  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx: luatex 1.04 primitives

2017-03-27  David Carlisle  <latex-bugs@latex-project.org>

	* ltdefns.dtx: move the definition of \@dischyph to be after that
	of \- again.

2017-03-17  David Carlisle  <latex-bugs@latex-project.org>

	* ltsect.dtx: Adjust the documentation of
	\@afterheading and \@xsect, to document that
	\clubpenalty is set locally not globally.

2017-03-13  David Carlisle  <latex-bugs@latex-project.org>

	* ltdefns.dtx: Update the definition of \- pr/3855

2017-03-10  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutput.dtx: Reset \language in Output Routine
	To protect hyphenation in page head.

	* ltfiles.dtx: Save \document@default@language

	* ltmiscen.dtx: Use \language to prevent hypenenation in \verb
	Do same, replacing setting of \hyphenchar in verbatim.

2017-03-08  David Carlisle  <latex-bugs@latex-project.org>

	* ltclass.dtx, latexrelease.ins: support yyyy-mm-dd format
	in addition to yyyy/mm/dd

2017-03-07  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx: remove 2017-01-20 hack for luaotfload issue
	as no longer needed.

2017-02-24  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx:  \DeclareTextCompositeCommand check that
	the accent command has been declared.
	Make TU accents fall back to combining character if precomposed
	character is not in the font.

#########################
# 2017/01/01 PL 3 Release
#########################

2017-02-22  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx: Correction to test for empty argument in TU
	accents.

#########################
# 2017/01/01 PL 2 Release
#########################

2017-02-19  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx: Guard against empty base in
	\DeclareTextCompositeCommand, and \add@unicode@accent.
	Declare \^{} and \~{} in tuenc.def.
	Declare \textquotesingle, \textasciigrave and
	\textquotedbl for TU encoding (\remove@tlig version)

2017-02-18  Joseph Wright  <latex-bugs@latex-project.org>

	* ltluatex.dtx: parametrise Lua access to register
          allocation count data

2017-02-12  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx: add fallback code for \textasteriskcentered
	in TU encoding (https://tex.stackexchange.com/q/353425/)

2017-01-28  David Carlisle  <latex-bugs@latex-project.org>

	* build.lua bugs.txt, manifest.txt: drop latexbug.tex from the
          distribution

	* ltoutenc.dtx, utf8ienc.dtx: add \= for YyGg
	U+0232, U+0233, U+1E20, U+1E21

2017-01-27  David Carlisle  <latex-bugs@latex-project.org>

	* latexbug.tex: add new banner suggesting to use latexbug.sty
	instead.

	* tulm.fdd: New file tu*fd file sources, including tulmssq,
	tulmvtt and tulmdh (all based on eu1*fd files from fontspec).

#########################
# 2017/01/01 PL 1 Release
#########################


2017-01-25  David Carlisle  <latex-bugs@latex-project.org>

	* tulmtt.fd: force fontdimens 3 and 4 of lmtt to zero (for xetex)

	* ltoutenc.dtx: add composites for i and j duplicating those for
	\i and \j

2017-01-24  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx: the TeX ligature syntax for xetex and luatex was
	reversed in tuenc.def
	Change \textasteriskcentered from U+204E to U+2217
	as the former is not available in common fonts (Latin
	Modern, TeX Gyre Pagella,LinLibertine...)

2017-01-23  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: PL1

	* ltoutenc.dtx: add commands for ascii symbols pr/4500


#########################
# 2017/01/01 Release
#########################


2017-01-20  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx: work around luaotfload issues 382 and 387

2017-01-10  David Carlisle  <latex-bugs@latex-project.org>

	* ltfssbas.dtx: Add version of \showhyphens that works in XeTeX.

2016-12-30  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx: build_page_insert callback and documentation updates.

2016-12-29  David Carlisle  <latex-bugs@latex-project.org>

	* latexrelease.dtx: re-instate the old 2014 version of
	fixltx2e.sty protected by \IncludeInRelease guards

	* ltboxes.dtx, ltmath.dtx: undefine internal MakeRobust commands
	for latexrelease

2016-12-11  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx:  add TU encoding

2016-12-03  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx, fontdef.dtx: Add support for defaulting to TU encoding

2016-11-18  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: 2017/01/01

2016-11-17  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx call_edit callback added

2016-11-09  David Carlisle  <latex-bugs@latex-project.org>

	* ltclass.dtx: modify \ifx tests in \@onefilewithoptions
	(latex/4497)

2016-11-07  David Carlisle  <latex-bugs@latex-project.org>

	* source2e.tex: Give a bit more space for section numbers
	in the toc (eg 19.10, 74.17.2)

2016-10-16  David Carlisle  <latex-bugs@latex-project.org>

	* ltplain.dtx: luatex allows \language up to 16383,
	and unlike pdftex gives an error for \language16384
	(rather than treating it as 0)

2016-10-15  Joseph Wright   <latex-bugs@latex-project.org>

        * ltdirchk.dtx: Require e-TeX

2016-10-04  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutput.dtx: Avoid deadcycles error building float pages
          with negative sized floats

2016-10-02  David Carlisle  <latex-bugs@latex-project.org>

	* ltclass.dtx: update to ignore spaces between options in
	\ExecuteOptions and in the option clash checking.

	* ltvers.dtx: 2016/12/01 release (perhaps)

2016-09-15  David Carlisle  <latex-bugs@latex-project.org>

	* ltsect.dtx: documentation update, default section depth
	is chapter=0.

#########################
# 2016/03/31 PL 3 Release
#########################

2016-07-29  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: Patch level 3

	* ltplain.dtx: out by one error when \newinsert switches to
	\extrafloats (tlb-newinsert-001, Maïeul Rouquette)
	add \global to \chardefs in \extrafloats in case used in a group
	Done as patch level as recent code so no need for \IncludeInRelease

2016-07-04  David Carlisle  <latex-bugs@latex-project.org>

	* ltspace.dtx: Typos in \IncludeInRelease guards (Hironobu Yamashita)

	* latexrelease.dtx: use \latexreleaseversion not \fmtversion
	in old latexrelease package warning (Hironobu Yamashita)


#########################
# 2016/03/31 PL 2 Release
#########################

2016-06-20  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: Patch level 2

	* ltvers.dtx: define \@currname to be empty here (done again in ltfinal)
	in case \IncludeInRelease used in a .def or .cfg file input in the format.

	* ltclass.dtx: allow \@parse@version after \begin{document}

2016-06-19  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx: fix \c{g} in OT1 (erroneously specified as T1 in ot1enc.def)
	Adjust latexrelease to undo comma accents for old format dates
	(Hironobu Yamashita)


#########################
# 2016/03/31 PL 1 Release
#########################

2016-05-08  David Carlisle  <latex-bugs@latex-project.org>

	* source2e.tex: Pick up patch level from ltvers (not ltfinal)
	(Hironobu Yamashita)

2016-04-22  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx, ltfinal.dtx: 4096 character classes in latest xetex.

#########################
# 2016/03/31  Release
#########################


2016-03-30  David Carlisle  <latex-bugs@latex-project.org>

	* ltpictur.dtx, slides.dtx: Add tests to avoid leaders of
	almost zero length (latex/4452)

2016-03-13  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx: new insert_local_par callback in luatex 0.89.4
	and contribute_filter from luatex 0.89.5

2016-02-28  David Carlisle  <latex-bugs@latex-project.org>

	* utf8ienc.dtx: added approximations to additional dashes
	U+2010, U+2011, U+2102, U+2015

2016-02-18  David Carlisle  <latex-bugs@latex-project.org>

	* ltfssdcl.dtx: Modify checks in \DeclareMathSymbol and related
	commands so they do not give errors for \U... required for luatex
	0.87 which reports \mathchardef tokens as \Umathchar.

2016-02-15  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: Fix \changes when used inside the environment env.
	Use a sort of raggedright in the change history

2016-02-12  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: Suppress \CheckSum check if no checksum is given in the file.

2016-02-12  David Carlisle  <latex-bugs@latex-project.org>

	* Lose \CharacterTable and \CheckSum from various documentation files.

2016-02-11  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx: adjust callback list to luatex 0.89

	* ltvers.dtx: TL 2016 edition

#########################
# 2016/02/01  Release
#########################

2016-01-04  Joseph Wright  <latex-bugs@latex-project.org>

   * ltfinal.dtx: Drop loading XeTeX character class data,
   adjust \newXeTeXintercharclass to allocate from 1 not 4.

2015-12-30  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx: add \textcommaabove (Enrico Gregorio)
	and several overloads in T1 encoding
	for \c to \textcommabelow or \textcommasbove
	https://tex.stackexchange.com/questions/282900
	Add overload for (just) \c{g} in OT1 encoding.

2015-12-10  Joseph Wright  <latex-bugs@latex-project.org>

   * ltfinal.dtx: Load Unicode settings via new common system
     (generic package "unicode-data").

2015-12-02  David Carlisle  <latex-bugs@latex-project.org>

	* utf8ienc.dtx: Additional accents that may be constructed in T1
	encoding

2015-11-27  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx: test for undefined callback list latex/4445

2015-11-14  Joseph Wright  <latex-bugs@latex-project.org>

	* ltluatex.dtx: Updates for luatex 0.85

2015-11-18  David Carlisle  <latex-bugs@latex-project.org>

	* ltplain.dtx: Support extended \newwrite and \newread in luatex

2015-11-07  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: It's 2016 already.

#########################
# 2015/10/01 PL 2 Release
#########################


2015-10-27  David Carlisle  <latex-bugs@latex-project.org>

	* ltplain.dtx: globally assign the count to 256/266
	when switching to extended range.

2015-10-14  David Carlisle  <latex-bugs@latex-project.org>

	* build.lua, manifest.txt ltpatch.ltx patches.txt bugs.txt
	lose ltpatch.ltx
	(which has not been used since the mechanism changed at
	2015/01/01 patch level 1)

2015-10-03  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx (luatexbase): write lua allocation messages to the log (only)

#########################
# 2015/10/01 PL 1 Release
#########################

2015-10-02  Joseph Wright  <latex-bugs@latex-project.org>

        * ltvers.dtx: PL1

        * ltdirchk.dtx: Allow for full reversal of LuaTeX support
        * ltluatex.dtx

#########################
# 2015/10/01 Release
#########################


2015-09-07  David Carlisle  <latex-bugs@latex-project.org>

	* utf8ienc.dtx: \^W \^w \^Y \^y U+0174-0177

2015-09-05  David Carlisle  <latex-bugs@latex-project.org>

	* latexrelease.sty: increase default float list from 18 to 52
	registers.

2015-09-02  David Carlisle  <latex-bugs@latex-project.org>

	* ltluatex.dtx (luatexbase): Adjust lua code for module messages.

2015-08-30  David Carlisle  <latex-bugs@latex-project.org>

	* ltplain.dtx: Add extended \newinsert, taking inserts from float
	list.

2015-08-29  David Carlisle  <latex-bugs@latex-project.org>

	* utf8ienc.dtx: add A0 (no break space) and AD (\-), add Romanian
	comma below accent for SsTt. Display U+<hex number> notation
	in error message.

	* ltoutenc.dtx: Add \textcommabelow accent

2015-08-23  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: Allow negative patch levels for pre-release

	* ltdirchk.dtx, ltluatex.dtx: Do not prefix luatex primitives
	* (was in ltluatex.dtx)

2015-08-06  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: bump date and reset patch level

	* ltplain.dtx: add \string to allocation checking
	* ltluatex.dtx: add luatex allocation support
	* format.ins: add luatex allocation support

2015-08-06  Joseph Wright  <latex-bugs@latex-project.org>

        * Store Unicode data more efficiently

2015-07-30  Joseph Wright  <latex-bugs@latex-project.org>

	* README.txt: Retain extension when releasing
          (CTAN policy change)


#########################
# 2015/01/01 PL 2 Release
#########################

2015-07-06  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: PL2

	* ltoutput.dtx: fix docstrip guard for latexrelease latex/4434

#########################
# 2015/01/01 PL 1 Release
#########################

2015-06-27  David Carlisle  <latex-bugs@latex-project.org>

	* utf8ienc.dtx: fix accents for 0403,0453,040C,045C
	see https://tex.stackexchange.com/q/252521/1090

2015-06-23  David Carlisle  <latex-bugs@latex-project.org>

	* ltfinal.dtx: set version to 2015/01/01 PL 1, and remove ltpatch.ltx system.

        * ltfsscmp.dtx: use 0000/00/00 date for old version.

2015-06-20 Joseph Wright <latex-bugs@latex-project.org>

        * ltunicode.dtx: Include first token in a range in
          catcode settings.

2015-06-19  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: date

        * ltplain.dtx: remove duplicated (old) definition of \newtoks and
	use -1 for the first upper bound on register types that need a
	contiguous range so that the allocation is never restarted at 256.

2015-06-05  David Carlisle  <latex-bugs@latex-project.org>

	* latexrelease.ins: add ltcounts.dtx to the latexrelease.sty sources

######################
# 2015/01/01 Release
######################

2015-05-11 Joseph Wright <joseph.wright@morningstar2.co.uk>

       * ltunicode.dtx: Apply East Asian catcode settings to LuaTeX

2015-05-10    <Frank.Mittelbach@latex-project.org>

	* ltlists.dtx: explicitly reset \clubpenalty to default in
	\@doendpe so that a change done by a heading doesn't survive
	forever

2015-05-09  David Carlisle  <latex-bugs@latex-project.org>

	* ltfinal.dtx, latexrelease.dtx: add the old definition of \newXeTeXintercharclass
	 when emulating old releases.

2015-04-28  David Carlisle  <latex-bugs@latex-project.org>

	* ltfinal.dtx: define \xe@alloc@intercharclass for compatibility with older xelatex.ini

2015-04-08  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssbas.dtx: Try loading fd file if family has changed

2015-04-03  Joseph Wright  <latex-bugs@latex-project.org>

	* Update file manifest

2015-03-31  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latexrelease.dtx: give fixltx2e its own version number

2015-03-26  Joseph Wright  <latex-bugs@latex-project.org>

	* ltunicode.dtx: Rename data file to unicode-letters.def

2015-03-25  Joseph Wright  <latex-bugs@latex-project.org>

	* ltunicode.dtx: Add version and MD5 information to generated file

2015-03-25  David Carlisle  <latex-bugs@latex-project.org>

	* ltxdoc.dtx: add \MaintainedByLaTeXTeam

2015-03-18  David Carlisle  <latex-bugs@latex-project.org>

	* ltfssdcl.dtx: Allow math alphabets in full range 0-255
	Restrict symbol fonts 0-15 (no change with classic tex)

2015-03-17  David Carlisle  <latex-bugs@latex-project.org>

	* inputenc.dtx: save catcode of % for latex/4420

2015-03-10  David Carlisle  <latex-bugs@latex-project.org>

	* ltplain.dtx: Add \hideoutput and \tracingnone, reorganise
	\tracingall (as sugested by GL on c.t.t)

2015-03-03  David Carlisle  <latex-bugs@latex-project.org>

	* ltplain.dtx: Allocate mathgroups up to 255 in xetex and luatex

2015-02-26  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: \EndIncludeRelease version (multiple files affected)

2015-02-22    <Frank.Mittelbach@latex-project.org>

	* latex209.dtx: Dropped \@no@font@optfalse in various places
        - no longer provided by ltfsscmp.dtx.

2015-02-22    <Frank.Mittelbach@latex-project.org>

	* ltfsscmp.dtx: Moved all code into latexrelease - obsolete commands are no
	longer automatically part of the kernel

2015-02-21    <Frank.Mittelbach@latex-project.org>

	* ltoutput.dtx, ltfloat.dtx: Fixed code for fltrace.sty and
	flafter.sty that got incorporated from fixltx2e into the kernel.

2015-02-21    <Frank.Mittelbach@latex-project.org>

	* ltdefns.dtx, lterror.dtx, ltfiles.dtx, ltfssbas.dtx, ltfsscmp.dtx,
	ltfssdcl.dtx, ltfsstrc.dtx, ltoutenc.dtx, ltoutput.dtx, ltpictur.dtx,
	ltplain.dtx, lttab.dtx, ltvers.dtx, manifest.txt:
	Removed all autoloading code as this is not any longer functional.

2015-02-20  David Carlisle  <latex-bugs@latex-project.org>

	* fix-cm.dtx: rename from fixltx2e.dtx

2015-02-16  David Carlisle  <latex-bugs@latex-project.org>

	* ltoutenc.dtx: add lmtt for latex/4415

2015-01-23  David Carlisle  <latex-bugs@latex-project.org>

	* ltplain.dtx, ltfinal.dtx: reserve counts 256-255

2015-01-22 Joseph Wright  <latex-bugs@latex-project.org>

	* ltvers.dtx: Allow \everyjob to be set before latex.ltx

2015-01-20  David Carlisle  <latex-bugs@latex-project.org>

	* ltplain.dtx: etex \tracingall if available

	* ltoutput.dtx: Reset \IncludeInRelease flags so flafter can be loaded twice.

2015-01-19  David Carlisle  <latex-bugs@latex-project.org>

	* latexrelease.dtx: Optional argument for \IncludeInRelease

	* ltvers.dtx: Optional argument for \IncludeInRelease

2015-01-18  David Carlisle  <latex-bugs@latex-project.org>

	* ltvers.dtx: Add \@currname so \IncludeInRelese tests are package-local

2015-01-16  David Carlisle  <latex-bugs@latex-project.org>

	* latexrelease.dtx: add "current" option

2015-01-14  David Carlisle  <latex-bugs@latex-project.org>

	* ltspace.dtx: Modify \addpenalty so it doesn't add redundant
          skips (+ and - the same value)

	* fixltx2e.dtx: remove code from fixltx2e, add a stub package warning.

	* ltfloat.dtx: 2 column float order (latexrelease)

	* ltoutput.dtx: 2 column float order, merge with fltrace (latexrelease)

2015-01-11  David Carlisle  <latex-bugs@latex-project.org>

	* ltmath.dtx: fleqn version of robust \[\]

	* ltcounts.dtx: Use \TextOrMath switch in \@fnsymbol (latexrelease)

	* ltspace.dtx: Allow hyphenation after space hacks (latexrelease)

	* ltfloat.dtx: check float options (latexrelease)

2015-01-10  David Carlisle  <latex-bugs@latex-project.org>

	* ltcounts.dtx: Reset all within counter levels (latexrelease)

2015-01-09  David Carlisle  <latex-bugs@latex-project.org>

	* ltfssini.dtx: \eminnershape from fixltx2e

	* ltspace.dtx: update \addpenalty from fixltx2e

2015-01-08  David Carlisle  <latex-bugs@latex-project.org>

	* ltdefns.dtx: \MakeRobust from fixltx2e

	* ltboxes.dtx: make \makebox \parbox etc robust

	* ltmath.dtx: make \( \) and \[ \] robust

	* ltlength.dtx: add = to setlength (latexrelease)

2015-01-07  David Carlisle  <latex-bugs@latex-project.org>

	* latexversion.dtx: New option handling

	* ltvers.dtx: define \IncludeInRelease and latexvesrsion date
          docstrip guards

2015-01-03  Joseph Wright  <latex-bugs@latex-project.org>

	* ltfinal.dtx: Load information derived from Unicode Consortium
	  data to set \catcode, \lccode, \uccode, \sfcode information when
	  using a Unicode-based engine (XeTeX/LuaTeX), and initialise
	  XeTeX features for line breaking between character classes.

	* ltdirchk.dtx: Enable extended primitives for LuaTeX

2015-01-03  David Carlisle  <latex-bugs@latex-project.org>

	* latexrelease.dtx: rename from patchltx2e

	* ltdefns.dtx: Use luatex compatible definition of \typein
	if luatex is being used.

2014-12-30  David Carlisle  <latex-bugs@latex-project.org>

	* patchltx2e.dtx:
	* patchltx2e.ins:
	* unpack.ins:
	* manifest.txt New patchltx2e package added

	* ltfssbas.dtx: move allocation definition to ltplain

	* ltplain.dtx: Add new allocation code for extended registers
	and \extrafloats command.

	* ltfinal.dtx: add \newmarks if e-tex marks are defined

	* ltfinal.dtx: add \newXeTeXintercharclass in xetex

	* ltfloat.dtx: \textsubscript from fixltx2e

	* ltspace.dtx: definition of \@ from fixltx2e

2014-11-07 Joseph Wright <latex-bugs@latex-project.org>

       * Rename 00readme.txt to README (named README.txt in the development
         repository)

######################
# 2014/05/01 Release
######################

2014-09-29  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* nfssfont.dtx Typo in definition of \encoding (no change to processing)

2014-09-29  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.dtx Typo in \Ask argument fixed

2014-09-29  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cmfonts.fdd, ltoutput.dtx, letter.dtx, ltoutenc.stx, lterror.dtx,
	* ltfssbas.dtx, ltsect.dtx, proc.dtx, fixltx2e.dtx, docstrip.dtx,
	* oldlfont.dtx, ltclass.dtx, ltplain.dtx, classes.dtx, ltmiscen.dtx,
	* utf8ienc.dtx, ltfntcmd.dtx, ltxdoc.dtx, encguide.tex, ltspace.dtx,
	* lttab.dtx, ltdirchk.dtx, slides.dtx, ltfssdcl.dtx, ifthen.dtx,
	* ltxref.dtx, ltfsstrc.dtx, source2e.tex, tlc2.err, latexbug.el,
	* makeindx.dtx, lb2.err, ltlists.dtx, ltdefns.dtx, ltfinal.dtx,
	* doc.dtx, ltboxes.dtx, exscale.dtx, ltfssini.dtx, ltthm.dtx,
	* fontdef.dtx, usrguide.tex, ltfloat.dtx, preload.dtx, nfssfont.dtx
	Typos in documentation found by Karl Berry - thanks
	(date but not version number changed)

2014-08-30  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: Reset all within counters in one go (pr/4393)

2014-06-10  David Carlisle  <latex-bugs@latex-project.org>

	* fixltx2e.dtx: add missing \fi reported by Ulrike Fischer

2014-05-13    <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: missing dostrip guard added to prevent some float
	code ending up in fix-cm

2014-04-30    David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx: Allow (x-)ascii and utf8x aliases for utf8 in
          xetex/luatex

2014-04-27    <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: change to allow for (slightly) better compatibility
	  with packages that change float handling but are not aware of the
	  modification in the core algorithm done in fixltx2e

	* syntonly.dtx: fix to work together with fixltx2e

2014-04-23    <Frank.Mittelbach@latex-project.org>

	* fltrace.ins: extract fltrace.sty from sources

2014-04-21    David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx: allow \usepackage[utf8]{inputenc} with luatex and xetex

2014-04-18    <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: Handle infinite glue from \enlargethispage in
	twocolumn mode (pr/4023)

2013-12-13    David Carlisle <latex-bugs@latex-project.org>

	* fixltx2e.dtx: Check float optional argument for incorrect values

2012-06-06    <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: Save and restore catcode of @ when reading a .def file
	instead of setting it always to \makeatother afterwards (pr/4192)

2011-09-03  Will Robertson  <will.robertson@latex-project.org>

	* ltfssbas.dtx: Remove \global before \newcount in definition of
	  \new@mathversion; the \global is redundant and caused a rare error
	  in conjunction with etex.sty when the lower level register pool
	  was exhaused.

2011-08-19  Will Robertson  <will.robertson@latex-project.org>

	* ltclass.dtx: Update \@if@pti@ns to match new definition
	of \in@ (pr/4166)

######################
# 2011/06/27 Release
######################

2011-05-08  Will Robertson  <will.robertson@latex-project.org>

	* ltfssdcl.dtx: Bruno's improvement to \in@

2011-02-25  Will Robertson  <will.robertson@latex-project.org>

	* ltfntcmd.dtx: Bug fix for 2009-12 change to address pr/4092

2011-02-24  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lppl.tex: removed spurious \null from the source that generates
           	an empty line.

2010-08-17  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx: Use braces around \input arg (pr/4124)
	* ltmiscen.dtx: Change of plan: Use \@@input instead (pr/4124)

2010-02-04  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: Added mathcodes for +,-,:, and = (pr/4096)

2009-12-23  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfntcmd.dtx: Use private switch to avoid issue (pr/4092)

2009-10-28  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: Added Latin Modern and TeX Gyre subsets

2009-10-20  Will Robertson  <will.robertson@latex-project.org>

  * ltfssdcl.dtx: Improve the definition of \in@ thanks to Heiko

######################
# 2009/09/24 Release
######################

2008-04-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx: Ensure we don't lose spaces in the log (pr/4016)

2008-03-22 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: added documentation on UTF8 handling and error
	messages (pr/4002)

2007-11-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx: Many more updates (and comments) to the Cyrillic
	code points, largely due to work by Matthias Noe -- thanks

	* <various>.err: changed internally generated class file name from
	errata.cls -> ttcterrata.cls

2007-11-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx: Added a few new unicode decls in cyrillic (pr/3988)

2007-10-29 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* exscale.dtx: Use box 0 within group to avoid changing this
                       scratch register (some bug reported on ctt)

2007-10-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx: Explain why \@mkboth is insde the heading
        arg for \tableofcontents (pr/3285 and pr/3984)

2007-08-31 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssdcl.dtx: changed font encoding changed warning in
	\SetSymbolfont from screen warning to log info (pr/3975)

2006-11-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: Added missing \ProvidesFile line for cp1257 (pr/3892)

2006-10-21 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx: corrected documentation for \@startsection (pr/3891)

2006-09-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.ins: changed \usedir declaration for makeindex files as
	requested by Karl Berry

2006-09-13 Morten Hoegholm <latex-bugs@latex-project.org>

	* fixltx2e.dtx: Ensure that vrule is in \normalcolor in output
		  routine

######################
# 2005/12/01 Release
######################

2006-05-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lppl.tex: 1.3c clarification that the license text can not
	be changed.

	* lppl.txt: 1.3c clarification that the license text can not
	be changed.

2006-05-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.ins: put a correct \usedir declaration in for
	generating the makeindex files (pr/3863)

	* ltboxes.dtx: Ensure \@parboxto holds the value of \@tempdimb
	not the register itself (pr/3867)

2006-03-24 Morten Hoegholm <latex-bugs@latex-project.org>

	* fixltx2e.dtx: Added \MakeRobust and made several kernel macros
	robust (pr/3816).

2006-03-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: large number of corrections for a number of
	input encodings (pr/3849)
	Number of normalisations in the LICR representation (pr/3849)
	Avoid displaying warning about empty encoding file for "ascii"
	encoding.

	* utf8ienc.dtx: omsenc.dfu contained an incorrect ref from
	02D9 to \textperiodcentered (should have been 00B7)

2006-02-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cleanup of .txt files: obsolete installation instructions
	removed

2006-02-22 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: added \inputencodingname and the two hooks
	\newtoks\inpenc@prehook \newtoks\inpenc@posthook
	to run code before and after an encoding change (suggested by
	Philipp Lehman)

2006-02-14 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx: added \ij and \IJ mappings (beta test)

2006-01-12 Johannes Braams <latex-bugs@latex-project.org>

	* lppl.tex: Created from lppl.txt

2006-01-08 Morten Hoegholm <latex-bugs@latex-project.org>

	* fixltx2e.dtx: Changed \@fnsymbol to use the new robust
	\TextOrMath command instead (pr/3752).

2006-01-07 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* nfssfont.dtx: fixing bug pr/3789

2005-11-25 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lppl.txt: small update, fixing typo and clarifying the term
	"Base Interpreter" (found by Karl Berry)

2005-11-10 Morten Hoegholm <latex-bugs@latex-project.org>

	* fixltx2e.dtx: Make sure \addpenalty ultimately adds the correct
	skip (pr/3073).

	* ltmath.dtx: Fixed potential problem in \[ (pr/3399) +
	documentation fix (pr/3802).

2005-11-08 Morten Hoegholm <latex-bugs@latex-project.org>

	* ltoutenc.dtx: Added \ij and \IJ from babel (pr/3771).

2005-09-29 Morten Hoegholm <latex-bugs@latex-project.org>

	* fixltx2e.dtx: Fixed blank lines (editor problem).

2005-09-27 Morten Hoegholm <latex-bugs@latex-project.org>

	* ltfssdcl.dtx: Fixed a few oversights when making the
	  commands robust.

2005-09-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltplain.dtx:  Added \ltx@sh@ft (pr/3469)

	* ltoutenc.dtx: Replace \sh@ft by \ltx@sh@ft (pr/3469)

	* utf8ienc.dtx: Fixed error messages not showing spaces.
	Added ``else'' clause that got deleted by mistake.

2005-09-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx: small docu update

2005-07-29 Morten Hoegholm <latex-bugs@latex-project.org>

	* docstrip.dtx: Added \kernel@ifnextchar.

2005-07-27 Morten Hoegholm <latex-bugs@latex-project.org>

	* ltfssdcl.dtx: Changed \mathbf etc. to be naturally robust.

2005-07-13 Morten Hoegholm <latex-bugs@latex-project.org>

	* fixltx2e.dtx: Added \textsuperscript and made
	  \DeclareMathSizes allow dimensions in all arguments.

2005-01-14 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx ( \fnsymbol should use text symbols ):
	that change made \@fnsymbol too robust (pr/3752)

2004-10-31 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* vtexfree.txt: added info about *.dfu files (pr/3652)

	* install.txt:  added info about *.dfu files (pr/3652)

2004-10-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutput.dtx: Removed dead code in \@makecol

2004-09-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx: \textasciitilde mapping changed (pr/3721)

2004-09-02 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* sample2e.tex: fixed small glitches in the text (pr/3703)

2004-07-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: environment names incorrectly sorted in
          index (pr/3615)

2004-05-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx: explicitly set catcode of space within utf8.def

2004-05-07 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* tlc2.err:  LaTeX Companion 2ed errata added to distribution

	* inputenc.ins: split utf8 file generation into two parts for OSes
	with a small limit on open output files

	* utf8ienc.dtx: fixed typo in \ProvidesFile line for ly1enc.dfu

2004-05-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: properly allow \inputencoding in horizontal mode
	(forgotten to set \catcode of space)  (pr/3273)

2004-05-03 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: Typo in \textquotedblleft (pr/3673)


######################
# 2003/12/01 Release
######################

2004-02-24 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltplain.dtx: added \loggingall and \loggingoutput as variant of
	\tracingall and \showoutput (write only to transcript)

	* manifest.txt: added lppl-1.2.txt to the distribution since we
	are now at version 1.3

2004-02-22 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: changed warning text for oldstyle digits

2004-02-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltdefns.dtx: docu fix (pr/3620)

2004-02-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx (section*{\indexname}]): Moved setting of \columnsep and
        \columnseprule later to avoid affecting the wrong page (pr/3616)

2004-02-15 Chris Rowley <latex-bugs@latex-project.org>

	* ltspace.dtx

        Added better \nobreakdashes

2004-02-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: fix for \@Esphack forgotten (pr/3498)

2004-02-11 Rainer Sch�pf <latex-bugs@latex-project.org>

	* pict2e.inx/.dtx: Removed.

2004-02-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Macros for generating index entries}):
	environment names incorrectly sorted in index (pr/3615)

2004-02-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* utf8ienc.dtx:   no newlines in error messages allowed
	  (due to inputenc)
	space in the wrong place "\count @64"
        added commands already defined in the kernel (found by BG)
	added test file pr/3480

2004-02-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: coding change, to follow bug fix by DEK in
	plain.tex in OT4 (pr/3469)

	* inputenc.dtx:	Added ISO 8859-16 Latin10 (pr/3568)

2004-02-02 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutput.dtx

        Small fix for \enlargethispage, pr/3528

2004-02-02 Chris Rowley <latex-bugs@latex-project.org>

	* inputenc.dtx

        Tidied up a bit more of the code

2004-02-02 Chris Rowley <latex-bugs@latex-project.org>

	* fontdef.dtx

        Many math things made robust

        Added two `bigtriangle synonyms' for compatibility with the
        stmaryrd symbols package

2004-02-02 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutenc.dtx

        Added \textbigcircle to OMS

        Fixed bad bug in \DeclareTextSymbol as per Heiko
        in pr/3563

2004-02-02 Chris Rowley <latex-bugs@latex-project.org>

	* Makefiles

	Lots of minor fixes

2004-01-31 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx (section{Implementation}): internal kernel version
	of \@ifnextchar used in some places, see next entry (pr/3501)

	* ltdefns.dtx: internal kernel version for \@ifnextchar added
	to prevent the amsmath package to highjack this command in random
	places, this is really a bug in amsmath which should finally be
	fixed there (pr/3501)

2004-01-28 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltvers.dtx: warning for old latex 5 years grace (pr/3601)

	* latexbug.tex: warning for old latex 5 years grace (pr/3601)

2004-01-23 Rainer Sch�pf <latex-bugs@latex-project.org>

	* fixltx2e.dtx: Replace the double dangerous bend sign by a
	huge double exclamation mark. This is to mark important
	bits in the documentation.

2004-01-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltbibl.dtx: Changed error message for \nocite

2004-01-03 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: Use \ooalign for \k (pr/3532)
	Added \textogonekcentered (pr/3532)
	Added composites \k{o} and \k{O}  (pr/3532)

2003-12-30 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpictur.dtx: issue warning if circle size can't be met

	* nfssfont.ins: support for nfssfont.dtx

2003-12-29 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: fixing a typo in \DeclareInputText recently
	introduced.

2003-12-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutput.dtx: Ensure that \@elt has a defined
        state in \@makecol (pr/3586)

2003-12-11 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx:  added support for \MakeShortVerb* as suggested by
	Hubert Gaesslein <hubertjg@open.mind.de>

2003-12-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* source2e.tex: changed typeout message

2003-11-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: docu changes for latin 4 (pr/3585)

	* ltplain.dtx: docu fixes (pr/3584)

2003-10-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfinal.dtx: Added extra \lccode for \- and \textcompwordmark
	to allow hyphenation in the remainder of the word

2003-10-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutput.dtx: docu fixes (pr/3575)

2003-09-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: No hyphenation in first word after float
	environmentb (pr/3498)
	Allow \emph to produce small caps

2003-09-14 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.dtx:  removed surplus dot from error message

2003-08-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpictur.dtx (section{Picture Mode}):
	check for \cs{@linechar} being empty (pr/3570)
	(subsection{Curves}): added missing displacement (pr/3566)

2003-05-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltbibl.dtx: raise an error is \nocite is used before begin
	document (until now it simply failed)

2003-05-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx:  new implementation of textcomp with options and
	subencodings

2003-05-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: incorporated new definition for \@fnsymbol to use
	text symbols if available (pr/3400)

2003-04-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: incorporated fix-cm.sty by Walter Schmidt

2003-02-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: added a number of options to textcomp to enable
	only some characters since most of the chars are ont generally
	available.

2003-01-12 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* nfssfont.dtx:  added interactive support to allow font spec via
	nfss classification.

2002-12-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltbibl.dtx (section{Bibliography Generation}):
	Added \leavevmode in case citation is at start of paragraph (pr/3486)

2002-11-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: Added cp858 (cp850 with euro symbol)  (pr/3464)

2002-10-28 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: coding change for \r{A} in OT1 to follow bug fix
	by DEK in plain.tex, but it is still a hack!
	(better solution: do not use OT1 encoded fonts)  (pr/3469)

	* ltlists.dtx: Check for math mode when ending a list to
	give a better error message than "perhaps a missing item" (pr/3437)
	First change to this part of LaTeX since 1997!

2002-10-25 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: Added cp1257 (Baltic)

2002-10-02 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssbas.dtx (section{Macros for setting up the tables}): Adding
	\LastDeclaredEncoding introduced a bug in
	\DeclareFontSubstitution. Instead of the real encoding name the
	token \LastDeclaredEncoding got into the internal lists causing
	havoc. (pr/3459)

2002-10-01 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfloat.dtx: Use braces around \itshape to keep font change
	local in \thempfootnote; bug introduced 7 years earlier
	(pr/3460)

2002-07-28 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: Added code 128 (texteuro) for cp1250

2002-07-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: added \texteuro for ansinew (pr/3423)

2002-06-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latexbug.tex: actually complained when format are older than 18
	months (now we accept 30)

	* ltvers.dtx: error message still talked about 1 year old sources
	being too old (though in fact it is 30 months)

	* ltoutenc.dtx: Corrected \cs{c} for T1 (pr/3442)
          Added \cs{textbardbl} (pr/3400)
	  Definition of \textexclamdown changed (pr/3368)
          Definition of \textquestiondown changed (pr/3368)
	  Changed def for \textregistered to avoid small caps (pr/3420)

2002-06-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: added macce (pr/3433)
	added code points to 1252 (pr/3441)

2002-04-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* oztex.txt: new version added


######################
# 2001/06/01 Release
######################

2001-08-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx: readded lost catcode setting for space in
	ProvidesFile (pr/3353)

2001-07-12 Chris Rowley <latex-bugs@latex-project.org>

        * inputenc.dtx:

        Added latin9.def (from Karsten Tinnefeld)

2001-07-12 Chris Rowley <latex-bugs@latex-project.org>

	* ltnews.cls:

	Added eTeX logo

2001-06-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltvers.dtx: check for old format disabled --- perhaps we have
	reached the last release of 2e already?

	* inputenc.dtx: Added \textkra, \texttstroke and
	\textTstroke to latin4 (pr/3336)

	* ltpictur.dtx: Don't warn  if \line or \vector command
	has zero length argument pr/3318

	* fontdef.dtx (subsubsection{Arrows}): Guard against math active
	= and math active | in \Relbar and \models (pr/3333)

2001-06-03 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* format.ins: added default cfg files that are simple
	wrappers for fonttext.ltx, fontmath.ltx, and preload.ltx (pr/3264)

	* fontdef.dtx: added default cfg files that are simple
	wrappers for fonttext.ltx, fontmath.ltx, and preload.ltx (pr/3264)

2001-06-01 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx: some docu changes

2001-05-28 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutenc.dtx

        Added \NeedsTeXFormat{LaTeX2e}[2000/06/01] to .def
        files, pr/3255

        Made compatible T1 and OT1 accents (on i and \i), pr/3295

2001-05-28 Chris Rowley <latex-bugs@latex-project.org>

	* usrguide.tex

        Described short-form for guillemets in T1 encoding, pr/3192

2001-05-28 Chris Rowley <latex-bugs@latex-project.org>

        * ltxguide.cls:

	Added some definitions

2001-05-25 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: extended NEXT encoding (pr/3281)
	suppress all spaces for horizontal mode (pr/3273)

	* minimal.cls: added \pagenumbering{arabic} to define \thepage
	(pr/3275)

	* ifthen.dtx: Added \AND, \OR and \NOT as boolean operators as
	alternative to the lower case versions (pr/3297)

	* ltdirchk.dtx:  Explicitly set \endlinechar to 10 (pr/3334)

	* ltclass.dtx: Explicitly set \endlinechar to 10 (pr/3334)

	* classes.dtx: Replaced all tilde chars used with \nobreakspace
	(pr/3310)

2001-05-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: partly support docstrip's ``verbatim''
	directive, at least ensure that it can be processed without and
	error message (pr/3331)

2001-04-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: added missing \section to docu

2001-04-21 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx (section*{\contentsname): initialize \@tempdima
	within \l@part so that \numberline can be used pr/3327

2001-04-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltnews14.tex: added

2001-02-16 Johannes Braams <latex-bugs@latex-project.org>

	* ltxref.dtx (subsection{Cross Referencing}): Added an extra level
	of grouping to \@newl@bel as suggested in PR3250 by
	Harald Hanche-Olsen <hanche@math.ntnu.no>

2001-01-07 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutput.dtx (subsection{Floats}): reset @newlist flag in output
	routine (pr/3286). This was done before (pr3231) but the code
	ended up in the wrong place by mistake.

2001-01-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx: Moved \@mkboth out of heading args for
	thebibliography and \listof... command as this can fail with the
	slightly strange definition for \chapter in twocolumn mode (pr/3285)

2000-09-24 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: for some unknown reason the version of fix2col
	integrated was not the latest one --- so a number of bugs already
	corrected crept up again (1.1d fixes those)

	Don't change \setlength if it isn't the kernel default any longer

	\addpenalty fix proposed in 3073 was not sufficient if the command
	was used when \prevdepth=-1000pt (ie after \nointerlineskip)

2000-09-01 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfinal.dtx: finally moved emptying \errhelp to a place
	after its last use (pr/449)


######################
# 2000/06/01 Release
######################

2000-08-30 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutenc.dtx

	Much editing but no code changes

2000-08-24 Chris Rowley <latex-bugs@latex-project.org>

	* ltfinal.dtx:

	Fixed typo in warning message

2000-07-31 Chris Rowley <latex-bugs@latex-project.org>

        * ltoutput.dtx:

        Changed handling of space above footnotes.

2000-07-29 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latexbug.tex: complain about old LaTeX only after 18 months

	* ltvers.dtx: changed distribution check to yearly distribution

2000-07-19 David Carlisle <latex-bugs@latex-project.org>

	* ltoutput.dtx: locally reset \if@newlist so that
	list structures in head/foot don't interfere with
	lists in the MVL. internal/3231

2000-07-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltnews13.tex: update to ltnews13

2000-07-12 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutput.dtx: Ensure that rule between column is in \normalcolor
	(it did depend on the color in the text at the column break!)

2000-07-11 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx: fix typo in warning message

2000-07-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: ... and another fix for (pr/3170), sigh

2000-07-01 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: incorporating latin4.def contributed by
	Hana Skoumalov\'a

	* inputenc.ins: incorporating latin4.def contributed by
	Hana Skoumalov\'a

2000-06-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Bells and whistles}): extending (or say
	fixing?) change for (pr/3170)

2000-06-01 Chris Rowley <latex-bugs@latex-project.org>

        * ltpage.dtx:

        Changed grouping method in \markboth and \markright
        (see also pr/3203)

        Less expansion by using token register in \markboth
        and \markright

2000-05-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx (subsubsection{Declaration commands}):
	reimplemented \UseTextSymbol and \UseTextAccent to support
	reference over more than one level (pr/3160)

2000-05-22 Chris Rowley <latex-bugs@latex-project.org>

        * doc.dtx:

        Less obscure wording at start of index?  (pr/3202)

        * inputenc.dtx:

        Added latin2 option for textdegree    (pr/3207)
        Updated documantaion

	* ltpage.dtx: reimplementation of \markboth and \markright to
	avoid problem with expanion at wrong point in time in some cases
	(pr/3203)

2000-05-21 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Bells and whistles}): new implementation
	for \meta command (pr/3170)

2000-05-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx (subsubsection{Parts}): Only add empty page after
	part if twoside and openright (pr/3155)

	* ltmiscen.dtx: Reset \AtEndDocument for latex/3060

2000-04-30 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* manifest.txt: ltnews13.tex added

2000-01-30 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: added \hmode@bgroup as shorthand for
	\leavevmode\bgroup use \hmode@bgroup...\egroup instead of
	\leavevmode{...} where applicable in most cases \leavevmode was
	missing before (pr/3160)

	* ltfntcmd.dtx: use \hmode@bgroup...\egroup instead of \leavevmode{...}

2000-01-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: allow \inputencoding also in hoizontal mode (or rather
	make it do something there --- it was allowed before (pr/2888))

2000-01-24 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: fix error message for undefined code points
	(pr/3158)

######################
# 1999/12/01 Release
######################

2000-01-07 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltmiscen.dtx: Disable hyphenation in verbatim even if the font
 	allows it.

1999-12-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltnews12.tex: final adjustments

1999-12-11 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltnews.cls: fixed a curious bug lurking in the class since its
	beginning: putting a list directly after a paragraph would make the
	paragraph before(!) the list justified (while the rest of the document
	was set ragged right)

	* ltnews12.tex: added fixltx2e section

1999-12-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx (subsection{The fontenc package}):
	Changed \cs{CYRRHOOK} and  \cs{cyrrhook} to
	\cs{CYRRHK} and  \cs{cyrrhk} as name changed in the cyrillic
	bundle for naming consistency with other ``hook'' glyphs.

1999-12-01 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltnews12.tex (section{Outcome of TUG '99 (Vancouver)}):
	added text on TUG 99 and other bits

1999-11-08 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltx3info.tex: Typo corrected.

	* emtex.txt: Correct name of file ltxcheck.tex.

1999-11-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltx3info.tex:  fixed typo

1999-10-28 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx (subsubsection{Declaration commands}):
        Give \accent@spacefactor a default definition to prevent horrible
	death in case or incorrect input (pr/3084)

1999-10-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fixltx2e.dtx: added first version

	* manifest.txt: added draft ltnews12.tex

	* inputenc.dtx: removed left over beta test message

1999-10-10 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltoutput.dtx: Reset definition of active math ' to
	\active@math@prime within the output routine.

	* ltmath.dtx: Introduce macro \active@math@prime for the active
	prime character in math mode.

1999-09-24 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* usrguide.tex (subsection{Definitions}): show syntax of all
	declaration commands (pr/3102)

1999-09-17 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: removed extra change entry.

	* classes.dtx: found two changes entries claiming to have been done
	in 1955 (exactly 40 years too early :-)

	* makeindx.dtx: fixed two changes entries (arg order wrong)

	* syntonly.dtx: updated changes entry to have four digits years

	* classes.dtx: update of label names in docu

	* ifthen.dtx: make this a proper LaTeXable package

	* pict2e.dtx: make this a proper LaTeXable package (even if not containing code)

	* ltxdoc.dtx: also accept .fdd files in DocInclude (code by M Schroeder)

1999-09-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx: renamed a few labels to support production of general docu

	* ifthen.dtx: changed driver file

1999-09-07 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: did some spellchecking of docu after noticing
	a few glaring typos

1999-09-03 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lppl-1-1.txt: added LPPL 1.1 under this name to the distribution.

	* DEFAULT.pre: updated for LPPL 1.2

	* DEFAULT.hea: updated for LPPL 1.2

	* copyfd.pre:  updated for LPPL 1.2

	* copycfg.pre: updated for LPPL 1.2

	* copyins.hea: updated for LPPL 1.2

1999-08-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lppl.txt: fixed minor glitches found by Matt and Eberhard
	This is probably going to be LPPL 1.2


######################
# 1999/06/01 Release
######################

1999-07-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lppl.txt: final changes to LPPL 1.1

1999-07-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* updated headers to reflect LPPL 1.1
	updated legal.txt to say that use of LaTeX is unrestricted

1999-06-24 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltnews11.tex (section{Fontenc package peculiarities}):
	document the special behaviour of fontenc

	* ltclass.dtx: document that fontenc pretends it wasn't loaded

1999-06-12 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx (subsection{The fontenc package}):
	ensure that \@uclclist is extended only once (if at all)

1999-06-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: ensure that fontenc doesn't load encodings from
	previous calls again (pr/2888)

1999-05-28 Rainer Schoepf <latex-bugs@latex-project.org>

	* bugs.txt: Added reference to webcomp.err.

	* readme.txt: Added reference to webcomp.err.

	* manifest.txt: Added reference to webcomp.err.

1999-05-28 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* webcomp.err: file added

1999-05-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltnews11.tex: updates

1999-05-25 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cmfonts.ins: removed "fd" guard since never used these days

1999-05-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cmfonts.fdd: docstrip `nowarn' guard was the wrong way around
        for font OT1/cmr/bx/ui (pr/3036)

1999-04-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.dtx: fixed typo in documentation (pr2973)

1999-04-02 Chris Rowley <latex-bugs@latex-project.org>

        * inputenc.dtx

        Corrected cp852 for pr/2992

        * ltboxex.dtx

        Made robust the flag in \@iiiparbox: pr/2975}

        * ltdefns.dtx

        Fixed new version of \@yargdef: pr/3013

        * usrguide.tex

        Added to documentation of uc/lc list

1999-03-22 Rainer Schoepf <latex-bugs@latex-project.org>

	* doc.dtx: Correct last change.

1999-03-12 Chris Rowley <latex-bugs@latex-project.org>

        * clsguide.tex

	Added to documentation of options

        * cyrguide.tex:

	Further editing

1999-03-08 Rainer Schoepf <latex-bugs@latex-project.org>

	* cyrguide.tex: Use \URL command.

	* ltxguide.cls: Added \URL command.

1999-03-04 Rainer Schoepf <latex-bugs@latex-project.org>

	* usrguide.tex: Refer to cyrguide.tex.

	* ltxguide.cls: Added \cyrguide.

	* All copyright headers and preambles: updated for lppl.txt.

	* 00readme.txt: Refer to lppl.txt, add new LaTeX books.

1999-03-03 Chris Rowley <latex-bugs@latex-project.org>

        * ltxguide.cls:

	Added some definitions

1999-03-01 David Carlisle <latex-bugs@latex-project.org>

	* ltdefns.dtx: Remove change from 1999-01-08 internal/2967

	* lppl.txt: minor rewordings after comments from
	Arnoud Engelfriet and John Hasler.

1999-03-01 Rainer Schoepf <latex-bugs@latex-project.org>

	* handbuch.err: Added.

	* install.txt: Add link to truetex.txt and vtex.txt. Remove
 	timings for slow computers.

1999-02-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx: temp fix for pr/2968

1999-02-24 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutenc.dtx (subsection{The fontenc package}):

	Corrected cyrillic uc/lc list

1999-02-23 Chris Rowley <latex-bugs@latex-project.org>

	* ltnews.cls:

	Added some definitions

1999-02-12 David Carlisle <latex-bugs@latex-project.org>

	* legal.txt: refer to LPPL

	* lppl.txt: more fiddling

1999-02-12 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssini.dtx: changed \oldstylenums to use \rmdefault instead of
	cmm hardwired. This doesn't change much in standard cases but allows
	other font sets to work without redefining \oldstylenums as long as
	the right .fd files are available (pr/2954)

	* truetex.txt: Updated version.

1999-02-10 Rainer Schoepf <latex-bugs@latex-project.org>

        * letter.dtx: Reset footnote counter for every new letter (PR
	2957).

1999-02-09 Chris Rowley <latex-bugs@latex-project.org>

	* cyrguide.tex:

	Major editing (new file)

	* usrguide.tex (section{Commands}):

	Updated

	* minimal.cls:

	Small reordering to better support the documented method of use

	* cfgguide.tex (section{System configuration}):

	Clarification and emphasis changed re fontdef.dtx cfgs

1999-02-09 David Carlisle <latex-bugs@latex-project.org>

	* ltdefns.dtx: catch \newcommand[10] or \newcommand[X]

1999-02-05 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cyrguide.tex: small updates

1999-01-18 David Carlisle <latex-bugs@latex-project.org>

	* ltdefns.dtx: new go faster \newcommand implementation /2942.

1999-01-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fntguide.tex (subsection{Selection commands}): added documentation
	for \linespread (pr/2891)

	* ltnews10.tex: updates

	* ltoutenc.dtx: Simplified solution for pr/2930

1999-01-08 David Carlisle <latex-bugs@latex-project.org>

	* ltdefns.dtx: two more \long in \@ifnextchar for latex/2902

1999-01-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fntguide.tex (subsection{Encoding definition file commands}):
	Added documentation about \LastDeclaredEncoding

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

	* ifthen.dtx: \isundefined for /2824

	* latexbug.tex: cyrillic

	* latexbug.el: cyrillic

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

	* ltdefns.dtx: add extra braces and \long declartions so
	[{]}] and [\par] work. latex/2896.

1999-01-07 Rainer Schoepf <latex-bugs@latex-project.org>

	* bugs.txt: Added description how to follow up a problem report.

	* latexbugs.tex: Added description how to follow up a problem
 	report.

	* classes.dtx: Added check of @noskipsec switch in \part for
 	article class.

1999-01-07 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: Hackery to support reading in fontenc.sty several
	times (really the wrong interface and needs changing)

	Hackery to support cyrillic uc/lc update --- that will definitely go
	somewhere else in a later release

1999-01-06 Rainer Schoepf <latex-bugs@latex-project.org>

	* emtextds.txt: Added to distribution. Installation procedure for
 	Walter Schmidt's emTeX/TDS for OS/2.

	* ltoutenc.dtx: Minor documentation fix (PR 2939).

1999-01-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssbas.dtx: Added \LastDeclaredEncoding to support cyrillic
	integration (pr/2988)

	* ltoutput.dtx: Added negative vskip, as when processing outputbox
	as suggested by Fred Bartlett pr/2892

	* classes.dtx: Check \if@noskipsec in \part see  pr/2889

	* ltoutenc.dtx: New impl of \@text@composite and \@text@composite@x
	(pr/2930)

1999-01-05 Rainer Schoepf <latex-bugs@latex-project.org>

	* fontdef.dtx: Need special protection for character
 	\texttt{\char62} in \cs{changes} entry, as this is the makeindex
 	actualchar.

1998-12-28 Rainer Schoepf <latex-bugs@latex-project.org>

	* doc.dtx: The case-changing trick in the definition of
 	\short@macro didn't work, as the category code was changed inside
 	the macro replacement text, not during the definition.

1998-12-27 Rainer Schoepf <latex-bugs@latex-project.org>

	* doc.dtx (subsection{Macros for generating index entries}): Use
 	\string, not \protect in argument of \special@index.

1998-12-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Macros for generating index entries}):
        Correctly handle second index entry for \SpecialMainEnvIndex
	by using \special@index not \index (pr/2928)

1998-12-01 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* nfssfont.dtx: cosmetic change: \documentstyle -> \documentclass
	Program still would need a major user interface upgrade
	... one day (pr/2915)

1998-11-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lttab.dtx: prevent an endless loop from incorrect input like
	     \begin{tabular}{l|l{11.5cm}} (pr/2884)

1998-09-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: added \string to definition of \a so that \a'
	works even if ' is active at that time (pr/2878)

	* classes.dtx: redefine \thesection, \thechapter and \@chapapp
	globally (using \gdef) in \appendix so that these redefinitions
	survive even if \appendix is used within an environment such as
	multicols

1998-09-17 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cfgguide.tex (section Configuration files for
                                standard packages and classes]):
	added info about ltnews.cfg (pr/2875)

	* ltoutenc.dtx: Explicitly set \spacefactor after \accent in
	OT1 type accents like \`A  (pr/2877)

1998-08-22 Rainer Schoepf <latex-bugs@latex-project.org>

	* doc.dtx: Correction for PR 2563: doc.dtx produces incorrect
	index entries for some single character control sequences
	(like <).

1998-08-17 Rainer Schoepf <latex-bugs@latex-project.org>

	* (Various source files): Replaced old form `commandname by
 	\cs{commandname} in changes entries.

	* (Various source files): Replaced \cmd{\commandname} by
 	\cs{commandname} in changes entries.

	* ltfssdcl.dtx: Corrected documentation glitch in changes entry.

	* ltmiscen.dtx: Corrected documentation glitch in changes entry.

	* latexsym.dtx: Corrected documentation glitch in changes entry.

1998-08-01 Chris Rowley <latex-bugs@latex-project.org>

	* inputenc.dtx (section{Announcing the files}):

	Corrected version number

1998-07-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: give better error message if source document contains
	a character which is not defined by current input encoding (pr/2845)

######################
# 1998/06/01 Release
######################

1998-06-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* clsguide.tex (subsection{Identification}): Explicitly warn that
	the optional date argument of \Provides... must be in the format
	yyyy/mm/dd and will produce low-level errors otherwise

1998-06-17 Chris Rowley <latex-bugs@latex-project.org>

	* inputenc.dtx:

	Spanish ords changed to text chars, pr/2579

	Fixed typo in `next'

	* lttab.dtx:

	Enhanced documentation

	* ltoutenc.dtx:

	Fixed \textcircled
	Fixed wrong code in \t
	Added masc/fem ords defaults
	Swapped acutedbl and gravedbl in TS1
        Renamed macron in TS1

	* pict2e.dtx:

	Wording changed, and "documentation"

1998-06-12 David Carlisle <latex-bugs@latex-project.org>

	* slifonts.fdd: fix provides files for T1* (Bernard Gaulle)

1998-06-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltboxes.dtx: support calc expressions in \rule command
	(that one was forgotten or so it seems)

1998-05-26 Chris Rowley <latex-bugs@latex-project.org>

	* ltfinal.dtx:

	Set-up lccodes (and uccodes) before reading in
	hyphenation files

1998-05-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (section{The Description of Macros}):
	reinit ^^A as comment char at beginning of document to allow use
	of inputenc with doc since inputenc disables ^^A (pr2581)

1998-05-18 David Carlisle <latex-bugs@latex-project.org>

	* ltnews09.tex more text

1998-05-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Macros surrounding the `definition parts'}):
	small change that defers freezing of \MacroFont until after the
	preamble so that people can change its definition in the preamble.
	As we have been on 1.9z this is now 2.0a but it isn't really
	something exciting ... :-)

	* ltxref.dtx: added documentation about extending the
	\ref mechanism as suggested in pr2801

	* ltcounts.dtx: small documentation updates

1998-05-13 Chris Rowley <latex-bugs@latex-project.org>

	* ltspace.dtx:

	Documented lots of bugs and problems with the present code,
	and even some solutions

	* latex209.dtx:

	Added experimental long typeout about abuse of
	compatibility mode to possibly avoid prs like 2807

1998-05-13 Rainer Schoepf <latex-bugs@latex-project.org>

	* lttab.dtx Use \setlength to set size of p-column and for
 	argument of tabular* environment, so that the benefits of the
 	calc package apply.

1998-05-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* letter.dtx: removed space at the right of address (pr2794)

1998-05-09 Chris Rowley <latex-bugs@latex-project.org>

	* classes.dtx:

	Reverted openany change to \mainmatter

1998-05-07 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: Modify option clash error help message. latex/2805

1998-04-28 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.dtx (IMPORTANT NOTICE): renamed \orginaldefault to
	\originaldefault

1998-04-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx: some fixes for pr2662

1998-04-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fntguide.tex: explain new \DeclareMathDelimiter syntax (pr2662)

1998-04-15 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx:  use new \DeclareMathDelimiter syntax (pr2662)

	* ltfssdcl.dtx: allow \DeclareMathDelimiter to always use 6 args
	(pr2662)

1998-04-11 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx: added \mathring accent (pr2785)

1998-04-03 David Carlisle <latex-bugs@latex-project.org>

	* distrib.txt: Update from 1994 version with a view to adding
	to june release, better late than never.

	* docstrip.dtx: CHANGE to default header placed on extracted
	files, to allow extracted files to be distributed as long as
	sources also distributed. This does not affect any .ins files that
	explicitly set a preamble with the docstrip \preamble or
	\usepreamble commands. If you currently distribute a package and
	want to keep the old preamble, add \usepackage\originalpreamble
	to your .ins files. Note that the old text forbids inclusion of
	the package on `ready to run' TeX distributions such as TeXLive
	or tetex.



1998-04-03 David Carlisle <latex-bugs@latex-project.org>

	* distrib.txt: Update from 1994 version with a view to adding
	to june release, better late than never.

	* docstrip.dtx: CHANGE to default header placed on extracted
	files, to allow extracted files to be distributed as long as
	sources also distributed. This does not affect any .ins files that
	explicitly set a preamble with the docstrip \preamble or
	\usepreamble commands. If you currently distribute a package and
	want to keep the old preamble, add \usepackage\originalpreamble
	to your .ins files. Note that the old text forbids inclusion of
	the package on `ready to run' TeX distributions such as TeXLive
	or tetex.

1998-03-30 David Carlisle <latex-bugs@latex-project.org>

1998-03-30 David Carlisle <latex-bugs@latex-project.org>

1998-03-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cmfonts.fdd: added substiution for cmss/bx/sc to produce
        cmr/m/sc; much better would be to have the real thing ---
        anybody cares to contribute those to the ec fonts? (pr2586)

1998-03-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* bugs.txt: say that reports have to be in English

	* ltoutenc.dtx: Documentation added about removing declaration
	of encoding specific commands (pr/2783)
	Command \UndeclareTextCommand added (pr/2783)
	Added \UndeclareTextCommand declarations to textcomp.sty (pr/2783)

	* ltdefns.dtx: \@thirdofthree added for \UndeclareTextCommand

1998-03-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: Added documentation about the best order of
	declarations for encoding specific commands.
	Also moved loading ofts1enc.def after declaring the defaults
	for such reasons.

1998-03-15 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* bugs.txt: added info about not changing established (mis)behavior

1998-03-11 Rainer Schoepf <latex-bugs@latex-project.org>

	* miktex.txt: Added to distribution.

1998-02-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: fixed typo iso-8859-5 should have been iso-8859-9
        (pr/2748)

1998-01-31 Chris Rowley <latex-bugs@latex-project.org>

	* ltx3info.tex:

	Updated

1998-01-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* install.txt: small updates such as isbn numbers

1998-01-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.dtx: adding \nopreamble and \nopostamble
	and making sure that \usepreamble\empty really doesn't write
	anything to the stripped file (pr/2726)

	* ltclass.dtx: make \& locally safe in \ProvidesFile /2702
        fix up pkgindoc.sty which probably hasn't worked since
        {v1.0p}{1995/05/25}{Delete \cs{filec@ntents} after preamble}

1998-01-16 David Carlisle <latex-bugs@latex-project.org>

	* ltoutenc.dtx: Fix \t for latex/2734.

	* ltclass.dtx: make \& locally safe in \ProvidesFile /2702
        fix up pkgindoc.sty which probably hasn't worked since
        {v1.0p}{1995/05/25}{Delete \cs{filec@ntents} after preamble}

1998-01-16 David Carlisle <latex-bugs@latex-project.org>

	* ltoutenc.dtx: Fix \t for latex/2734.

1998-01-13 David Carlisle <latex-bugs@latex-project.org>

	* multitex.txt: New version from Markus Kohm latex/2721

1998-01-13 David Carlisle <latex-bugs@latex-project.org>

	* multitex.txt: New version from Markus Kohm latex/2721

1998-01-10 Chris Rowley <latex-bugs@latex-project.org>

	* cmfonts.fdd:

	Added large sizes for ec fonts only
	Removed long lines

######################
# 1997/12/01 Release
######################

1998-01-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: added missing braces and \upshape for \textcircled

1998-01-01 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* emtex.txt: small clarification as suggested by Heinz

1997-12-31 Chris Rowley <latex-bugs@latex-project.org>

	* fntguide.tex:

	Corrections to math font declarations
	Tidying
	Added new encoding information

	* ltoutenc.dtx:

	Documentation correction

1997-12-31 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* grphcomp.err: added further errate entries, updated cls file

1997-12-30 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx: fixed header info for textcomp.sty
	(missing \ProvidesPackage)

1997-12-22 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutenc.dtx

	Added textcomp package
	Corrections and additions to documentation
	Removed all octal and hex codes
	Added \textperthousand and \textpertenthousand to T1
	Added \leavevmode at start of \c in T1

	* inputenc.dtx

	Made next encoding consistent with others
	Consistently used math-or-text command when
	  available: THIS MAY CHANGE
	Changed \mathdegree to \textdegree
	\inputencoding now works only in vmode
	Temporarily fixed \IeC
        Merged latin1 code with ansinew/cp1252
	Changed `\k{}' to `\k\ '
	Added textcomp package
	Corrections and additions to documentation

	* fontdef.dtx

	Added documentation

	* ltnews08.tex

	Added stuff

1997-12-18 Rainer Schoepf <latex-bugs@latex-project.org>

	* doc.dtx: Fix small documentation glitch.

	* ltpatch.ltx: Replace reference to ,,June'' release by ,,last''
 	release.

1997-12-17 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: expl3

	* latexbug.el (ltxbug-categories): expl3

1997-12-17 Rainer Schoepf <latex-bugs@latex-project.org>

	* fntguide.tex: Removed obsolete \setbox construct.

1997-12-15 Rainer Schoepf <latex-bugs@latex-project.org>

	* clsguide.tex (section{Upgrading \LaTeX~2.09 classes and
 	packages}): Added documentation for \if@compatibility switch
 	(supplied by Barbara Beeton).

1997-12-11 Rainer Schoepf <latex-bugs@latex-project.org>

	* usrguide.tex (subsection{\LaTeXe---The new \LaTeX~release}):
 	Improved the sentence about formerly separate formats.

	* ltoutput.dtx: Documentation fixes.

	* ltlogos.dtx: Documentation fix.

1997-12-06 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutput.dtx (subsection{Floats}):

	Removed incorrect error code in \output

	* ltnews08.tex:

        Revised text

	* ltnews.cls:

        Added definition environment

1997-11-23 David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx:  Use \textperthousand not \textpermill. /2673

	* ltoutenc.dtx: Use \textperthousand, \textpertenthousand and
	\textfractionsolidus not \textpermill, \textpertenmill and
	\textfraction. /2673

1997-11-20 David Carlisle <latex-bugs@latex-project.org>

	* ltfssdcl.dtx: inline \stepcounter /2669/2661

1997-11-19 David Carlisle <latex-bugs@latex-project.org>

	* ltoutput.dtx: reindent \@xtryfc and friends (no code change).

	* ltfloat.dtx: missing percent in @footnotetext. /2670

1997-11-18 David Carlisle <latex-bugs@latex-project.org>

	* manifest.txt: ltnews08

	* ltnews08.tex: first attempt.

	* source2e.tex: ltcounts and ltlength before NFSS /2669/2661

	* format.ins: ltcounts and ltlength before NFSS /2669/2661

1997-11-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* compan.err: rewrote that file to be processable by LaTeX

	* grphcomp.err: rewrote that file to be processable by LaTeX

1997-11-13 David Carlisle <latex-bugs@latex-project.org>

	* ltfssdcl.dtx: Fix \DeclareSymbolFont so it updates \group@list
	for latex/2661.
	Remove duplicate (unused) definition of \stepcounter.
	Add a few macro envs to the documentation.

1997-11-03 Rainer Schoepf <latex-bugs@latex-project.org>

	* ifthen.dtx: Documentation fix.

1997-10-28 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltfiles.dtx: Minor documentation fixes.

1997-10-23 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltoutenc.ins: Unpack ts1enc.def.

1997-10-21 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltfssbas.dtx: Added \makeatletter to \nfss@catcodes (and removed
 	it from \try@load@font@shape).

	* ltdefns.dtx: Change \renew@command to use \begingroup/\endgroup
 	for grouping, to avoid generation of empty math atoms.

1997-10-20 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltfinal.dtx: Removed \aa and \AA from \@uclclist as these are
 	macros.

	* slifonts.fdd(ullasy.fd): Removed superfluous pair of braces at
 	end of \DeclareFontFamily command.

1997-10-17 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltfntcmd.dtx: Moved check for vertical mode from
 	\DeclareTextFontCommand to \check@nocorr@.

1997-10-14 David Carlisle <latex-bugs@latex-project.org>

	* ltfiles.dtx: back out \today change.

	* install.txt: --release--date--goes--here--

	* ltpatch.ltx: --release--date--goes--here--

	* patches.txt: --release--date--goes--here--

	* Makefile: install.txt patches.txt ltpatch.ltx
 	--release--date--goes--here--

1997-10-11 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: Check for text before or after \end{filecontents}
	latex/2636

1997-10-10 Rainer Schoepf <latex-bugs@latex-project.org>

	* classes.dtx(\l@part): Removed setting of \@tempdima as
	this macro does not use \numberline to set the toc line.

1997-10-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: renamed \perthousand to \textpermill as this is the
	TS1 name (and it wasn't available before) (pr/2622)
	added code page 1250 (pr/2515)

1997-10-09 David Carlisle <latex-bugs@latex-project.org>

	* ltfiles.dtx: Move expansion of \today here from document class
	files. latex/2620

	* classes.dtx: use \def not \edef for \today. latex/2620

1997-10-08 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltlogos.dtx: Simplified macro \LaTeX: use only \check@mathfonts
 	to force loading of fonts suitable for the letter `A'.

1997-10-06 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltcounts.dtx: Replaced \@Roman by a new version that is fully
 	expandable, so that the correct sequence of letters is written to
 	files.

1997-09-30 Johannes Braams <latex-bugs@latex-project.org>

	* slides.dtx (subsection{Date}): Use \edef to define to
	in order to save space; following change to classes.dtx, dated
	1995/08/16.

	* letter.dtx (subsection{Date}): Use \edef to define to
	in order to save space; following change to classes.dtx, dated
	1995/08/16.

1997-09-15 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpictur.dtx: warn if \line etc is too small to get printed.
	 (pr/2524)

1997-09-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltdefns.dtx: Use \begingroup \endgroup instead of { ... }
        to avoid generating math ords if used in math mode. (pr/2573)

1997-09-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* inputenc.dtx: added decmulti input encoding for DEC Multinational
	Character Set (pr/2599)

1997-08-19 Rainer Schoepf <latex-bugs@latex-project.org>

	* inputenc.dtx(latin2.def,cp852.def): Replaced \dh and \DH by \dj
 	and \DJ.

	* inputenc.dtx(ansinew.def): Exchanged codes for \textendash and
 	\textemdash.

	* inputenc.dtx: Enclosed all encoding definition files by
 	\makeatletter/\makeatother.

1997-08-15 Rainer Schoepf <latex-bugs@latex-project.org>

	* slides.dtx: Added initialization of \leftmargin to \@listi
 	(obviously forgotten and never noticed before).

1997-08-05 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltoutenc.dtx: Corrected order of arguments in \UseTextSymbol
 	example (PR latex/2572).

1997-07-31 Rainer Schoepf <latex-bugs@latex-project.org>

	* cfgguide.tex: Put braces around argument of \sffamily,
        to keep latex2html happy.

1997-07-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.dtx: support compiling docstrip without statistics
	(pr/2429)

	* fntguide.tex: documentation updates (pr/2550)

1997-07-16 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.el: Use default name and address from user-...
	and make current directory setting more robust.
	Both fixes from Andreas Schwab, latex/2547.

1997-07-15 Rainer Schoepf <latex-bugs@latex-project.org>

	* manifest.txt: Replaced slides.fdd by slifonts.fdd.

	* ec.ins: Replaced slides.fdd by slifonts.fdd.

	* slides.ins: Replaced slides.fdd by slifonts.fdd.

	* slides.fdd: Renamed to slifonts.fdd, there is a name clash with
 	slides.dtx when run through LaTeX.

	* truetex.txt: New version by Richard Kinch.

1997-07-09 Rainer Schoepf <latex-bugs@latex-project.org>

	* classes.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* doc.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* exscale.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* fontdef.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ifthen.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* inputenc.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* latex209.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* latexsym.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* letter.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltboxes.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltclass.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltdirchk.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* lterror.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltfinal.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltfloat.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltfssbas.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltfssdcl.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltfssini.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltfsstrc.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltlists.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltmath.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltoutenc.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltoutput.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltpictur.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltplain.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltsect.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* ltxdoc.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* makeindx.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* newlfont.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* oldlfont.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* slides.dtx: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* cmextra.ins: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* clsguide.tex: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

	* lablst.tex: Documentation fixes by Andreas Schwab
	<schwab@issan.informatik.uni-dortmund.de>.

######################
# 1997/06/01 Release
######################

1997-06-17 Chris Rowley <latex-bugs@latex-project.org>

	* fntguide.tex:

	Changed information about fontname
	.fd filenames to lowercase
	Removed long lines, and a few typos

1997-06-17 Rainer Schoepf <latex-bugs@latex-project.org>

	* emtex.txt: Updated by Heinz Kusnier.

	* web2ctex.txt: Updated by David Outteridge.

	* manifest.txt: Added truetex.txt.

	* truetex.txt: New file by Richard Kinch.

1997-06-16 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltfntcmd.dtx (section{Introduction}): Documentation fix.

	* ltdirchk.dtx: Documentation fixes.

	* exscale.dtx: Documentation fix.

	* classes.dtx: Documentation fixes.

	* ltfloat.dtx: Documentation fix.

	* alltt.dtx: Documentation fixes.

1997-06-11 Chris Rowley <latex-bugs@latex-project.org>

	* readme.txt:

	Added information re ltnews files

	* usrguide.tex:

	Updating information: fonts, addresses, CD-ROMs

	* clsguide.tex:

	Added information: normalsfcodes, policy on chnages
	to standard styles

1997-06-11 David Carlisle <latex-bugs@latex-project.org>

	* ltxcheck.tex: Change texts referring to dc/ec fonts.
	internal/2513

	* latexbug.tex: Fix save stack problem, internal/2514, and
 	other minor improvements.

1997-06-02 David Carlisle <latex-bugs@latex-project.org>

	* cmfonts.fdd: add bold sc fonts for latex/2497

1997-05-26 Rainer Schoepf <latex-bugs@latex-project.org>

	* slides.fdd: Removed spaces in and around arguments to
 	\DeclareFontShape.

	* cmfonts.fdd: Removed spaces in and around arguments to
 	\DeclareFontShape and \EC@family.

1997-05-22 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltlogos.dtx: Added \m@th to definition of \LaTeXe so that
	the logo works with non-zero values of \mathsurround.

	* ltfsstrc.dtx (section{Handling Options}): Replaced \\ by
 	\MessageBreak in Option `pausing' (suggested by Donald Arseneau).

1997-05-10 Chris Rowley <latex-bugs@latex-project.org>

	* inputenc.dtx:

	Corrected typo in cp852.def

1997-05-08 Chris Rowley <latex-bugs@latex-project.org>

	* inputenc.ins:

	Split up \generate for PC

1997-05-07 Chris Rowley <latex-bugs@latex-project.org>

	* inputenc.dtx:

	Added latin3.def
	Some rearrangments
        Removed long lines

	* ltspace.dtx

        Made \newline robust

	* ltoutenc.dtx

1997-04-30 Rainer Schoepf <latex-bugs@latex-project.org>

	* inputenc.ins: Added generation of latin5.def.

	* inputenc.dtx: Latin5 encoding added.

1997-04-24 David Carlisle <latex-bugs@latex-project.org>

	* ltbibl.dtx: add \@empty to \@citex for latex/2432.

1997-04-22 David Carlisle <latex-bugs@latex-project.org>

	* cmextra.ins: Remove concrete fd file generation.

1997-04-18 David Carlisle <latex-bugs@latex-project.org>

	* usrguide.tex: bm package.

1997-04-16 David Carlisle <latex-bugs@latex-project.org>

	* letter.dtx: remove hidden math from itemize labels latex/2419

	* ltnews07.tex: first draft.

1997-04-15 David Carlisle <latex-bugs@latex-project.org>

	* texpert.txt: default install uses ec.

	* install.txt: default install uses ec.

	* readme.txt:  1997/06/01

	* unpack2e.ins: include ec.ins not newdc.ins by default.

	* ltpatch.ltx: 1997/06/01

	* patches.txt: 1997/06/01

	* Makefile: 1997/06/01

1997-04-14 David Carlisle <latex-bugs@latex-project.org>

	* ltoutput.dtx: normalsfcodes latex/2404 (from patch file)

	* ltfiles.dtx: \normalsfcodes latex/2404 (from patch file)

1997-03-26 David Carlisle <latex-bugs@latex-project.org>

	* amiweb2c.txt: update from Andreas Scherer.

1997-03-21 David Carlisle <latex-bugs@latex-project.org>

	* ltcounts.dtx: Use \mathsection and \mathparagraph in \fnsymbol
	latex/2445

	* inputenc.dtx: Use decimal rather than hex  to avoid active
	character problems. latex/2451

1997-02-25 David Carlisle <latex-bugs@latex-project.org>

	* cmfonts.fdd: typo fixed in ot1cmvtt \ProvidesFile latex/2394

	* slides.fdd: typo fixed in cccsc10 latex/2395

1997-02-21 David Carlisle <latex-bugs@latex-project.org>

	* patches.txt: patch level 1

	* ltpatch.ltx: /2414 fix.

	* ltlists.dtx: Support \noindent after \item. latex/2414

1997-02-05 David Carlisle <latex-bugs@latex-project.org>

	* doc.dtx (subsection{GetFileInfo}): missing % latex/2404.

	* ltpatch.ltx: had to happen.

	* ltclass.dtx: missing % in last g@addto@macro change.

######################
# 1996/12/01 Release
######################

1997-01-15 David Carlisle <latex-bugs@latex-project.org>

	* install.txt: ec fonts.

	* ltnews06.tex: ec fonts.

	* ec.ins: add slitex fonts

	* slides.fdd: ec fonts.
	lowercase fd file \input.

	* ltxcheck.tex: ec fonts.

1997-01-14 David Carlisle <latex-bugs@latex-project.org>

	* manifest.txt: ec.ins.

	* Makefile: ec.ins.

	* ec.ins: new file. Alternative to newdc.ins

	* cmfonts.fdd: Add ec fonts

1997-01-08 David Carlisle <latex-bugs@latex-project.org>

	* fontdef.dtx: Use \DeclareMathDelimiter and \DeclareMathSymbol
	On remaining cases using primitive assignments.

	* ltfiles.dtx: reset \deadcycles in \include for latex/2365.

	* ltmath.dtx: Remove spurious space tokens from \root.
	General cleanup of the docs, lots of macro envs added.

1997-01-07 David Carlisle <latex-bugs@latex-project.org>

	* letter.dtx: modify \\ in \startbreaks for /2341.

1997-01-06 David Carlisle <latex-bugs@latex-project.org>

	* ltnews06.tex: minor edits.

1996-12-20 David Carlisle <latex-bugs@latex-project.org>

	* ltsect.dtx: \nobreak added to \@dottedtocline for latex/2343

1996-12-18 David Carlisle <latex-bugs@latex-project.org>

	* modguide.tex: Fix spelling for latex/2345

1996-12-17 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: Use \begingroup so \g@addto@macro does not make
	a \mathord.

1996-12-13 David Carlisle <latex-bugs@latex-project.org>

	* docstrip.dtx: Fix for /2340 (From Marcin).

1996-12-09 David Carlisle <latex-bugs@latex-project.org>

	* ltfloat.dtx: Call \@setminpage if needed. latex/2318.
	General doc improvements (add macro envs, indent code, etc).

1996-12-06 David Carlisle <latex-bugs@latex-project.org>

	* fontdef.dtx: ***

	* ltfssini.dtx: ***

	* ltvers.dtx: ***.

	* ltdirchk.dtx: Remove *** from messages. internal/2338.

1996-11-28 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: documentation changes.

	* ltvers.dtx: Check for old format modified  again. /2319

1996-11-25 David Carlisle <latex-bugs@latex-project.org>

	* ltnews06.tex: document fd file change.

1996-11-20 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: change documentation of release schedule /2319

	* ltvers.dtx: Check for old format modified. /2319

	* ltxcheck.tex: lowercase  fd and *enc.def filenames. /1044

	* fontdef.dtx: lowercase  fd and *enc.def filenames. /1044

	* slides.fdd:  lowercase fd file names. /1044

	* latexsym.dtx: lowercase fd file names. /1044

	* latexsym.ins: lowercase fd file names. /1044

	* slides.ins:  lowercase fd file names. /1044

	* cmfonts.fdd: lowercase fd file names. /1044

	* cmextra.ins: lowercase fd file names. /1044

	* newdc.ins: lowercase fd file names. /1044

	* olddc.ins: lowercase fd file names. /1044

	* cmfonts.ins: lowercase fd file names. /1044

	* ltoutenc.ins: lowercase fd and *enc.def file names. /1044

	* ltoutenc.dtx: lowercase fd and *enc.def file names. /1044

	* ltfssbas.dtx: lowercase fd file names. internal/1044

1996-11-09 David Carlisle <latex-bugs@latex-project.org>

	* ltmath.dtx: Reinstate \ensuremath as \long /2104.

1996-11-07 David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx: resend patch from Sept 11

        Added ts1enc.def (but it is not unpacked)
	Changed copyright, underscore (\_) and registered
        Added \leavevmode to compwordmark
	Added hex index tabs (experimental)

1996-11-05 Chris Rowley <latex-bugs@latex-project.org>

	* ltfiles.dtx

	Added standard nobreak check to the write used for \nofiles case

1996-11-04 Chris Rowley <latex-bugs@latex-project.org>

	* ltlists.dtx

	Added test for no \item between an inner and
	outer list

	* ltplain.dtx:

        Use \hbox to in \dotfill


1996-11-04 Rainer Schoepf <latex-bugs@latex-project.org>

	* lterror.dtx (autoload version): Move \@nodocument into kernel,
 	so that it can be \let to \relax in \begin{document}.

1996-11-01 David Carlisle <latex-bugs@latex-project.org>

	* docstrip.dtx: Change MW address.

	* cmfonts.ins: split up \generate (again) for PC.

1996-10-31 Chris Rowley <latex-bugs@latex-project.org>

	* ltfinal.dtx

	Added \lccode for \oe in OT1

	* classes.dtx:

	Changed numbering of figures, tables and equations outside chapters
	in book and report (pr/2178)

	Removed math-mode from itemize labels

	* ltspace.dtx

	Reimplemented \(no)linebreak
	Reimplemented \\ and \newline

	* ltsect.dtx:

	Documentation changes

1996-10-28 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutenc.dtx

        Removed defs of \aa \AA
        Removed \@strip@args (no longer used)
        Corrected documentation

	* inputenc.dtx

        Added cp865.def
        Added \textasteriskcentered
        Removed \aa \AA as internal forms
        Other minor additions and corrections to .def files

	* ltplain.dtx

	Removed math from \dotfill
        Added \aa and \AA
        Updated and corrected documention

1996-10-25 Chris Rowley <latex-bugs@latex-project.org>

	* ltlists.dtx:

	Added explicit flag resetting to \endtrivlist

	* ltoutput.dtx

	Added documentation

1996-10-24 Chris Rowley <latex-bugs@latex-project.org>

	* ltboxes.dtx:

	Added local settings of flags in
	  \@arrayparboxrestore: dangerous!
        Used \@setminipage in minipages

	* ltfloat.dtx:

	Prevent floats in preamble
	\@setnobreak no longer used in resets (but see above)

	* ltoutput.dtx

	Changes when nobreak is true
	Prevent \twocolumn in preamble
	Added error code to \newpage

1996-10-24 David Carlisle <latex-bugs@latex-project.org>

	* unpack2e.ins: Remove redefinion of \Ask and add \askonceonly
	(which is the same thing, but looks nicer).

	* docstrip.dtx: Change MDW's address. Add \askonceonly.

1996-10-23 Chris Rowley <latex-bugs@latex-project.org>

	* ltlists.dtx

        Use \setboz\z@ to remove parindent in \@item
	Set \clubpenalty correctly in \@item
	Do not reset \@nobreak unconditionally
	Added documentation

	* ltsect.dtx

        Use \setboz\z@ to remove parindent in \@xsect
	Added documentation

1996-10-23 David Carlisle <latex-bugs@latex-project.org>

	* docstrip.dtx: Delay setting the `current directory syntax'
	commands so that a configuration file can reset them if
	necessary.

1996-10-22 David Carlisle <latex-bugs@latex-project.org>

	* autoload.ins: add \usedir

1996-10-21 Chris Rowley <latex-bugs@latex-project.org>

	* lttab.dtx

	Small change in tabbing to make the later change in items
	(see pr/2211) work properly

	Moved some code \@array, to make this environment more robust
	(pr/2183), uncovering an interesting feature of the original
	code; changed to use \set@typeset@protect

	Made \multicolumn \long

1996-10-18 David Carlisle <latex-bugs@latex-project.org>

	* Makefile (DSTS): add format.ins

	* manifest.txt: add format.ins

1996-10-17 David Carlisle <latex-bugs@latex-project.org>

	* ds/docstrip.dtx: merge in Marcin's latest.
	More DPC changes:
	Make missing batchfile an error
	Change name of config file to docstrip.cfg.
	Add \endbatchfile.
	Change all the .ins files for new style.

1996-10-11 David Carlisle <latex-bugs@latex-project.org>

	* ds/docstrip.dtx: Add initex support, and
 	auto setting of \batchfile from \jobname to the new
	`TDS' version from Marcin.

1996-10-09 David Carlisle <latex-bugs@latex-project.org>

	* manifest.txt: Add ltxcheck.tex

1996-10-08 Chris Rowley <latex-bugs@latex-project.org>

	* ltfntcmd.dtx

	Fixed bug in \text.. commands (pr/2157)

1996-10-05 Chris Rowley <latex-bugs@latex-project.org>

	* ltfiles.dtx

	Added setting of \@clubpenalty

	* classes.dtx (chapter*{\bibname):

	Added setting of \@clubpenalty

1996-10-04 David Carlisle <latex-bugs@latex-project.org>

	* Makefile: remove testdist.dtx, add ltxcheck.tex

	* unpack2e.ins: Remove \testdistribution. internal/2251

	* ltxcheck.tex: New version independent of ltdirchk
	Add checking for files `unpacked; during LaTeX install.

	* ltdirchk.dtx: Remove ltxcheck.tex. internal/2251

	* Makefile: 1996/12/01.

	* ltclass.dtx: Reset \@unprocessedoptions in
	\RequirePackageWithOptions for internal/2269.

1996-09-29 Chris Rowley <latex-bugs@latex-project.org>

	* ltsect.dtx

	Added documentation

	* ltfiles.dtx

	Added disabling of \@nodocument to \document
	Tidied up documentation

	* ltoutput.dtx

	Checks for noskipsec and inlabel added to \newpage

	* ltmiscen.dtx:

	Moved \@xobeysp to ltspace.dtxx

	* ltspace.dtx

        Added \@xobeysp linked to \nobreakspace

1996-09-26 Rainer Schoepf <latex-bugs@latex-project.org>

	* cmfonts.ins: Added guard `nowarn' to generation of OT1cmtt.fd
 	file, to avoid annoying substitution messages if a bold typewriter
 	font is selected (as, for example, in section headings).

	* newdc.ins: Added guard `nowarn' to generation of T1cmtt.fd file,
 	to avoid annoying substitution messages if a bold typewriter font
 	is selected (as, for example, in section headings).

	* cmfonts.fdd (subsubsection{Computer Modern Typewriter}), Added
 	silent substitutions for T1 bold extended typewriter fonts (new
 	version).

1996-09-21 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutput.dtx:

	Change to using \@parboxrestore in \@outputpage

1996-09-16 David Carlisle <latex-bugs@latex-project.org>

	* classes.dtx: Quote > in changes entry (from 1994/10/29:-)
	as it is special due to setting in gglo.ist.

1996-09-11 David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx: Fix loop for latex/2257

1996-09-09 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx, letter.dtx, slides.dtx (subsubsection{Itemize}):
	replace \endash with \textendash (stupid typo)

1996-08-25 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx (subsubsection{Itemize}): Replaced -- with \endash
	in the definition of \labelitemii. (saves a token)

	* slides.dtx (subsubsection{Itemize}): Replaced -- with \endash
	in the definition of \labelitemii. (saves a token)

	* ltpatch.ltx: Add the characters ', `, and " to \nfss@catcodes as
	they might be active while LaTeX processes an .fd file.

	* ltfssbas.dtx (subsection{Macros for loading fonts}): Added the
	characters ', `, and " to \nfss@catcodes as they might be active
	while LaTeX processes an .fd file.

1996-08-24 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Itemize}): Replaced -- with \endash
	in the definition of \labelitemii. (saves a token)

1996-08-05 David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx: swap mathordxxx in cp850. latex/2203

1996-07-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssbas.dtx:
	definition of if@inmath switch removed (see below)

	* ltfsstrc.dtx:
	removed if@inmath switch and replaced with inline code
	\init@restore@glb@settings saving space macro names and
	execution time

	* ltfssdcl.dtx:
	removed ifrestore@version switch and replaced with inline
	code \init@restore@version

1996-07-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltdefns.dtx:
	make third arg of \@reargdef implicit
	replace {} args by \relax
	use \noexpand instead of \string in error message

	* ltoutput.dtx:
	set if@test always globally
	add some missing percent signs in \clearpage

	* ltboxes.dtx:
	set if@minipage always globally

	* ltmath.dtx:
	set if@ignore always globally

	* ltmiscen.dtx:
	set if@ignore always globally
	add user command \ignorespacesafterend to be used in env defs

	* ltfloat.dtx:
	set if@nobreak always globally
	set if@minipage always globally

	* ltspace.dtx:
	fix typo in doc.
	set if@nobreak always globally

	* ltlists.dtx:
	set if@nobreak always globally
	set if@minipage always globally

	* ltsect.dtx:
	set if@nobreak always globally

	* ltclass.dtx:
	made \@classoptionslist and \@unusedoptionlist only preamble
	to save space

	* ltfssbas.dtx:
	removed unnecessary \relax (6 times) in \nfss@catcodes
	use faster \if$#3$ test in \@DeclareMathsizes

	* ltalloc.dtx:
	don't set a default for @tempswa -- nobody can rely on that

	* ltplain.dtx:
	removed setting of \vsize and \hsize (done later)
	changed \dimen\z@ to \dimen@ to save space (and time)

1996-07-19 David Carlisle <latex-bugs@latex-project.org>

	* patches.txt:  latex/2197

	* ltpatch.ltx: Use char0 not @ for \lowercase trick: latex/2197

	* ltoutenc.dtx: Use char0 not @ for \lowercase trick: latex/2197

	* patches.txt: add ltxcheck.tex to list of changed files.

	* ltpatch.ltx: add ltxcheck.tex to list of changed files.

	* ltdirchk.dtx: Check for unauthorised cmr10 changes.

1996-07-18 Chris Rowley <latex-bugs@latex-project.org>

	* ltspace.dtx:

	Added commentary on some known problems

1996-07-10 David Carlisle <latex-bugs@latex-project.org>

	* Makefile:  Add vtex.txt

	* manifest.txt: Add vtex.txt

	* ltpatch.ltx: pl1

	* patches.txt: pl1

	* ltfinal.dtx: Free up token registers /2213

1996-07-09 David Carlisle <latex-bugs@latex-project.org>

	* pastex.txt: Update (Lars Hecking/Christian Bauernfeind)

1996-06-25 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Fix to give correct error with plain TeX.

1996-06-24 David Carlisle <latex-bugs@latex-project.org>

	* ltnews05.tex: (Barbara Beeton) Wrong attribution for IPA fonts

######################
# 1996/06/01 Release
######################

1996-06-17 David Carlisle <latex-bugs@latex-project.org>

	* classes.dtx: spelling...  J"org Knappen /2176

1996-06-14 David Carlisle <latex-bugs@latex-project.org>

	* lttab.dtx: Change \hskip\z@skip to \hskip1sp in for /2160

	* syntonly.dtx: Fix \GetFileInfo usage in documentation /2174

1996-06-13 Chris Rowley <latex-bugs@latex-project.org>

	* clsguide.tex:

        Updated for new release
        General minor edits

1996-06-13 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: doc improvements, mainly from  /2174 again.

	* ltdefns.dtx: doc improvements J"org Knappen /2174

	* ltcounts.dtx: doc improvements J"org Knappen /2174

	* ltalloc.dtx: doc improvements J"org Knappen /2174

	* inputenc.dtx: doc improvements J"org Knappen /2174

1996-06-12 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: Fix Checksum Ulrik Vieth /2171

1996-06-11 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutput.dtx:

	Added resetting of \everypar in the output routine

1996-06-10 David Carlisle <latex-bugs@latex-project.org>

	* ltnews04.tex: typo: \ProcessOptions not \ProcessOption.

	* ltnews05.tex: Advertise Mainz copy of GNATS.

	* ltnews.cls: Add extra line in lw35fonts option.
	Make font scaling messages `s'.

	* ltboxes.dtx: use \@@par not \endgraf.

	* ltsect.dtx: use \@@par not \endgraf.

1996-06-07 Chris Rowley <latex-bugs@latex-project.org>

	* ltnews05.tex:

        Revised text

	* ltnews.cls:

        Changed fonts for lw35 option, for logical and aesthetic
        reasons
        Added support for T1 encoding with lw35 option
        Corrected grammar in footer

	* fntguide.tex:

        Updated for new release

1996-06-06 David Carlisle <latex-bugs@latex-project.org>

	* ltspace.dtx: doc improvements Donald Arseneau /2166

	* ltpage.dtx:  doc improvements Donald Arseneau /2166

	* latex209.dtx: doc improvements Donald Arseneau /2166

	* bugs.txt: remove duplicate line J"org Knappen/2165

1996-06-04 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: modify vms suggestion slightly (J"org Knappen)

1996-06-04 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltmiscen.dtx: \verbatim@noligs@list now processed after
 	\dospecials (PR 2138).

1996-06-03 Chris Rowley <latex-bugs@latex-project.org>

	* install.txt:

	Changed reference from texpert.txt to cfgguide.tex

1996-06-03 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: Look for dcfonts release 1.3 in ltxcheck

1996-05-28 David Carlisle <latex-bugs@latex-project.org>

	* ltnews05.tex: more changes.

1996-05-26 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx : Make the commands \frontmatter, \mainmatter and
	\part react to [openany] in the same way as \backmatter and
	\chapter do. (PR 2106)

1996-05-24 David Carlisle <latex-bugs@latex-project.org>

	* latex209.dtx: Redid \(@)normalsize checks. internal/2153
	Reinstated old definition of \nofiles. latex/2146

1996-05-23 Chris Rowley <latex-bugs@latex-project.org>

        * ltoutenc.dtx

        Extra documentation

        * ltoutput.dtx

        Changed test for a text page full of floats
        Tidied documentation

1996-05-23 David Carlisle <latex-bugs@latex-project.org>

	* ltoutenc.dtx: Preset accent arguments in a box to stop font
	loading interfering with accent position.  latex/2133.

1996-05-22 David Carlisle <latex-bugs@latex-project.org>

	* ltnews05.tex: needs more work, but...

1996-05-21 David Carlisle <latex-bugs@latex-project.org>

	* ltsect.dtx: CHANGE: Allow commands with arguments (eg
	\MakeUppercase) to be used in the `style' argument of
	\@startsection. The section heading text including any number
	etc will be supplied as the argument of this
	command. internal/2148

1996-05-20 David Carlisle <latex-bugs@latex-project.org>

	* minimal.cls: Documentation improvements.

1996-05-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cmfonts.fdd:
	Added Computer Modern Variable Typewriter family.

1996-05-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx:
	Produce better error message when encoding is misspelled. pr/2054

1996-05-17 Chris Rowley <latex-bugs@latex-project.org>

        * fontdef.dtx

        Removed \@@sqrt

        * slides.dtx

        Removed \@@sqrt

1996-05-17 David Carlisle <latex-bugs@latex-project.org>

	* slides.fdd: Force \hyphenchar of OT1 fonts to 45, in case
        \defaulthyphenchar has changed.
        Remove some spurious extra empty arguments to \DeclareFontFamily

	* cmfonts.fdd: Force \hyphenchar of OT1 fonts to 45, in case
        \defaulthyphenchar has changed.
        Remove some spurious extra empty arguments to \DeclareFontFamily

	* ltfiles.dtx: Add \write\m@ne{} to \nofiles so that
	\label (and other things) don't change the vertical spacing when
	\nofiles is used. latex/2146

1996-05-09 Chris Rowley <latex-bugs@latex-project.org>

        * ltfntcmd.dtx

        Made more robust to errors

        * slides.dtx

        Made \include mechanism work

1996-05-09 David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx: Enable activation of codes below 32. latex/2071
	Add warning if nothing defined by the encoding file latex/2136

1996-05-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* unpacked.txt:
	added cp852.def. pr/2081

1996-05-08 David Carlisle <latex-bugs@latex-project.org>

	* legal.txt: Modify `rename changed files' clause to explicitly
	forbid `double renaming' back to the original names.

1996-05-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfsstrc.dtx:
	Changed \begingroup to \bgroup to match a change to the kernel
	done in 1994!!! It took a long time to find that one. pr/2100

	* inputenc.dtx:
	Added encoding definitions for cp852 contributed by Petr Sojka.
	pr/2081

1996-05-07 David Carlisle <latex-bugs@latex-project.org>

	* ltnews05.tex: make a start at this ....

1996-04-24 David Carlisle <latex-bugs@latex-project.org>

	* ltfiles.dtx: reset \AtBeginDocument inside \begin{document}
	for latex/1297. Small documentation improvements.

1996-04-23 David Carlisle <latex-bugs@latex-project.org>

	* ltmiscen.dtx: Documentation improvements.

	* ltcounts.dtx: Documentation improvements.

1996-04-22 David Carlisle <latex-bugs@latex-project.org>

	* Makefile: perl -p -e s#--release--date--goes--here--#1996/06/01#
	spring is in the air....

	* ltspace.dtx: documentation improvements.

	* lttab.dtx: add extra \hskip to preserve tabcolsep in empty
	l columns. latex/2122.
	Small documentation improvements.

1996-04-18 David Carlisle <latex-bugs@latex-project.org>

	* ltpage.dtx: Minor documentation improvements.

1996-04-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (section*{Index}%):
	Definition of \printindex removed because no longer needed.
	pr/2095

1996-04-11 David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx: ansinew 09f is \"Y not \"y, latex/2119

1996-03-25 David Carlisle <latex-bugs@latex-project.org>

	* ltmath.dtx: Modify \ensuremath for amslatex/2104

1996-03-22 David Carlisle <latex-bugs@latex-project.org>

	* ifthen.dtx: latex/2105 fix: dont leave mathord {} groups.

1996-02-29 David Carlisle <latex-bugs@latex-project.org>

	* multitex.txt: Update from Markus Kohm, latex/2051

1996-02-14 David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx: Cedilla (\c\ ) rather than (\c{}) latex/2077
	0F0 corrected in cp850 latex/2080
	0B2 corrected in latin2 latex/2079

1996-01-31 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* slides.dtx: fixed \cline which wasn't updated after internal
	interface change pr/2067

1996-01-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Macros surrounding the `definition parts'}):
	support doc files also in compatibility mode (so far doc did typeset
	the code in cmr instead of cmtt in compat mode)

1996-01-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltidxglo.dtx:
	turn \makeindex and \makeglossary into noops after use to avoid
	problems with combinations of \PageIndex \makeindex etc. pr/2048

	* letter.dtx:
        Made redefinition of \vspace robust. pr/2049
	Nevertheless, they syntax used in the pr is considered
	incorrect!

	* ltspace.dtx:
	Made \vspace robust. Enhancement suggested by pr/2049

1996-01-11 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx:
	Changed default text preceding the index so that it depends on
	the use of code line numbering.

	* ltxdoc.dtx:
	Removed \star since useless. pr/2039

1996-01-10 David Carlisle <latex-bugs@latex-project.org>

	* ltfiles.dtx: latex/2024 ensure setting \input@path does not
 	change behaviour of ##1 in \IfFileExists.

1996-01-03 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* bugs.txt:
	Added a comment about where to send errata entries for the books.

1995-12-29 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Bells and whistles}):
	Added \AlsoImplementation as a counterpart to \OnlyDescription
	pr/2040.

	* texpert.txt:
	clarified info about warnings happening when using makeindex.

	* doc.dtx (section*{Index}%):
	Turn \PrintIndex into noop after use. pr/2038
	(section*{{Change History}}%):
	Turn \PrintChanges into noop after use. pr/2038

1995-12-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latex209.dtx:
	Corrected printout of index. pr/2028

	* ltmath.dtx:
	Corrected printout of documentation. pr/2030

	* ltfntcmd.dtx:
	Corrected changes entry. pr/2029

1995-12-20 David Carlisle <latex-bugs@latex-project.org>

	* cmfonts.fdd: Ulrik Vieth /2017: fix up T1cmfib.fd file.

1995-12-13 Chris Rowley <latex-bugs@latex-project.org>

        * copypre.txt

        New version, removing long lines

        * copyins.txt

        New version, removing long lines

        * copyhead.txt

        New version, removing long lines

        * bugs.txt

        Additions, updates and corrections

        * autoload.txt

        Additions, updates and corrections

        * texpert.txt

        Additions, updates and corrections

        * ltnews.cls

        Removed long lines
        Changed capitalisation

        * cmfonts.fdd

        Removed long lines

        * slides.fdd

        Removed long lines

        * olddc.dst

        New preambles

        * newdc.dst

        New preambles

        * cmextra.dst

        New preambles

        * cmfonts.dst

        New preambles

        * latexsym.dst

        New preambles

        * autoload.dst

        New preambles

        * unpack2e.ins

        New preambles

        * slides.dst

        New preambles

        * legal.txt

        New version

        * readme.txt

        New version

        * ltclass.dtx

        Documentation added

        * fontdef.dtx

        Documentation added

        * latex209.dst

        Smaller batches for old emtex

        * modguide.tex

        Additions, updates and corrections

        * cfgguide.tex

        Additions, updates and corrections

        * clsguide.tex

        Additions, updates and corrections

        * fntguide.tex

        Additions, updates and corrections

        * ltx3info.tex

        Additions, updates and corrections

        * usrguide.tex

        Additions, updates and corrections

        * ltxguide.cls

        Corrected cfg loading

        * inputenc.dtx

        Detailed corrections

        * ltdefns.dtx

        Added documentation

######################
# 1995/12/01 Release
######################

1995-12-13 David Carlisle <latex-bugs@latex-project.org>

	* install.txt (NOTE): add info to run olddc.ins.

1995-12-12 David Carlisle <latex-bugs@latex-project.org>

	* inputenc.dtx: Modify \IeC and add missing % in
	\DeclareInputText.

1995-12-11 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: (Bernd Raichle) Check for dcfonts 1.2 patch
	level 1. Latest TeX is now 3.14159.

	* ltoutenc.dtx: TEMPORARY \copyright fixes.

	* amiweb2c.txt: new version from Andreas Scherer.

1995-12-08 Alan Jeffrey <latex-bugs@latex-project.org>

        * latex209.dtx: Switched off \@inmathwarn.

1995-12-07 David Carlisle <latex-bugs@latex-project.org>

	* ltfloat.dtx: Move \m@th out of \ensuremath in \textsuperscript

	* ltbibl.dtx: restore \G@refundefinedtrue

	* ltxref.dtx: restore \G@refundefinedtrue

	* ltnews04.tex: new input encodings.

1995-12-06 David Carlisle <latex-bugs@latex-project.org>

	* docstrip.dst: Remove writing of \@currdir by .ins file.

	* ltfssbas.dtx: reset catcode of ^ in fd files.

1995-12-06 Alan Jeffrey <latex-bugs@latex-project.org>

        * encguide.tex: Added examples of new \text* commands.

        * usrguide.tex: Added documentation for new \text* commands.

1995-12-05 David Carlisle <latex-bugs@latex-project.org>

	* cstex.txt:  New file (from Markus Kohm)

	* multitex.txt: New file (from Markus Kohm)

	* ltfiles.dtx: add \ignorespaces to \begin{document} latex/1933

	* ltdefns.dtx: Remove \@unexpandable@noexpand (never used) /1733

	* ltfloat.dtx: \textsuperscript in math mode. latex/1984

1995-12-05 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Changed text of \TextSymbolUnavailable.

1995-12-04 David Carlisle <latex-bugs@latex-project.org>

	* lthyphen.dtx: minor doc edits for /1989

	* preload.dtx: 12pt OMS and OML preloads added /1989.

	* fontdef.dtx: minor doc edits for /1989

	* cmfonts.fdd: upright italic and tt small caps re-added. /1989.

	* modguide.tex: edits for /1989

1995-12-04 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dst: Added cp437de.def.

        * inputenc.dtx: Added \@tabacckludge commands to the Next encoding.
        Replaced ~ by \nobreakspace.
        Added a `test version' to the \ProvidesFile.
        Made <pounds> and <uumlaut> text char in cp437.
        Made <fraction> a math char in Next.
        Made <cdot> and <bullet> text chars in all encodings.
        Added cp437de (cp437 but with ss rather than beta).

1995-12-01 David Carlisle <latex-bugs@latex-project.org>

	* cmfonts.fdd: Dont force \hyphenchar=127 on T1 fonts /1853
	Documentation changes and some font shapes modified
	Ulrik Vieth /1989,

1995-12-01 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dtx: Removed extraneous {} from the <superior> glyphs.

        * ltoutenc.dtx: Made \SS a default command rather than making the
        OT1 definition the default.

1995-11-30 Johannes Braams <latex-bugs@latex-project.org>

	* proc.dtx, classes.dtx (section{Identification}): Added the date
	of the LaTeX format to the optional argument of \NeedsTeXformat in
	order to signal newer class files being used with an old format
	(PR1971).

1995-11-30 David Carlisle <latex-bugs@latex-project.org>

	* cfgguide.tex: dont change uc lc tables...

1995-11-29 David Carlisle <latex-bugs@latex-project.org>

	* clsguide.tex: Minor edits.

	* cfgguide.tex: minor edits.

	* ltxguide.cls: modify verbatim slightly.

	* cmextra.dst: Use concurrent features for speed (/1985 again)

	* oldlfont.dtx:  Remove duplicate driver code (/1985 again)

	* newlfont.dtx: Remove duplicate driver code (/1985 again)

	* ltoutput.dtx: add \ProvidesFile to flafter.sty (/1985 again)

1995-11-29 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Added \textless, \textgreater, et al.

        * inputenc.dtx: Replaced \textsterling with \pounds.
          Added default error-message definitions for \textyen et al.
          Added a \NeedsTeXFormat line.
          Tidied up the Next encoding.

1995-11-28 David Carlisle <latex-bugs@latex-project.org>

	* source2e.tex: 2 (not 3) column index and modified script
	Allow control names to hyphenate in the ChangeLog.

	* latexsym.dst: \input docstrip before using docstrip commands.

	* latexsym.dtx: Stop rogue %% comments apearing in generated
	files. Another one from  Ulrik Vieth's /1985.

	* ltxdoc.dtx: Increase left margin and marginpar width

	* ltclass.dtx:  minor improvements.

	* ltnews04.tex: minor improvements.

	* lterror.dtx: Typo in autoload \ClassError version. /1985

	* ltmath.dtx:  doc fixes for /1979.

	* ltsect.dtx: doc fixes for /1985.

	* ltfntcmd.dtx:  doc fixes for /1985.

	* ltplain.dtx:  doc fixes for /1985.

	* ltlists.dtx:  doc fixes for /1985.

	* ltoutenc.dtx:  doc fixes for /1985.

	* ltfsstrc.dtx: doc fixes for /1985.

	* ltfloat.dtx: doc fixes for /1985.

1995-11-28 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Added test for math mode to text commands.
        Renamed \@changed@x@err to \TextSymbolUnavailable.

1995-11-27 David Carlisle <latex-bugs@latex-project.org>

	* ltfssbas.dtx: reset catcode of # in fd files internal/1982

	* exscale.dtx: add \ProvideFile to fd file for latex/1987

1995-11-24 Chris Rowley <latex-bugs@latex-project.org>

        * ltspace.dtx

        \nobreakspace added

1995-11-22 David Carlisle <latex-bugs@latex-project.org>

	* ltxguide.cls: typo ltxdoc.cls for ltxguide.cls

1995-11-20 David Carlisle <latex-bugs@latex-project.org>

	* texpert.txt: describe updated ltxcheck

	* manifest.txt: ltnews04

	* Makefile (TEXS): ltnews04

	* ltnews04.tex: New TUG Address, \LoadClassWithOptions

	* doc.dtx: Make \MakeShortVerb use an \PackageInfo rather
          than \tyepout. internal/1938

1995-11-18 David Carlisle <latex-bugs@latex-project.org>

	* docstrip.dtx: Minor documentation cleanups.

	* ltoutenc.dtx: add `symbol' to the message.

1995-11-17 David Carlisle <latex-bugs@latex-project.org>

	* docstrip.dtx: Merge in Marcin's new code restoring
          \inFileName functionality.
          Remove generation date/version number from generated files
          Add \AddGenerationDate batchfile command to put them back.
          Force whole file through ispell!!

	* ltoutenc.dtx: Use \@wrong@font@char in \UseTextSymbol. /1676

	* ltfssbas.dtx: Make missing fd file \typeout a Font Info
          and add \@wrong@font@char for use in \UseTextSymbol. /1676
          Clean up many \changes entries.

1995-11-15 David Carlisle <latex-bugs@latex-project.org>

	* source2e.tex: Exchange order of ltdefns and ltalloc
         (Matches code change of 24th May.)
	 Modify \changes def to match doc.sty 1.9u

1995-11-14 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: Dont make a ! BAD typeout if just the old (or new)
	  dc fonts are installed.

	* ltclass.dtx: Add \LoadClassWithOptions for latex/1556
        Add \RequirePackageWithOptions to match.
        Stop \@unprocessedoptions complaining about empty options
        noticed whilest debugging the above change...

	* inputenc.dtx: remove rogue \endinput. Wrap long lines.

1995-11-13 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Check default font encoding/family etc.

1995-11-10 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutput.dtx:

	Made code in-line to remove pseudo-hooks

1995-11-08 David Carlisle <latex-bugs@latex-project.org>

	* autoload.dst: fix order of files in autoerr for new docstrip.

	* ltnews04.tex: first draft

1995-11-07 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltoutenc.dtx (subsection{Definitions for the OT1 encoding}):
 	Changed \char32 to \@xxxii (two tokens less). Replaced octal
 	number 27 by decimal number 23 to protect against the quote
 	character being active. Added \leavevmode at start of \c,
 	otherwise the output routine might be invoked within the macro
 	(suggested by Donald Arseneau). Replaced some 0's by \z@
 	(faster).

	* ltlists.dtx (\@doendpe): Enclosed \setbox0 assignment by a
 	group so that it leaves the contents of box $0$ intact.
 	Discovered by Donald Arseneau.

	* cmfonts.fdd: Use decimal rather than octal character
 	specification for \hyphenchar and \skewchar so that there is
 	no problem with an active quote character.

1995-11-03 Rainer Schoepf <latex-bugs@latex-project.org>

	* unpack.ins: Updated for new concurrent docstrip.

	* ltoutenc.dst: Updated for new concurrent docstrip.

	* newdc.dst: Updated for new concurrent docstrip.

	* olddc.dst: Updated for new concurrent docstrip.

	* proc.dst: Updated for new concurrent docstrip.

	* autoload.dst: Updated for new concurrent docstrip.

	* latex209.dst: Updated for new concurrent docstrip.

	* inputenc.dst: Updated for new concurrent docstrip.

	* cmfonts.dst: Updated for new concurrent docstrip.

	* classes.dst: Updated for new concurrent docstrip.

	* slides.dst: Updated for new concurrent docstrip.

	* latexsym.dst: Updated for new concurrent docstrip.

	* makeindx.dst: Updated for new concurrent docstrip.

	* docstrip.dst: Updated for new concurrent docstrip.

	* docstrip.dtx: New concurrent docstrip by Marcin Woli\'nski.

1995-11-02 Chris Rowley <latex-bugs@latex-project.org>

        * classes.dtx

        Made \footnote always work in frontmatter

1995-11-02 David Carlisle <latex-bugs@latex-project.org>

	* ltfssbas.dtx: Remove spurious space from NFSS font warning
          latex/1676

	* ltxdoc.dtx: Add silent font substitutions.

1995-11-02 Rainer Schoepf <latex-bugs@latex-project.org>

	* latex209.dtx: Added code for fleqn.sty, leqno.sty,
 	openbib.sty.

	* latex209.dst: Added generation of files fleqn.sty, leqno.sty,
 	openbib.sty for compatibility mode.

	* inputenc.dtx: Changed internal name \a to \@tabacckludge to
 	protect against redefinition by malicicous users. Wrapped long
 	lines.

	* ltoutenc.dtx: Changed internal name \a to \@tabacckludge to
 	protect against redefinition by malicicous users.

1995-11-01 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Only list `configuration' input files.

	* ltfinal.dtx: Modify \@addtofilelist during initex so only
          non-standard (cfg) inputs listed.

	* ltfssini.dtx: Modify \@addtofilelist during initex so only
          non-standard (cfg) inputs listed.

	* ltdirchk.dtx: Modify \@addtofilelist during initex so only
          non-standard (cfg) inputs listed.

	* Makefile: Add newdc/olddc

	* unpack2e.ins: Add newdc.ins.

	* cmfonts.fdd: Modify T1 and TS1 generation.

	* cmfonts.dst: remove dc font generation.

	* olddc.dst: NEW: Generate fd files for obsolete dcfonts 1.1
 	and earlier.

	* newdc.dst: NEW: Generate fd files for dcfonts 1.2

	* fontdef.dtx: Wrap fd inputs in \nfss@catcodes. internal/1932

	* ltfssbas.dtx: Correct undefined font family test internal/1933

1995-10-31 David Carlisle <latex-bugs@latex-project.org>

	* ltboxes.dtx: CHANGE: Add \nobreak to \@finalstrut to allow
	  hyphenation of the last word of a p-column (and footnotes).
          internal/1931

	* ltdirchk.dtx: more robust checking of dc fonts.

1995-10-31 Rainer Schoepf <latex-bugs@latex-project.org>

	* slides.fdd: Added extra substitutions for shape `ui' to make
	\pounds work properly in the slides class (mostly).

1995-10-30 David Carlisle <latex-bugs@latex-project.org>

	* ltxcheck.tex: Check that if you have the old dc fonts, then the
	  initex run loaded a suitable old fd file.

	* fntguide.tex: Describe genb size function.

	* clsguide.tex: Mention minimal.cls is now in the distribution.

	* minimal.cls: Bring into line with version in clsguide.tex

1995-10-29 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsection{The title}): empty \@date as well at the
	end of \maketitle
	(subsection{Paragraphing}): Added the setting of \...skipamount,
	just a copy of the kernel values. (PR 1464)

1995-10-27 David Carlisle <latex-bugs@latex-project.org>

	* ltpictur.dtx: Initialise \@wholewidth in autoload kernel.
        General doc cleanup.

	* usrguide.tex: Describe minimal.cls

1995-10-26 David Carlisle <latex-bugs@latex-project.org>

	* minimal.cls: A masterpiece of typographical design.

	* ltfssbas.dtx: Disable autofss2 for now.

1995-10-25 Chris Rowley <latex-bugs@latex-project.org>

        * ltfloat.dtx

        Corrected bug in \end@dblfloat, made code more robust

1995-10-25 David Carlisle <latex-bugs@latex-project.org>

	* ltmath.dtx: modify docstrip guards so
          \ProvidesFile{ltmath.dtx} seen by source2e.tex.

	* ltidxglo.dtx: General doc cleanup.

	* ltsect.dtx: Initilalise mark commands using \let to save space

	* ltalloc.dtx: General doc cleanup.

1995-10-24 Chris Rowley <latex-bugs@latex-project.org>

        * ltfiles.dtx

        Removed one-way switches from \endocument

        * ltxref.dtx

        Removed one-way switches from \endocument
        Tidying.

        * ltfssbas.dtx

        Removed one-way switches from \endocument

        * ltbibl.dtx

        Removed one-way switches from \endocument

        * ltmiscen.dtx

        Removed one-way switches from \endocument
        Tidying.

1995-10-24 David Carlisle <latex-bugs@latex-project.org>

	* ltdefns.dtx: Make \@autoload files ignore EOL.

	* lterror.dtx: modify autoload \@preamerr.
          Add % to some lines as \@autoload files now ignore line ends.

1995-10-23 Chris Rowley <latex-bugs@latex-project.org>

        * lttab.dtx

        Made poptabs more robust
        Tidied up documentation

1995-10-23 Rainer Schoepf <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Abstract}): Added setting of
 	\cs{beginparpenalty} to discourage page break before abstract
 	heading.

1995-10-22 Rainer Schoepf <latex-bugs@latex-project.org>

	* cmfonts.fdd: Added support for new (version 1.2) DC fonts and
 	text companion fonts in encoding TS1.

	* inputenc.dst: Added generation of ansinew.def file.

	* inputenc.dtx: Added ansinew encoding (Windows 3.1 ANSI), as
 	contributed by Berthold K.P. Horn (bkph@ai.mit.edu).

1995-10-20 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Clarify output format a bit.

	* ltclass.dtx: modify autoload support

	* ltfsstrc.dtx:  Keep autofss2 code in kernel until
	  \begin{document}.

	* ltfssbas.dtx: Keep autofss2 code in kernel until
	  \begin{document}.
          use \@undefined not \undefined

	* ltfinal.dtx: \@filelist zapped too early.

1995-10-19 Rainer Schoepf <latex-bugs@latex-project.org>

	* inputenc.dtx: Replaced \' \` \= by \a' \a` \a in order to get
 	correct accents in a tabbing environment.

1995-10-18 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltspace.dtx (subsection{Horizontal space}): Moved \changes
 	from \@ to \hspace where it belongs.

1995-10-17 David Carlisle <latex-bugs@latex-project.org>

	* ltfinal.dtx: Reset \ProvidesFile, Preserve initex file list in
	  \reserved@a

	* ltclass.dtx: Remove \ProvidesFile redefinition to ltfinal.
          Reset \CurrentOption in \ProcessOptions for graphics/1873

	* ltdirchk.dtx: Modify \ProvidesFile during initex to save
	  debugging info and not waste \ver@... csnames.

	* latexbug.tex: Show initex file list.

	* latexbug.el: use \@@input not \input

	* latex209.dtx: \supereject, \mscount, old style \@imakepicbox

	* ltplain.dtx: Move \supereject to latex209

	* lttab.dtx: move \mscount to latex209 use \@multicnt instead.

1995-10-16 David Carlisle <latex-bugs@latex-project.org>

	* ltbibl.dtx: make \cite robust /1808

	* ltmath.dtx: Make \sqrt robust /1808
          Use \@testopt in eqnarray's \\ /1911.

	* ltspace.dtx: Use \@testopt in \[no]{line|page}preak (/1911)

	* ltdefns.dtx: new \@ifstar CHANGE: require ##1 in both arguments
          not ####1 in one and ##1 in the other. (internal/1910)
          Use \@testopt in \newcommand and \newenvironment (/1911)

	* ltboxes.dtx: Clarify \makebox(,)[b] description.

	* ltthm.dtx: Allow \newtheorem after \begin{document} again.
          (LaTeX Book, page 57)

1995-10-16 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltfssini.dtx: Added \relax at the end of the definition of
 	\normalfont to prevent it and \textnormal from eating up leading
 	spaces.

1995-10-11 Chris Rowley <latex-bugs@latex-project.org>

        * ltoutput.dtx

        New check in \clearpage.

1995-10-10 David Carlisle <latex-bugs@latex-project.org>

	* ltfssdcl.dtx: autoload error message

	* ltthm.dtx: Make \newtheorem and its internals `only preamble'
        to save memory.

	* ltplain.dtx: autoload tracing code

	* ltfssbas.dtx: Make \showhyphens colour safe and autoloadable.

1995-10-10 Rainer Schoepf <latex-bugs@latex-project.org>

	* slides.dtx (subsection{The title}): In \maketitle, move \par
 	inside the scope of \Large, to get even line spacing.

1995-10-09 David Carlisle <latex-bugs@latex-project.org>

	* ltdefns.dtx: use \@@input to load autoload files.

	* lterror.dtx: more autoload mods.

	* ltoutenc.dtx: Autoload \@changed@x@err (autoerr.sty)

1995-10-06 David Carlisle <latex-bugs@latex-project.org>

	* autoload.dst: update autoerr generation.

	* ltfiles.dtx: autoload missing file error command

	* ltplain.dtx: autoload \new... error message.

	* ltdefns.dtx Use \aut@global in \DeclareRobustCommand

1995-10-04 David Carlisle <latex-bugs@latex-project.org>

	* ltfsstrc.dtx: Use new \@autoload feature.

	* ltfssbas.dtx: Use new \@autoload feature.

	* ltoutput.dtx: Use new \@autoload feature.

	* lttab.dtx:  Use new \@autoload feature.

1995-10-03 David Carlisle <latex-bugs@latex-project.org>

	* ltpatch.ltx: 1995/12/01 Christmas is nearly here...

	* Makefile: 1995/12/01 Christmas is nearly here...

	* ltdefns.dtx: Fix \@xtypein (from patch file)

	* fontdef.dtx: Define \@@sqrt (from patch file)

	* lterror.dtx:  Use new \@autoload feature.

	* ltpictur.dtx: Use new \@autoload feature.

	* autoload.dst: autoload module in ltdefns.dtx.

1995-10-02 David Carlisle <latex-bugs@latex-project.org>

	* ltplain.dtx: Move \newif to ltdefns.dtx.
        Use \sbox in \underbar (saves tokens, and works with colour)

	* ltdefns.dtx: \futurelet with \@let@token for internal/924
	New implementation of \@xargdef in terms of the new
        \@protected@testopt. Saves tokens and makes user defined
	commands with optional arguments robust. internal/1733
	Move \newif here from ltplain.
	Autoload support. Add \aut@global and \@autoload. internal/1617.

1995-09-27 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: Check \filename parser in ltxcheck.tex
          for latex/1624 latex/1754  and graphics/1336
	  Check for dc fonts in ltxcheck.tex

1995-09-27 Rainer Schoepf <latex-bugs@latex-project.org>

	* slides.dtx, slides.fdd: Globally replaced scale factor 19.91
 	by 19.907 in \DeclareFontShape, as this gives better rounded
 	font sizes at 600dpi (suggested by Denis Roegel).

	* docstrip.dtx: Changed address of Johannes Braams.

1995-09-25 David Carlisle <latex-bugs@latex-project.org>

	* latex209.dtx: Declare 2 count registers previously used
          in \cline. /1723

1995-09-25 Rainer Schoepf <latex-bugs@latex-project.org>

	* web2ctex.txt: Added some comments about using non-csh, index
 	style files and some other missing files.

1995-09-21 David Carlisle <latex-bugs@latex-project.org>

	* ltxguide.cls:  \RequirePackage{shortvrb} for latex/1875

	* latexbug.el (report-latex-bug): Rainer's fix for latex/1675

1995-09-21 Rainer Schoepf <latex-bugs@latex-project.org>

	* inputenc.dst: Added generation of next.def file.

	* inputenc.dtx: Added next encoding, as contributed by
 	Stefan Ried <stef@theo-phys.uni-essen.de> and Holger Uhr
 	<huhr@uni-paderborn.de>.

1995-09-20 David Carlisle <latex-bugs@latex-project.org>

	* slides.dtx: Fix \hline for latex/1871.

1995-09-20 Rainer Schoepf <latex-bugs@latex-project.org>

	* cmextra.dst: Added generation of OMLccm.fd file, which had
 	previsouly been removed from cmfonts.dst.

	* slides.dtx: Replace \@tempa by \reserved@a. Wrap some long
 	lines and use \null instead of \hbox{} (by DPC).

1995-09-19 Rainer Schoepf <latex-bugs@latex-project.org>

	* slides.fdd: Corrected names of .fd file names in argument to
 	\ProvidesFile commands.

	* ltmiscen.dtx: Moved call to \@noligs macro after call to
 	\verbatim@font in \verb command, just as it is already in the
 	verbatim environment.

1995-09-15 David Carlisle <latex-bugs@latex-project.org>

	* ltfssini.dtx: Modify TeX2 message.

1995-09-14 David Carlisle <latex-bugs@latex-project.org>

	* lttab.dtx: New \cline implementation. No longer declare
	  counters \@cla \@clb. More macro envs in documentation.

	* ltplain.dtx: Move \multispan to lttab.dtx. Loads more macro
	  environments in the documentation.

1995-09-01 David Carlisle <latex-bugs@latex-project.org>

	* tex2.txt: typos...

	* ltplain.dtx: Minor space savings. Add a few more macro envs.

	* autoload.dst: add the l-terror.

	* lterror.dtx: Add autoload support.

1995-08-31 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dtx: Added 0 to the beginning of every number.
          Changed the definition of "AD in latin1 and latin2 to be \-.
          Swapped ordfeminine and ordmasculine around in latin1.

1995-08-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx:
	Reimplemented openbib option to save space (hash and mem).
	Disable \title \author \date \and after \maketitle.
	Default for \newblock outside thebibliography env changed.

1995-08-25 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutput.dtx:
	Added autoload code for autoout1.sty (\enlargethispage).

	* ltfsscmp.dtx:
	Added \@preambleonly lines from ltfssdcl.dtx.
	Moved compat code from ltfssbas.dtx to this file.

	* autoload.dst:
	Added new autoload files.

1995-08-24 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssdcl.dtx:
	Moved most of the \@onlypreamble declarations to the right places.
	Added forgotten \DeclareSymbolFontAlphabet@ to \@preambleonly
	(400 useless tokens)!

	* ltfssbas.dtx:
	Added to the documentation.

1995-08-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfssbas.dtx:
	Added autoload code for autofss1.sty.
	Added autoload code for autofss2.sty.


	* ltfsstrc.dtx:
	Macro \gobble@font@spec eliminated.
	Added autoload code for autofss1.sty.
	Added autoload code for autofss2.sty.

1995-08-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* encguide.tex:
	First draft.

1995-08-16 Chris Rowley <latex-bugs@latex-project.org>

        * tex2.txt:

        Clearer wordings

        * ltcntrl.dtx:

        Made most loop macros \long
        Removed unnecessary \...noop macros
        Tidied up documentation

1995-08-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfiles.dtx:
	set \@maxdepth at begin document not in class file
	add a couple of \global's

	* usrguide.tex:
	typo corrections pr/1809

	* ltmath.dtx:
	fixed mistake added with last update

	* classes.dtx:
	throw in a couple of forgotten percents
	reprogram a couple of macros to save space or macro names
	update  the documentation

1995-08-11 David Carlisle <latex-bugs@latex-project.org>

	* ltlength.dtx: Fix doc typos for latex/753

1995-08-11 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltxdoc.dtx:
	updated \marg etc to use \meta, suggested by pr/1370
	added missing braces in definition of \star

1995-08-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* cmfonts.fdd:
	Fixed setup for OMScmr.fd as pointed out by Christian Spieler. pr/1804

	* ltmath.dtx:
	Added code for leqno.clo and fleqn.clo

	* classes.dtx:
	Moved code for leqno and fleqn to kernel files.

1995-08-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx:
	Implemented titlepage differently to support twoside,openight
	options correctly. pr/1783.

	* docstrip.dst:
	Removed part that might add non-standard setting of \@currdir
	into docstrip.tex so that unpacked distribution stays portable. pr/1765

1995-08-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Macros for the `documentation parts'}):
	Fixed problem that \begin{macro}{\foo} doesn't suppress
	index entries for \foo within its body. pr/343
	(subsection[Dealing with the change history]):
	\changes entries on top-level now preceed themselves with
	the expansion of \generalname rather than producing the
	fixed string "General".

	* docstrip.dtx:
	Clarified default "copying conditions" as suggested by
	Richard Stallman

1995-07-23 Chris Rowley <latex-bugs@latex-project.org>

        * clsguide.tex:

        Added notices concerning use of `Standard LaTeX'

        * cfgguide.tex:

        Started major expansion and rewrite

        * modguide.tex:

        Rewrite adding section on modfying LaTeX

        * legal.txt:

        Further expansion and changes

        * ltxguide.cls:

        Changed configuration file messages

1995-07-20 David Carlisle <latex-bugs@latex-project.org>

	* classes.dtx:  reduce save stack usage for latex/1742

	* ltfssbas.dtx: reduce save stack usage for latex/1742

	* ltpage.dtx: Save a few tokens in \sloppy and \fussy

	* ltboxes.dtx: Use \sbox in \@save(pic)box

	* ltlogos.dtx: Save a few tokens in logo defs.

1995-07-19 David Carlisle <latex-bugs@latex-project.org>

	* manifest.txt: tex2.txt

	* tex2.txt: TeX2 installation instructions first draft.

	* ltfssini.dtx: Test for TeX2 before reading fonttext.???

1995-07-18 David Carlisle <latex-bugs@latex-project.org>

	* patches.txt: PL3 Add proc and latex209 fixes missed yesterday.

	* ltpatch.ltx: PL3 Add proc and latex209 fixes missed yesterday.

	* proc.dtx: fix \thanks for /1735

1995-07-17 David Carlisle <latex-bugs@latex-project.org>

	* patches.txt: patch level 2.

	* ltpatch.ltx: Patch level 2 (accents)c ../mir

1995-07-16 Chris Rowley <latex-bugs@latex-project.org>

        * ltoutput.dtx:

        New version of \@outputpage

1995-07-14 David Carlisle <latex-bugs@latex-project.org>

	* ltbibl.dtx: Remove \@onlypreamble from \bibcite

	* ltxref.dtx: Remove \@onlypreamble from \newlabel

1995-07-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltidxglo.dtx:
	Added \@preambleonly statements

	* ltfssbas.dtx:
	Updates to documentation
	Use macro rather than switch to flag default font
        substitutions pr/1236

	* ltfiles.dtx:
	Updates to documentation

	* ltdefns.dtx:
	Updates to documentation

	* ltmiscen.dtx:
	Removed surplus \@onlypreamble stuff
	Updated documentation
	Streamlined code in \enddocument
	Streamlined code for \@xobeysp

1995-07-12 David Carlisle <latex-bugs@latex-project.org>

	* autopict.sty: Allow 2e commands in the autoload file /1737

1995-07-12 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* syntonly.dtx:
	Fix incorrect checksum.

1995-07-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltthm.dtx:
	Updates to documentation (partly pr/1734)

	* lttab.dtx:
	Updates to documentation (partly pr/1734)

	* ltplain.dtx:
	Updates to documentation (partly pr/1734)

	* ltoutput.dtx:
	Updates to documentation  pr/1734

	* ltlists.dtx:
	Updates to documentation (partly pr/1734)

	* ltfloat.dtx:
	Updates to documentation  pr/1734

	* lterror.dtx:
	Updates to documentation  pr/1734

	* ltbibl.dtx:
	Updates to documentation (partly pr/1734)

1995-07-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltcntrl.dtx:
	Reimplemented loop structures using Kabelschacht method.

	* ltlists.dtx:
	Some updates to the docu.
	Shortend defs of enumerate and itemize by using \expandafter.

	* ltdefns.dtx:
	Removed a couple of surplus tokens, updated docu.
	(subsection{Command definitions}):
	Make \CheckCommand preambly only to save valuable space.

1995-07-07 David Carlisle <latex-bugs@latex-project.org>

	* patches.txt: document /1722 fix.

	* latex209.dtx: Fudge \@textsuperscript for /1722.

1995-07-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* letter.dtx: documentation updates as suggested by Christian Spieler
	pr/1721

1995-07-05 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltspace.dtx (section{Spacing}):
	Reimplementation of \[no]pagebreak to save space.
	Cleanup parts of the docu.

	* ltfntcmd.dtx:
	Use proper interface to jump out of \@tfor loop.
	Some docu update.
	Renamed \test@next to \t@st@ic.

1995-07-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latexsym.dtx:
	Free space taking up by \not@base error message since
	that one isn't any longer necessary.
	Some documentation update.

1995-07-03 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltplain.dtx:
	Small space changes in various places.

1995-07-02 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfinal.dtx: Moved debugging code to ltplain.

	* ltfssini.dtx:
	Fixing a mistake in shortening lines.

1995-06-30 David Carlisle <latex-bugs@latex-project.org>

	* patches.txt: document patches.

	* ltpatch.ltx: Oh well. I suppose it had to happen.

	* latex209.dtx: \@fnsymbol added (without \ensuremath) for /1684

1995-06-28 David Carlisle <latex-bugs@latex-project.org>

	* ltmath.dtx: fix \changes entries for /1677

	* ltfssini.dtx: fix \changes entries for /1677

1995-06-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx:
	Fixed the definition for footnotemarks in \maketitle for article
	which got corrupted in the june release. pr/1683

######################
# 1995/06/01 Release
######################

1995-06-19 David Carlisle <latex-bugs@latex-project.org>

	* ltbibl.dtx: Modify \bibcite so a repeated key produces
            LaTeX Warning: Label `aaa' multiply defined.
            ...
            LaTeX Warning: There were multiply-defined labels.
          instead of
             LaTeX Warning: Label(s) may have changed.
                              Rerun to get cross-references right.

	* ltxref.dtx: Modify \newlabel so \bibcite can share code.

	* ltclass.dtx: Stop \documentstyle re-enabling \usepackage
        After it has been disabled by latex209.def (latex/1634)

1995-06-18 Chris Rowley <latex-bugs@latex-project.org>

        *  Makefile:

        Changed to use copypre.txt and copyhead.txt

        * cfgguide.tex:

        Configuration stuff transferred from texpert.txt

        * autoload.txt:

        Tidying, removed long lines

        * cm*.dst, docstrip.dst,latex*.dst,exscale.dst

        New preambles

        * inputenc.dst,ltoutenc.dst,slides.dst:

        New preambles

        * unpack2e.ins:

        New preambles

        * copyright.txt:

        No longer used

        * copyins.txt:

        New text

        * copypre.txt:

         New file

        * copyhead.txt:

        New file

        * copydisf.txt:

        New file

        * copydisg.tex:

        New file

1995-06-15 David Carlisle <latex-bugs@latex-project.org>

	* ltfssdcl.dtx:  Minor documentation edits.

	* ltfsscmp.dtx:  Minor documentation edits.

	* ltfssbas.dtx: Minor documentation edits.

	* ltfsstrc.dtx: Take \ProvidesFile out of \iffalse clause
         so it shows up in \listfiles in source2e.tex.
         Wrap some long lines to 72.

1995-06-15 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltnews03.tex: Added pointer to autoload.txt.

1995-06-14 David Carlisle <latex-bugs@latex-project.org>

	* source2e.tex: modify printing of patch level on page 1.

	* manifest.txt: autoload files.

	* autoload.txt: initial version

	* Makefile: add autoload files

	* autoload.dst: initial version of .ins file for autoload.

	* lttab.dtx: Add \ProvidesFile to autoload file.

1995-06-14 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dst: Fixed typo cp850 -> cp437

1995-06-14 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dst: Fixed typo cp850 -> cp437

1995-06-13 David Carlisle <latex-bugs@latex-project.org>

	* ltpictur.dtx: Add \ProvidesFile to autoload file.

	* ltfinal.dtx: Moddify method of adding patchlevel banner
        Force format to be in errorstopmode, even if an installer
        scrolled past an error during initex run.

1995-06-12 David Carlisle <latex-bugs@latex-project.org>

	* ltvers.dtx: Add Auotoload banner
        Check for old source files (older than a year).

1995-06-11 Chris Rowley <latex-bugs@latex-project.org>

        * legal.txt:

        Major changes

        * usrguide.tex:

        Added ltx3info.tex info

        * fntguide.tex:

        Added note re using non-cmr fonts in T1

        * clsguide.tex:

        Hash marks in option declarations OK
        Added Case cHANGING commands

        * cfgguide.tex:

        Configuration stuff transferred from texpert.txt

        * lablst.tex:

        Improved version: lists all bibitems separately
        Changed internal commands

        *  Makefile:

        Added modguide.tex

        * manifest.txt:

        Added ltnews03.tex and modguide.tex

        * install.txt:

        File name corrected
        Added ltx3info.tex info

        * emtex.txt:

        Added info re batch file

        * texpert.txt:

        Configuration details transferred to cfgguide.tex

        * readme.txt:

        Added pointers to various other info files

        * ltspace.dtx:

        Added \relax to \obeycr

1995-06-09 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Made composites declared with DeclareTextComposite
        use no-argument macros rather than one-argument macros.

        * ltnews03.tex: Changed modify.tex to modguide.tex, updated
        figures for space savings.

1995-06-08 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltnews03.tex: New issue of LaTeX News.

1995-06-06 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltfinal.dtx: Made \MakeUppercase and \MakeLowercase grab their
        argument and brace it.

1995-06-05 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltpatch.ltx: Removed patch for latex/1240 (now in ltoutenc.dtx).
        Removed patch for tools/1296 (now in ltoutenc.dtx).
        Removed patch for latex/1322 (now in ltoutenc.dtx).
        We now have an empty patch file again!

        * fontdef.dtx: Moved math commands from ltoutenc.dtx.

        * ltoutenc.dtx: Redid protection in DeclareTextCommand so that it
        uses \noexpand rather than \protect.  This should stop the
        problems with \'\i putting the acute on a \protect rather than
        on the \i.  Commented out the defaults for textless and
        textgreater.  Allow \ProvideTextCommandDefault after
        \begin{document} so it can be used in inputenc.def files.
        Save some tokens in \textvisiblespace and \textunderscore.
        Moved math commands to fontdef.dtx.

        * classes.dtx: Replaced \uppercase with \MakeUppercase

        * ltfinal.dtx: Added \MakeUppercase and \MakeLowercase.

1995-05-30 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dtx: Made hex numbers safe against active ".  Added
        docstrip commands to applemac.def.

1995-05-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltclass.dtx:
	Made \filec@ntents preamble only to save space.

	* ltfssbas.dtx:
	Added definition of \new@mathgroup again which got lost.
	(should be moved to other file one day).

1995-05-26 Chris Rowley <latex-bugs@latex-project.org>

	* ltplain.dtx (section{Plain \TeX}):

        Made \loop long
        Made \underbar use \box \tw@

	* ltdefns.dtx (subsection{Command definitions}):

        Made \@gobble commands \long

1995-05-26 Johannes Braams <latex-bugs@latex-project.org>

	* proc.dtx (subsection{The page style}): Removed \rmfamily from
	definition of \@oddfoot (PR 1578)

	* ltmath.dtx : Removed \rmfamily from definition of \@eqnnum
	(PR 1578)

	* ltpage.dtx : Removed \rmfamily from definition of \ps@plain
	(PR 1578)

1995-05-26 David Carlisle <latex-bugs@latex-project.org>

	* Makefile: Remove generation of ltnfss.dtx

	* unpack2e.ins Add new NFSS files

	* manifest.txt: Add new NFSS files.

	* source2e.tex: Include new NFSS files

	* ltfssdcl.dtx: Initial version (latint.dtx)

	* ltfssini.dtx: Initial version (lfonts.dtx)

	* ltfsscmp.dtx: Initial version (fam.dtx)

	* ltfsstrc.dtx: Initial version (tracefnt.dtx)

	* ltfssbas.dtx: Initial version (fam.dtx)

1995-05-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Macros surrounding the `definition parts'}):
	Removed \math@fontsfalse in \MacroFont and \AltMacroFont because
	this isn't any longer correct with the new math font setup in NFSS2.
	pr/1622 (and some earlier one)
	Use \GetFileInfo.

1995-05-25 Chris Rowley <latex-bugs@latex-project.org>

	* latex209.dtx:

        Changed float reset hooks to empty

	* ltfloat.dtx:

        Moved new resettings into hooks so that they can be removed in
        latex209.dtx

	* ltspace.dtx/ltlists.dtx

        Moved \endtrivlist and friends to ltlists.dtx

	* ltfiles.dtx (section{File Handling}):

        Added check for zero \topskip to \begin{document}
        Added some \longs

        * ltspace.dtx

        Made \vspace and \vspace* more efficient and more robust

        Commented out unused code

1995-05-25 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx (subsubsection{Defining the page styles}): replace
	\rmfamily with \normalfont (PR 1578)

	* classes.dtx : Replace \reset@font by \normalfont
	(subsubsection{Defining the page styles}): Replace
	\hskip 1em\relax with \quad
	Removed \rmfamily from definition of \@eqnnum (PR 1578, leqno)

1995-05-25 David Carlisle <latex-bugs@latex-project.org>

	* ltlists.dtx: Documented form from Tobi.

1995-05-24 David Carlisle <latex-bugs@latex-project.org>

	* unpack2e.ins: Exchange order of ltdefns and ltalloc
          as latter now needs \@gobbletwo from former.

	* usrguide.tex (subsection{Setting text susperscripts}):
          \textsuperscript now access the current font (except for size
	  attribute)

	* ltfloat.dtx: redefine \textsuperscript in terms of
          \@textsuperscript

	* ltdefns.dtx: new \typein implementation

	* ltplain.dtx: New \newif implementation.

1995-05-23 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dst: Added applemac.def.

        * inputenc.dtx: Added applemac.def.
        Added test for whether definition of a text character ends in a
        macro.
        Corrected \mathordfeminine and \mathordmasculine.

        * inputenc.dst: Added applemac.def.

1995-05-22 David Carlisle <latex-bugs@latex-project.org>

	* lttab.dtx: Add code and docstrip modules to support
        autoloading of tabbing.

1995-05-22 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltplain.dtx/ltfloat.dtx: Moved definitions of \footins and
        \footnoterule from ltplain to ltfloat.

1995-05-21 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latint.dtx:
	Fix \DeclareMathRadical so that it does work (never did :-)

1995-05-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltplain.dtx:
	Updated \mathhexbox to use \mbox.

	* ltmath.dtx:
	Removed \mathhexbox from this file because it is essentially an
	obsolete text command (despite the name). It is still in ltlain.dtx
	Streamlined bits of code.

	* latint.dtx:
	coded \set@mathradical inline to save space.
	Also fixed bug in \DeclareMathRadical.

	* fontdef.dtx: defined \sqrtsign to be the square root symbol not
	\sqrt since this is later overwritten by the kernel anyway.

	* fam.dtx: removed definition of \on@line since already in lterror.dtx

	* ltcounts.dtx:
	Allow \fnsymbol in text and math now (neccessary for pr/1503).
	Streamlined code for \@definecounter and \@arabic and friends.

	* latex209.dtx (subsection{Layout}):
	Added old definition for \@makefnmark and \thempfootnote to
	use math mode. pr/1503

	* ltfloat.dtx:
	Moved \normalfont to \textsuperscript.

1995-05-19 David Carlisle <latex-bugs@latex-project.org>

	* ltpictur.dtx: Add code and docstrip modules to support
          autoloading feature.

1995-05-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltboxes.dtx:
	Moved some code from ltplain to this file.

	* ltspace.dtx:
	Moved some code from ltplain to this file.

	* latint.dtx:
	Added some commands from NFSS1 compat code to \@preambleonly
	to save space.

	* fam.dtx:
	Moved all compatibility code for NFSS1 interfaces to one place
	to allow making them auto-loadable one day.

	* usrguide.tex (subsection{Setting text susperscripts}):
	Added a description of \textsuperscript. pr/1503

1995-05-18 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx: replaced all \hbox to with \hb@xt@; replaced all
	constructs such as \arabic{enumi} with \@arabic\c@enumi
	Cleaned up the \changes entries
	removed some unnecessary braces

1995-05-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfloat.dtx:
	Added \normalfont to the footnote mark (since it is now a text font).
	For similar reason \thempfootnote needs \itshape to look like before.

1995-05-17 Johannes Braams <latex-bugs@latex-project.org>

	* slides.dtx: replaced all \hbox to with \hb@xt@; replaced all
	constructs such as \arabic{enumi} with \@arabic\c@enumi
	Cleaned up the \changes entries

	* classes.dtx: replaced all \hbox to with \hb@xt@; replaced all
	constructs such as \arabic{enumi} with \@arabic\c@enumi
	(subsection{Footnotes}): Use \@width instead of width
	(subsection{The title}): Use \cs{\@makefnmark} in definition of
	\cs{@makefntext}
	Cleaned up the \changes entries

1995-05-17 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: make \g@addto@macro \long for latex/1522

	* ltboxes.dtx: Removed surplus { } in \@irsbox

	* ltlists.dtx: Start of documented version from Tobi.
          Removed surplus { } and used `\thr@@' not `3 ' to save tokens.

1995-05-17 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfloat.dtx (subsection{Footnotes}):
	Added command \textsuperscript to provide footnotes with digits
	in the text font. pr/1503
	Streamlined bits of the code.

	* readme.txt: updated.

1995-05-16 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx: removed lots of unnecessary braces

1995-05-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* unpack2e.ins: added tracefnt.sty generattion.

	* ltsect.dtx:
	Remove some surplus braces in \@startsection.

	* fam.dtx:
	Streamline some of the compat code.

	* ltdefns.dtx:
	Streamline code of \@typein slightly.

	* fam.dtx:
	Documentation update.

	* tracefnt.dtx:
	Further documentation.

1995-05-15 David Carlisle <latex-bugs@latex-project.org>

	* usrguide.tex: Slightly re-word the `warning' in the\listfiles
	  description, for latex/1474.

1995-05-14 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* tracefnt.dtx:
	Updated the documentation.

1995-05-13 Johannes Braams <latex-bugs@latex-project.org>

	* alltt.dtx (section{The Implementation}): TeX goes into an
	infinite loop when the alltt environment contains a construct such
	as \( x' \); this can be prevented by restoring the original
	definition of ' *inside* math mode.
	Brought the definition of the alltt environment up-to-date with
	the current definition of the verbatim environment.

1995-05-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* tracefnt.dtx:
	Updated \DeclareOption declarations to reflect ##1 -> #1 change. pr/1557

1995-05-12 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: Use a token register in \DeclareOption(*)
          So that # need not be written as ##
          INCOMPATIBLE CHANGE: see latex/1557

	* ltpictur.dtx: Modify \picture so a missing ( in the first
	  argument generates an error. latex/1355
          Add a few more macro environments.

	* latex209.dtx: Restore old definition of \@footnotemark

	* ltfloat.dtx: Add \nobreak to allow hyphenation before a
	  footnotemark.
         Add loads of macro environments to the docs.

1995-05-11 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltplain.dtx:
	Moved a number of commands to different files following suggestions by
	Ulrik Vieth. pr/1180

	* ltmath.dtx:
	Updates to \displ@y \displaylines \bmod to reflect changes in plain.tex.

	* fontdef.dtx:
	Upates to \skew \rightarrowfill \leftarrowfill \@vereq to reflect changes
	in plain.tex.

1995-05-09 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (\subsection{Bibliography}): Added a missing %-sign

1995-05-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltbibl.dtx:   Use \@firstofone instead of \@iden.
	* tracefnt.dtx: Use \@firstofone instead of \@iden.
	* ltdefns.dtx:  Use \@firstofone instead of \@iden.

1995-05-07 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx:
	Updated definitions of \d and \b because of changes in plain.tex

	* ltplain.dtx:  Use \hb@xt@.
	* ltsect.dtx:   Use \hb@xt@.
	* ltpictur.dtx: Use \hb@xt@.
	* ltoutput.dtx: Use \hb@xt@.
	* ltoutenc.dtx: Use \hb@xt@.
	* ltboxes.dtx:	Use \hb@xt@.

	* ltdefns.dtx:
	Added \hb@xt@ as abbreviation for "\hbox to".

	* manifest.txt:
	Added ltx3info.tex. Rearranged some bits.

	* ltx3info.tex:
	Added this file. Information about the latex3 project.

	* cmfonts.dst:
	Removed generation of OMLccm.fd file.

	* unpacked.txt:
	Removed surplus OMLccm.fd file. All concrete font files are now in
	mfnfss.

1995-05-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltsect.dtx (paragraph{...}):
        Use \quad instead of \hskip 1em in \@seccntformat. pr/1596
	Add \relax to prevent `plus/minus' problem with improper redefinition
	of \@seccntformat. pr/1596

1995-05-04 David Carlisle <latex-bugs@latex-project.org>

* ltsect.dtx: Documented version from Tobias Oetiker.

1995-05-03 Rainer Schoepf <latex-bugs@latex-project.org>

	* idx.tex: Added missing curly brace in \setlength command.

1995-05-02 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltsect.dtx:
	Surround the . in \@dottedcontextline by \hbox to typeset it in the text
        font. pr/1503
	Don't reset to \rmfamily just to \normalfont in case the document font is
	not the roman one. pr/1578

1995-05-01 David Carlisle <latex-bugs@latex-project.org>

	* ltpar.dtx: Documentation reworked by Tobias Oetiker.
          (Thanks to Tobi for volunteering.)

1995-04-29 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltdefns.dtx (subsection{Robust commands and protect}):
	Moved the initialisation of \protect to this file.

	* ltcntrl.dtx:
	Removed unused defs for \@setprotect and \@resetprotect.
	Moved initialisation of \protect to ltdefns.dtx.

	* ltpar.dtx (subsection{Implementation}):
	Made \@par default to \@@par. (shorter)
	Tobi kindly updated the documentation for this file.

1995-04-27 David Carlisle <latex-bugs@latex-project.org>

	* ltboxes.dtx: Move some \leavevmodes earlier, for graphics/1512

	* latex209.dtx: Add  \hang and \textindent

	* ltplain.dtx: Move \hang and \textindent to latex209.dtx
        Remove some commands which are (re)defined later.

1995-04-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltoutenc.dtx:
	Add a number of \@onlypreamble commands to save space. pr/1240

	* ltfiles.dtx (section{File Handling}):
	Support for pr/1121. see below.

	* ltmiscen.dtx (subsection{Environments}):
	Limited support for \AtBeginDocument{\begin{foo}}
        \AtEndDocument{\end{foo}}.
	Be careful to get the order right if you do it more than once. pr/1121

	* unpacked.txt:
	Added names of new encodings.

1995-04-25 David Carlisle <latex-bugs@latex-project.org>

	* ltfiles.dtx: remove \the\every@math@size from \document
            for latex/1407 + 1420 (from patch file)

	* ltdefns.dtx: From patch file: make \@check@c \long
          (latex/1346) \newenvironment argument handling /1507.

	* ifthen.dtx: Fix `driver' docstrip guard. Reported by
          Martin Schr"oder.

1995-04-24 David Carlisle <latex-bugs@latex-project.org>

	* ltpage.dtx: Reset \emergencystretch in \fussy latex /1344
         (fom patch file). Clean up documentation slightly.

	* ltcntrl.dtx: fix for /1317 (internal) \@for expanding its
	  argument incorectly

	* ltxref.dtx:\newlabel \@onlypreamble for /1388 from patch file.

	* ltbibl.dtx: Add \mbox to \cite for latex/1239 from patch file.
	Make \@onlypreamble\bibcite /1388 (from patch file)
        Add some macro envs to documentation.

	* ltoutput.dtx: Modify docstrip guards to keep trace code out of
	  the kernel, unless `trace' specified.
          2 more fixes from patch file
           latex/1451: newline command \\ in eqnarray and output routine
           %%% latex/1392: AtBeginDvi broken

	* latex209.dtx: Add \proclaim and \ttraggedright

	* ltplain.dtx: Make \new... non outer: /1405 (from patch file)
          Move \proclaim and \ttragedright to latex209.dtx

1995-04-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltsect.dtx (section or \caption command.):
	Implement \addcontentsline with \addtocontents to save space.

	* manifest.txt:
	Added begleit.err (errata for the German translation of the
	LaTeX Companion).

	* inputenc.dtx (section{The ISO Latin-1 encoding}):
	\textonequarter and friends incorrectly declared as math chars.
	(section{Default definitions for characters}):
        Default values moved to own section.
	(section{The ISO Latin-2 encoding}):
        latin2 added. pr/1447.
	(section{The IBM code page 850}):
	cp850 added. pr/1330.

1995-04-22 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx:
	Removed surplus definition of \@gobble. pr/1361

	* ltfiles.dtx:
	Allow blanks within \includeonly argument. pr/1514

	* cmfonts.fdd:
	Fixed typo in OMLcmr. pr/1485

	* syntonly.dtx:
	Removed surplus \typeout lines containing the now undefined commands
	\filedate etc. pr/1471

1995-04-21 David Carlisle <latex-bugs@latex-project.org>

	* ltoutenc.dtx: add \null to \k for latex/1274 (from patch file)

	* Makefile (cleanupsrc): set date to June 1995

	* ltclass.dtx: Fix filecontents and \DeclareOption
          pr's 1487 and 1498 . (moved from patch file.)

	* ltfinal.dtx: Modify to allow ltpatch.ltx (patch level 0)
        For a full release. To solve problems of initial install picking
	up old patch files.

1995-04-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* makeindx.dtx:
	Changed \see to use \emph as suggested by Mats Dahlgren.

1995-04-14 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Margins}): Also take the
	\marginparsep into account when calculating the width of the
	margin paragraph.

1995-04-07 David Carlisle <latex-bugs@latex-project.org>

	* ltlists.dtx: Missing %%% identification.

1995-04-03 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (Defining the page styles): Removed extra dot after
	\thesection in article/twoside/headings case. (PR #1519)

1995-04-02 Johannes Braams <latex-bugs@latex-project.org>

	* slides.dtx: A slight documentation fix (PR #1517)

	* alltt.dtx: A few documentation fixes (PR #1517)

1995-04-02 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfntcmd.dtx (section{The implementation}):
	Fixed problem with $...\it\mbox...$ in compat mode. pr/1275

	* latint.dtx:
	Fixed problem with $...\it\mbox...$ in compat mode. pr/1275

	* newlfont.dtx: Corrected bad error message if math alphabet is
	misused. pr/1440

	* lfonts.dtx:
	Corrected bad error message if math alphabet is misused. pr/1440

	* latint.dtx:
	Fixed problem with "\abovewithdelims(\rfloor 1pt"
	pr/1329

1995-03-21 David Carlisle <latex-bugs@latex-project.org>

	* latex209.dtx: Fixes for latex/1460 (infinite looping on 2nd
	  \documentstyle command) and latex/1424 (\newcommand{\r}{})
          Also wrap some long lines to 72.

1995-03-20 David Carlisle <latex-bugs@latex-project.org>

	* ltpatch.ltx: patch level 2

	* patches.txt: patch level 2

	* slides.dtx: Modify framebox redefinition for : graphics/1335

1995-03-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latexsym.dtx (section{The Implementation}):
	Fixed lhd and friends which are supposed to be binary ops and not
	relations. pr/1459

1995-03-17 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.el (report-latex-bug): Support transient mark mode
        Also use shell-command so that shell variables are initialised.

1995-03-14 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx : Various documentation changes
	(subsection{Customizing the labels}): Changed the width of the
	labels slightly to prevent LaTeX stuffing two on each line
	(PR #1375)

1995-01-31 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Description}): made \descriptionlabel
	a short command (PR #1399)
	* letter.dtx (subsubsection{Description}): made \descriptionlabel
	a short command (PR #1399)

1995-01-27 Johannes Braams <latex-bugs@latex-project.org>

	* alltt.dtx (section{The Implementation}): Reset \dospecials to
	its original value after the modified version has been
	executed. This is to make \verb?\{}? work inside the altt
	environment (PR 1369)

1995-01-12 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsection{Left equation numbering}): Added
	\normalcolor to defintion of \@eqnnum (PR 1351)

######################
# 1994/12/01 Release
######################

1994-12-17 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltnews02.tex: Edited description of AMS-LaTeX to get everything
        to fit onto one page.

1994-12-16 Johannes Braams <latex-bugs@latex-project.org>

	* slides.dtx (subsection{Macros for font handling}): Added the
	declaration of the lasy font family.
	Use \newcommand* for commands with arguments instead of
	\newcommand.
	* latexsym.dtx: Removed the former change by outdating the last
	version.

1994-12-15 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.el: (Matt Swift) Support old emacs (tested with 18.57
        in addition to 19.28)

1994-12-14 Chris Rowley <latex-bugs@latex-project.org>

        * ltoutenc.dtx

        Corrected typo

        * usrguide.tex

        Removed some commands

        * cfgguide.tex

        Tidying

1994-12-14 David Carlisle <latex-bugs@latex-project.org>

	* ltxguide.cls: add \par to verbatim redefinition.

1994-12-14 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Added braces to \copyright so it works unbraced in
        subscripts.
        Added \ifmmode check to \@changed@cmd so that redefinitions aren't
        made in math mode (which can also foul up unbraced subscripts).
        Commented out  \textasciicircum,
        \textasciitilde, \textbackslash, \textbar,
        \textgreater, \texthyphenchar, \texthyphen and
        \textless to save memory.

1994-12-13 David Carlisle <latex-bugs@latex-project.org>

	* cfgguide.tex: A bit more detail re ltxdoc.cfg.

	* directex.txt: lthyphen.cfg now hyphen.cfg.

	* decustex.txt: lthyphen.cfg now hyphen.cfg.

1994-12-12 Johannes Braams <latex-bugs@latex-project.org>

	* latexsym.dtx (section{The Implementation}): Introduced the cs
	\@fam@lasy to hold the name of the font family; this will either
	be lasy or llasy, depending on whether the main class is slides or
	not. This new cs is now also used to prevent loading the package
	twice.

	* slides.dtx (subsection{Font changing}): Define \cal and \mit using
	\DeclareRobustCommand
	(subsubsection{Enumerate}): Handle \labelenumi cs. like in
	classes.dtx; using \theenumi in its definition
	(subsection{Macros for font handling}): Made \familydefault point
	to \sfdefault in slides.def (PR #1020)

1994-12-12 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.el: Add missing (defvar ltxbug-mail-headers
        (Matt Swift: latex/1255)

	* ltxguide.cls: Stop \small in verbatim affecting previous para.

	* manifest.txt: cfgguide.

	* ltfloat.dtx: New version from Chris.

1994-12-12 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Tidied up documentation.

1994-12-11 Chris Rowley <latex-bugs@latex-project.org>

        * ltfloat.dtx

        * cfgguide.tex

        Major editing

1994-12-11 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx (subsection{Customizing the labels}): Redefined
	\mlabel to use the new \parbox syntax instead of using  the
	\setbox primitive.
	(subsection{Font changing}): Define \cal and \mit using
	\DeclareRobustCommand
	(subsection{The generic letter commands}): Use
	\let\protect\@unexpandable@protect instead of redefining it.

1994-12-10 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfntcmd.dtx (section{The implementation}):
	Make arguments to \@fontswitch implicit, needed for \select@group
	change.
	Use \space command in \text@command directly for comparison.

	* latint.dtx:
	Surround \select@group with {} so that it can be used after _ and ^.

	* fam.dtx (subsection{Macros for loading fonts}):
	Don't define \ifG@defaultsubs via \newif to save macro names

1994-12-10 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dtx: Removed useless catcode setting of ~.
        Made letters active and undefined by default, rather than illegal.
        Added `beta test' message.

        * ltoutenc.dtx: Added documentation for the OML encoding, after
        the last lot got lost by the server...
        Replaced width with \@width in vrules.

1994-12-09 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Captions}): Added the setting of
	\if@minipage to false; floats now set it to true to prevent extra
	white space from appearing when the float starts with a list; this
	affected the spacing around a caption above a centered table.

1994-12-09 David Carlisle <latex-bugs@latex-project.org>

	* cfgguide.tex: Initial draft, Configuration docs.

	* ltbibl.dtx: Allow \bibliographystyle in the preamble.

1994-12-08 David Carlisle <latex-bugs@latex-project.org>

	* usrguide.tex: \arraynewline RIP.

	* lttab.dtx: Make \tabularnewline work in array.
          \arraynewline deleted.

	* latexbug.el: mention public database.

	* latexbug.tex: Call category 0 LaTeX not base
        Add >Confidential no field to all messages by default.
        Add message about public database to final typeout.
        Compress messages to fit on 25-line screen.

	* usrguide.tex: mention list of packages in LaTeXBook.

1994-12-08 Alan Jeffrey <latex-bugs@latex-project.org>

        * bugs.txt: Added pointer to ltxbugs2html.

        * ltoutenc.dtx: Added \null and \sh@ft to \b and \d.

1994-12-07 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx: corrected checksum (PR #1243)

1994-12-07 David Carlisle <latex-bugs@latex-project.org>

	* usrguide.tex: Document ltx3pub papers on ctan.
        Other small corrections.

1994-12-07 Alan Jeffrey <latex-bugs@latex-project.org>

        * tlb1042.lvt: Rewrote test file to avoid printing out internal
        details of how \ENC-cmd is implemented.

        * tlb0552.lvt: Rewrote test file to do a showbox on $\_$ rather
        than a \tracingall.

1994-12-06 David Carlisle <latex-bugs@latex-project.org>

	* fntguide.tex fix dates.

	* clsguide.tex: fix dates.

	* usrguide.tex: fix dates.

1994-12-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fam.dtx:
	Added <tab> to the ignored chars in \nfss@catcodes. pr/1064
	Use \nfss@catcodes in \DeclareFontEncoding.
	(subsection{Macros for loading fonts}):
	set \nfss@catcodes locally to \relax in \try@load@fontshape
	so that it isn't executed several times when an .fd file is
        read in.

	* updated various test files.

1994-12-05 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Add \pause so messages do not scroll off screen.
        Suggested by Rosemary Bailey.

	* lablst.tex: Print labels verbatim, and input packages.
        Fixing problems reported via c.t.t.

1994-12-05 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Added braces round the \ooalign in \textcircled.

        * tlb1233.lvt: Added test file for unbraced \ooalign's.

1994-12-02 Alan Jeffrey <latex-bugs@latex-project.org>

        * fontdef.dtx: Commented out \ldots.

        * lfonts.dtx: Commented out \copyright.

        * tlb1214.lvt: Test file for symbols like \pounds.

        * tlb1217.lvt: Test file for \a.

        * ltoutenc.dtx: Fixed a bug with \a.

        * cmfonts.fdd: Added font substitutions for \pounds.

1994-12-01 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx : Made the oneside option work for the book class
	(PR #1195)
	(section{Initial Code}): Moved the allocation of \if@mainmatter to
	this section in order to let it be known when the pagestyles are
	defined. The switch is used there and needs to be known then;
	otherwise TeX finds the wrong \fi in an \if@twoside...\else...\fi
	construct.
	(subsection{Font changing}): Define \cal and \mit using
	\DeclareRobustCommand
	(the driver): use \newcommand* for shorthands with argument
	(whole file): Use \newcommand* for commands with arguments

1994-12-01 David Carlisle <latex-bugs@latex-project.org>

	* unpack2e.ins: lthyphen.ltx|cfg now hyphen.ltx|cfg

	* ltfinal.dtx: lthyphen.ltx|cfg now hyphen.ltx|cfg

	* lthyphen.dtx: lthyphen.ltx|cfg now hyphen.ltx|cfg

	* texpert.txt: Document ltxcheck font checks.
        lthyphen.cfg now (or soon will be) hyphen.cfg

	* ltplain.dtx: remove some {oldcomments} and other tidying up.

1994-11-30 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Chapters}): Made chapter titles more
	robust against pagebreaks in the middle of them. Added an extra
	\nobreak and a \interlinepenalty\@M to \@makechapterhead and
	\@makeschapterhead (PR #1016, #1135)

1994-11-30 David Carlisle <latex-bugs@latex-project.org>

	* ltfiles.dtx: Use new \@dofilelist.

	* ltmiscen.dtx: Add new \@dofilelist to \enddocument
        Move some of the warnings in \enddocument out of \if@filesw.

	* Makefile (TEXTS): add latexbug.el

	* unpack2e.ins: add pict2e and graphpap.

1994-11-30 Alan Jeffrey <latex-bugs@latex-project.org>

        * fam.dtx: Set \FOO-cmd to \@current@cmd rather than \relax when
        entering encoding FOO.

        * ltoutenc.dtx: Made text commands expand (almost) entirely in the
        mouth.

1994-11-28 David Carlisle <latex-bugs@latex-project.org>

	* ltcntrl.dtx: Doc improvements.

1994-11-28 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltdefns.dtx: Corrected \changes entries.

        * ltfiles.dtx: Corrected \changes entries.

        * lterror.dtx: Corrected \changes entries.

        * ltxref.dtx: Corrected \changes entries.

        * ltsect.dtx: Corrected \changes entries.

        * ltidxglo.dtx: Corrected \changes entries.

        * lttab.dtx: Corrected \changes entries (wrong format).

        * ltoutenc.dtx: Added new definitions of \b, \c and \d.
        Fixed bug with accents on commands which aren't allowed in
        \csname.

        * inputenc.dtx: Moved a docstrip option to it's correct home.

        * latex209.dtx: Added hacks for space around floats.

        * tlb1184.lvt: Added check file for default accent and symbol
        definitions.

1994-11-25 David Carlisle <latex-bugs@latex-project.org>

	* ltplain.dtx: Comment out lots of now obsolete code.

	* source2e.tex: Add source2e.ist, and other small improvements.

1994-11-24 David Carlisle <latex-bugs@latex-project.org>

	* unpack2e.dst: Correct the preamble written to generated files.

	* ltdefns.dtx: modify \newenvironment so that a graf environment
        is not allowed (Piet van Oostrum latex/1037). Previous attemt
        to do this removed...

1994-11-23 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: typos.. (Ulrik Vieth)

	* usrguide.tex: Small updates, and typos. Add xr.sty.

	* latexbug.el: Make completion case insensitive.

	* latexbug.tex: Prompt for >Class if no test file given.

1994-11-22 David Carlisle <latex-bugs@latex-project.org>

	* clsguide.tex: typo in decls argument.

	* latint.dtx: wrap long lines.

	* source2e.tex: Make frontmatter \pagenumbering{roman}
          So can be processed with only 2 latex runs. (Ulrik Vieth)
          Add lthyphen.dtx.

1994-11-22 Alan Jeffrey <latex-bugs@latex-project.org>

        * tlb0574.lvt: Added check file for empyt accents and accents in
        tocs.

        * ltoutenc.dtx: Fixed `empty accent' bug.

        * inputenc.dtx: Fixed typo A1 -> A0.

1994-11-21 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Fixed \dots so that it has no extra space in a
        monowidth font.
        Corrected typo in the definition of \mathunderscore.

        * inputenc.dtx: Added \textregistered.
        Added "A0 (nbs) to Latin-1.

1994-11-20 Chris Rowley <latex-bugs@latex-project.org>

        * ltfloat.dtx

        * ltoutput.dtx

        * ltxguide.cls

        Tidied formatting

        * patches.txt

        Updated

        * bugs.txt

        Updated

        * install.txt

        Updated

        * template.txt

        Updated

        * texpert.txt

        Updated

        * usrguide.tex

        Major update

        * clsguide.tex

        Major update

        * fntguide.tex

        Major update

1994-11-18 David Carlisle <latex-bugs@latex-project.org>

	* ltfinal.dtx: reallow 8-bit input.

	* ltboxes.dtx: Add \color@vbox

	* tracefnt.dtx: \next renamed to \reserved@f

	* fam.dtx: \next renamed to \reserved@f

	* latint.dtx: use \expandafter instead of \next in
          \DeclareMathDelimiter.

	* ltplain.dtx: Remove \pt, now defined elsewhere.

	* ltmath.dtx Use \expandafter trick instead of \next
        in a' \phantom and \smash. Colour support to \phantom and \smash

1994-11-17 David Carlisle <latex-bugs@latex-project.org>

	* ltplain.dtx: remove \phantom (now in ltmath)

	* fam.dtx: Replace \@tempa by \reserved@a.

	* latint.dtx: Replace \@tempa by \reserved@a.

	* ltboxes.dtx: Replace \@tempa by \reserved@a.

	* ltclass.dtx: Replace \@tempa by \reserved@a.

	* ltcntlen.dtx: Replace \@tempa by \reserved@a.

	* ltcntrl.dtx: Replace \@tempa by \reserved@a.

	* ltdefns.dtx: Replace \@tempa by \reserved@a.

	* ltdirchk.dtx: Replace \@tempa by \reserved@a.

	* lterror.dtx: Replace \@tempa by \reserved@a.

	* ltfiles.dtx: Replace \@tempa by \reserved@a.

	* ltfinal.dtx: Replace \@tempa by \reserved@a.

	* ltfloat.dtx: Replace \@tempa by \reserved@a.

	* ltfntcmd.dtx: Replace \@tempa by \reserved@a.

	* ltmath.dtx: Replace \@tempa by \reserved@a.

	* ltmiscen.dtx: Replace \@tempa by \reserved@a.

	* ltoutenc.dtx: Replace \@tempa by \reserved@a.

	* ltoutput.dtx: Replace \@tempa by \reserved@a.

	* ltpictur.dtx: Replace \@tempa by \reserved@a.

	* ltsect.dtx: Replace \@tempa by \reserved@a.

	* lttab.dtx: Replace \@tempa by \reserved@a.

	* tracefnt.dtx: Replace \@tempa by \reserved@a.

1994-11-16 Chris Rowley <latex-bugs@latex-project.org>

        * latex209.dtx

        Restored 2e logo

1994-11-16 David Carlisle <latex-bugs@latex-project.org>

	* fontdef.dtx: Remove \{ and \}

1994-11-15 David Carlisle <latex-bugs@latex-project.org>

	* ifthen.dtx: Use \@unexpandable@protect and modify
          \@setref to fix bug /946 (/1023) \pageref breaking tests.

1994-11-14 David Carlisle <latex-bugs@latex-project.org>

	* lttab.dtx: Add \tabularnewline and \arraynewline.

	* ltspace.dtx: Make \\ robust

1994-11-12 Chris Rowley <latex-bugs@latex-project.org>

        * ltmiscen.dtx

        Tidied \endtrivlists

        * ltspace.dtx

        Attempted to improve error messages

        * ltfntcmd.dtx

        Added line-break to error message

        * lablst.tex

        Simpler with better layout

1994-11-12 David Carlisle <latex-bugs@latex-project.org>

	* ltplain.dtx: replace sfcode settings. Remove \dag and friends.

1994-11-11 David Carlisle <latex-bugs@latex-project.org>

	* makeindx.dtx: remove spurious \wlog.

1994-11-10 Chris Rowley <latex-bugs@latex-project.org>

        * ltbibl.dtx

        Patched \nocite{*}

        * ltplain.dtx

1994-11-10 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsection{Flush left equations}): Added the value
	of \parskip to \abovedisplayskip to compensate for negative
	\topsep settings. (PR #881)
	(subsection{Single or double sided printing}): removed typo (PR
	#881)

	* slides.dtx (subsection{Font changing}): Removed two typos

1994-11-10 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: use new definition of \loop

	* ltoutput.dtx: modify \protect setting.

	* newlfont.dtx: modify \ProvidesFile usage.

	* oldlfont.dtx: modify \ProvidesFile usage.

1994-11-09 David Carlisle <latex-bugs@latex-project.org>

	* lthyphen.dtx: Use \ProvidesFile.

	* lfonts.dtx: Use \ProvidesFile.

	* setsize.dtx: RIP

	* fam.dtx: Add definitions of \@vpt (from setsize.dtx).

	* fontdef.dtx: Add \DeclareMathSizes (from setsize.dtx).

	* Makefile: Generate new release date 1994/12/01
          Remove setfile.dtx from generation of ltfss.dtx

	* ltpatch.ltx: Change to patch 1994/12/01 release.

	* ltboxes.dtx: More colour changes.
	Fix \@finalstrut (from ltpatch).

	* source2e.tex: Move ltoutenc. Add fontdef and preload.

1994-11-07 David Carlisle <latex-bugs@latex-project.org>

	* fontdef.dtx: Use GetFileInfo style doc header.

	* preload.dtx: Use GetFileInfo style doc header.

	* ltdefns.dtx: Move \newwrite's to ltfiles.

	* ltfiles.dtx: Move \newwrite's here from ltdefns. Remove
	  duplcate decalaration of \@mainaux.

1994-11-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltboxes.dtx:
	Added braces again that have been incorrectly removed.

	* test files:
	Updated a large number of test files that had changed
	due to protect handling changes and bug fix in font selection.

	* oldlfont.dtx:
	Test for \protect being \@typeset@protect in \@setfontsize.

	* newlfont.dtx:
	Test for \protect being \@typeset@protect in \@setfontsize.

	* lfonts.dtx:
	Test for \protect being \@typeset@protect in \@setfontsize.

	* exscale.dtx:
	Renamed \every@size to \every@math@size.
	Update \big@size globally (new \every@math@size concept).

	* ltfiles.dtx:
	Renamed \every@size to \every@math@size.

	* fam.dtx:
	Renamed \every@size to \every@math@size.
	Allow several encoding changes before running \selectfont. pr/1042

	* tracefnt.dtx (section{Scaled font extraction}):
	Changed the font size substitution to really select
	  the nearest size available. pr/747
	Fixed incorrect size selection if math fonts are not set up. pr/848
	Start cleaning up documentation.
	Fix bug that produced extra "No math setup"  message if
	  tracefont was loaded with default options.

        Patched \loop

1994-11-05 Chris Rowley <latex-bugs@latex-project.org>

        * ltfloat.dtx (subsection{Floating Environments}):

        Introduced \color@hbox
        Changed colour resetting for footnotes (again)
        Introduced a simulacrum of compatibility to old \@xfloat
        Changed float setup

        * ltboxes.dtx (section{\LaTeX\ Box commands}):

        Introduced \color@hbox
        Changed colour resetting for minipage footnotes
        Added to documentation

        * ltoutput.dtx (subsection{Floats}):

        Introduced \color@hbox
        New style protect settings in shipout
        Tidied shipout and added to documentation
        Added begindvi stuff

1994-11-05 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Added setting of \@typeset@protect to \patterns
        and \hyphenation.

        * ltnews02.tex: First draft.

1994-11-04 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltfloat.dtx: Added \protected@xdef to \footnote, \@footnotetext,
        and \footnotemark.

        * ltoutenc.dtx: Added \_.

        * ltpage.dtx: Added \@unexpandable@protect to \markboth and
        \markright.

        * lttab.dtx: Added \set@typeset@protect to \@array and
        \multicolumn.
        Added \@unexpandable@protect to \@mkpream.

        * ltboxes.dtx: Added \protected@edef to \@mpfootnotetext.

        * ltidxglo.dtx: Added \protected@write to \index and \glossary.
        Removed \if@filesw from \makeindex and \makeglossary.

        * ltsect.dtx: Added \protected@write to \addtocontents and
        \addcontentsline.
        Added \protected@edef to \@sect.
        Added \protected@xdef to \thanks.

        * ltxref.dtx: Added \protected@write to \label.
        Added \protected@edef to \refstepcounter.

        * ltmiscen.dtx: Removed setting of \protect from \@writefile.

        * lterror.dtx: Added \set@display@protect to messages.

        * ltfiles.dtx: Added \protected@write and a new definition of
        \nofiles.

        * ltdefns.dtx: Added \x@protect and a new mechanism for protecting
        short commands.
        Added commands for safely performing edefs.
        Added \set@display@protect to \typeout

1994-11-03 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: Check that latex.ltx is used with an initex with
          no format preloaded. (VMS initex defaults to loading
          plain.fmt)

	* ltdefns.dtx: rename \long@def to \l@ngrel@x

	* ltclass.dtx: move \@missingfileerror to ltfiles.

	* ltfiles.dtx: add \@missingfileerror

1994-11-02 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.el 2nd attempt.

	* latexbug.tex: more alterations to work with .el file.

1994-11-02 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Wrapped long lines.

1994-10-31 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Add line count to discourage large test files.

1994-10-31 Alan Jeffrey <latex-bugs@latex-project.org>

        * Makefile: Added inputenc.dst and ltoutenc.dst, and inputenc.dtx.

        * fontdef.dtx: Added OMLenc.def.

        * unpack2e.ins: Added inputenc.ins.

        * unpacked.txt: Added inputenc.sty, font encoding and input
        encoding files.

        * fntguide.tex: Added documentation on the new text declaration
        commands.

        * usrguide.tex: Added documentation on the new text commands.

1994-10-30 Chris Rowley <latex-bugs@latex-project.org>

        * ltfloat.dtx (subsection{Floating Environments}):

        In float handling:
          major changes to parameter parsing, setting of local
          variables, etc;
          two-column and one-column cases merged; space hacks moved;
          colour support improved and corrected, including extra boxes.
        In marginpars:
          colour support improved and corrected, including extra boxes.
        In footnotes:
          colour support improved.

        * ltoutput.dtx (subsection{Floats}):

        Small changes to documentation
        Added colour support to \@topnewpage
        Added colour support for footnotes to \@makecol
        Added warning to \@fpsadddefault

        * ltdefns.dtx (subsection{Internal defining commands}):

        Added \@onelevel@sanitize

1994-10-30 Alan Jeffrey <latex-bugs@latex-project.org>

        * cmfonts.dst: Added OMScmnr and OMLcmr.

        * cmfonts.fdd: Added OMScmr and OMLcmr.

        * ltxguide.cls: Added \NEWdescription, \NEWfeature and the
        optional argument to desc.

        * ltoutenc.dst: Added OMLenc.def.

        * ltoutenc.dtx:  added encoding-specific commands from ltmath.
          Added OML encoding.
          Added \textcircled and removed \textregistered.
          Added \DeclareTextCompositeCommand.
          Added \t.

        * ltmath.dtx: Removed encoding-specific commands to ltoutenc.

1994-10-29 Johannes Braams <latex-bugs@latex-project.org>

	* Makefile: Added the alltt package.

	* alltt.dtx (section{The Implementation}): Added a missing
	\dospecials in the alltt environment code.

	* classes.dtx (section{Cross Referencing}): Fixed a typo in the
	documentation of \@tocrmarg. (PR #904)

1994-10-29 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* Makefile (INSTS):
	Added ltoutenc.ins.

	* manifest.txt:
	Added ltoutenc.ins.

1994-10-29 Alan Jeffrey <latex-bugs@latex-project.org>

        * fontsmpl.dtx: Added tests for \copyright, \dots and
        \textregistered.

        * ltmath.dtx: Added \mathellipsis, \mathparagraph, etc.
        Removed all of the oldcomments and generally tidied up.
        Added \DeclareMathOperator.

        * ltoutenc.dtx: Added copyright and textregistered.
        Renamed the text versions of \P, \S, etc. to \textparagraph,
        \textsection, etc.
        Added the definitions of \dots etc. which work in math and text.

1994-10-28 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fam.dtx:
	Added a numer of \noexpand's to \err@rel@i. pr/1088

1994-10-28 Alan Jeffrey <latex-bugs@latex-project.org>

        * unpack2e.ins: Added OMSenc.def.

        * fontsmpl.dtx: Added the text commands defined in ltoutenc.dtx.

        * asajtest.ins: An installation file for asajtest.dtx.

        * asajtest.tex: A test file for ltoutenc.dtx.  This should become
        part of the test suite eventually.

        * asajtest.dtx: This is a scratch version of ltoutenc.dtx.
        Rewrote the enc.def files to use the new default settings.

1994-10-27 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.el: First attempt at emacs interface.

1994-10-27 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Removed loading of enc.def files.

        * fontdef.dtx: Added OMSenc.def.

        * ltoutenc.dst: Added OMSenc.def.

1994-10-26 David Carlisle <latex-bugs@latex-project.org>

	* source2e.tex: Add ltmath.

1994-10-25 David Carlisle <latex-bugs@latex-project.org>

	* ltdefns.dtx: Add documentation of star form of \newcommand.
        Remove all `oldcomments' environments.
        Add lots of `macro' environments.

	* ltboxes.dtx: missing % in \@isavepicbox (was in ltpatch.ltx)

1994-10-25 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Added default encodings.
        Added \ProvideTextCommand and \ProvideTextCommandDefault.
        Added the OMS encoding.

1994-10-24 Chris Rowley <latex-bugs@latex-project.org>

	* ltmath.dtx:

        Removed a TAB

1994-10-24 David Carlisle <latex-bugs@latex-project.org>

	* ltboxes.dtx: Add inner braces to fbox to keep inner settings
	  of \fboxsep local (latex/1061)

1994-10-23 Chris Rowley <latex-bugs@latex-project.org>

	* ltmath.dtx:

        Added \normalcolor to \@eqnnum
        Removed braces from \ensuremath

1994-10-20 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: Modify pkgindoc because of Tuesday's change.

1994-10-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltboxes.dtx:
	Put \changes cmd behind % :-)

1994-10-20 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dtx: Split characters into text-only and math-only.
        Reded some of the \providecommand's in latin1.def.

        * latex209.dtx: Corrected a typo---\mark{}{} should have been
        \mark{{}{}}.

1994-10-19 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fam.dtx:
	Added missing \relax to \DeclareFontEncoding so the args can
	contain newlines. pr/1026

1994-10-18 David Carlisle <latex-bugs@latex-project.org>

	* ltdefns.dtx: Add *-forms to define non-long variants of
          commands.
          Add extra check so \newenvironment{graf} generates an error.

	* ltfiles.dtx: move \listfiles and \@addtofilelist here.

	* ltclass.dtx: move \listfiles and \@addtofilelist to ltfiles.

1994-10-17 Alan Jeffrey <latex-bugs@latex-project.org>

        * latex209.dtx: Added empty initial mark.
        New method of switching off 2e commands.
        Allow \newcommand on 2e commands.

1994-10-16 Chris Rowley <latex-bugs@latex-project.org>

	* ltsect.dtx:

        Added \normalcolor to page-numbers in toc

	* ltfntcmd.dtx:

        Tidying, and typos fixed in documentation
        Added check for empty text
        Removed space from \nfss@text
        Renamed \check@nocorr to \text@command:
          to improve error messages

	* ltboxes.dtx (section{\LaTeX\ Box commands}):

	Added \long to \fbox, \mbox, \sbox (from ltpatch)
	\leavevmode corrected for frame boxes (from ltpatch)
        \@parboxto macro added to \@iiiparbox,
	  to remove misuse of \@empty

1994-10-16 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: stop expansion occurring on synopsis and other
	  fields.

1994-10-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* nfssfont.dtx:
	Change \end to \stop in help message. pr/615

1994-10-15 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fam.dtx:
	Warn, if math alphabet is used outside math (from patch)

	* fontdef.dtx (subsubsection{The log-like functions}):
	Somehow lost \operator@font while moving code.

	* ltmath.dtx:
	Comment out definition of \, is defined earlier as robust

	* fam.dtx:
	Added [ and ] to the reset macro for .fd file loading pr/872

1994-10-14 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Add latexbug.cfg system, so that personal
          details do not need to be entered every time.

1994-10-14 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx:
	Separate text font and math font setup. Added a lot of math
	font setup stuff from other files.

	* ltmath.dtx:
	File added to the distribution.

	* manifest.txt:
	Added new files.

	* ltmiscen.dtx:
	Moved math enviornments to ltmath.dtx

	* unpack2e.ins:
	Added fontmath.ltx and fonttext.ltx generation,
	removed fontdef.ltx generation,

	* doc.dtx (subsection{Macros for generating index entries}):
	Added missing percent and use \ttfamily not \texttt

1994-10-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltplain.dtx (section{Plain \TeX}):
	Moved math code to ltmath.dtx.
	Removed old code that was commented out long time ago.

	* lfonts.dtx:
	Moved log-like functions to ltmath.dtx.
	Removed the unnecessary refernce to \tenex.

1994-10-12 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Add more GNATS fields.

	* ltsect.dtx: remove < > from a \changes entry (upset makeindex)

1994-10-11 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: Redo ltxcheck: more friendly messages, check
          for TeX3.14, and missing fonts.
          Add automatic detection of TeX3.14 (previously in ltpatch.ltx)

	* latexbug.tex: Modify to prompt for synopsis information.

1994-10-07 Alan Jeffrey <latex-bugs@latex-project.org>

        * pastex.txt: Installation guide for PasTeX on the Amiga.

        * ltoutenc.dtx: Moved ogonek accent.

1994-09-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* idx.tex:
	Add missing brace in \setlength. pr/589

1994-09-25 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latexsym.dtx (subsection{\LaTeX{} symbols fonts}):
	Use silent substitution for the bold lasy fonts below 10pt

1994-09-23 David Carlisle <latex-bugs@latex-project.org>

	* source2e.tex: Fix \newcount typo (which caused `4pt' to appear
	  in the change log and index)

	* manifest.txt: added pctex.txt

	* Makefile (TEXTS): added pctex.txt

	* pctex.txt: New version from PCI

1994-09-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpatch.ltx:
	patch for pr872 ([] with catcode active)

1994-09-23 Alan Jeffrey <latex-bugs@latex-project.org>

        * latex209.dtx: Added spaces to \@halfmag and friends.

        * ltxguide.cls: Replaced \PassOptionsToPackage{article} by
          \PassOptionsToClass{article}.

1994-09-21 David Carlisle <latex-bugs@latex-project.org>

	* manifest.txt: add graphpap.{ins|dtx}

	* Makefile: add graphpap.{dst|ins|dtx}

	* manifest.txt: Add textures.txt, pict2e.{ins|dtx}

	* Makefile: Add textures.txt, pict2e.{dst|ins|dtx}

	* pict2e.dtx: Wrote pict2e.dtx (It just generates an error
	  message, saying the package has not been written)

1994-09-07 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Modify printing of \everyjob so babel formats
	  work correctly.

1994-09-04 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dtx: Added \cs{DeclareInputComposite} and the
          \cs{ProvidesCommand}s to the encoding files.
          Removed the definition of the accent slots in Latin-1.

1994-08-31 Alan Jeffrey <latex-bugs@latex-project.org>

        * oztex.txt: Checked in revised version from Andrew.

1994-08-30 Alan Jeffrey <latex-bugs@latex-project.org>

        * yandytex.txt: Checked in revised version from Berthold.

1994-08-26 Johannes Braams <latex-bugs@latex-project.org>

	* slides.dtx (subsection{Font changing}): changed documentation to
	mention \DeclareOldFontCommand instead of @renewfontswitch (PR #812)

	* letter.dtx (section{The documentation driver file}): added
	missing comma in a \DoNotIndex entry (PR #857)
	(subsection{Setting Paper Sizes}): Added the landscape option,
	because Leslie Lamport wants to make landscape letters.

1994-08-24 Alan Jeffrey <latex-bugs@latex-project.org>

        * tlb0143.lvt, tlb0162.lvt, tlb0380.lvt, tlb0498.lvt, tlb0642.lvt,
        tlb0830.lvt: Checked in.

1994-08-09 David Carlisle <latex-bugs@latex-project.org>

	* graphpap.dtx: add \leavevmode to \graphpaper.

	* textures.txt: Added file. Mainly written by Blue Sky Research.

######################
# 1994/06/01 PL3 Release
######################

1994-07-28 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltfinal.dtx: Correct Checksum.

1994-07-27 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltnews.cls: Replaced \PassOptionToClass by \PassOptionsToClass.

1994-07-25 Alan Jeffrey <latex-bugs@latex-project.org>

        * microtex.txt: Removed extraneous \dump.

1994-07-18 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Add definition of \@secondoftwo, so latexbug
	  may once again be used with initex.

1994-07-18 Alan Jeffrey <latex-bugs@latex-project.org>

        * microtex.txt: Added installation guide for MicroTeX.

1994-07-14 Alan Jeffrey <latex-bugs@latex-project.org>

        * inputenc.dtx: Replaced \Dh by \DH and \Th by \TH.
        Added \ensuremath to the math commands.
        Added \inputencoding.

1994-07-13 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Margins}): Moved the rounding of
	\topmargin into native mode only (PR #93)

	* letter.dtx (subsubsection{The dimension of text}): The setting
	of \textwidth and \textheight to a fixed value should only happen
	in comnpatibility mode. (PR #714)
	(subsubsection{Margins}): Added fixed values for \oddsidemargin,
	\evensidemargin and \marginparwidth to compatibility mode

1994-07-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* patches.txt:
	Added description for additional patches.

	* ltpatch.ltx:
	Added patches for:
	  \ensuremath
	  \LaTeXe not allowed in compat mode (exception)

	* usrguide.tex (subsection{Ensuring math mode}):
	Corrected the description of \ensuremath so that it really does nothing
	other than producing its argument in math mode.

	* cmfonts.fdd:
	Added additional font shapes for Concrete Roman Fonts

1994-07-13 Alan Jeffrey <latex-bugs@latex-project.org>

        * fontsmpl.dtx: Added an \upshape.

1994-07-11 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx (subsubsection{Itemize}): \labelitemiii was
	mistakenly called \labelitemiiii (bug report # 711)

1994-07-05 David Carlisle <latex-bugs@latex-project.org>

	* ltpatch.ltx: added patch for latex/667, minipage and \parbox
	  failing if used with height argument before math setup.

1994-07-05 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpatch.ltx:
	Added patches for:
	  empty p-column problem
	  figure* with color package problem
	  \^{\i} in toc problem (T1 encoding)

	* patches.txt:
	Added description for additional patches.

1994-07-03 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpatch.ltx:
	Extended patch for T1+german so that composite chars are used instead of
	accents

1994-07-02 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpatch.ltx:
	Added patches for:
           \mathit in text mode
           \loop could do one iteration too much in certain situations
           T1 breaks german 2.4a (this is a german.sty problem actually)

	* patches.txt:
	Added descritions of further patch level 3 patches.


1994-06-30 Chris Rowley <latex-bugs@latex-project.org>

        * fntguide.tex

	Warning about enc.def commands added
	Stuff on font definition files and encoding definition files
	changed
        <cdp> removed, for consistency, use <encoding> throughout
        Small edits

        * clsguide.tex

	Michael's amendments added

1994-06-26 Chris Rowley <latex-bugs@latex-project.org>

        * usrguide.tex

	Minor edits

        * clsguide.tex

	Added stuff
	Changed usage of <>
	Reordered update stuff
	Added Summary sheet
        Removed draft status

        * ltxguide.cls

1994-06-23 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx (subsection{Global Declarations}): Removed a typo
	(#[] instead of [1])
	Ran letter.dtx through ispell.

1994-06-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* patches.txt:
	Added descritions of patch level 3 patches.

	* ltpatch.ltx:
	Added patches for:
	  inefficient text encoding handling
	   \"\i problem
	   \"{} problem
	   \dag \ddag \P \S lost sometimes
	   \t problem
	   \test..{} problem

	Changed usage of <>
        Changed definition of verbatim

1994-06-22 Chris Rowley <latex-bugs@latex-project.org>

	* ltfntcmd.dtx (section{The implementation}):

	Removed space from \DeclareTextCommand
	Improved error messages from \DeclareTextCommand

        * usrguide.tex

	Changed usage of <>

        * clsguide.tex

	Added stuff
	Changed usage of <>
	Rationalised encoding stuff

        * fntguide.tex

	Rationalised usage of cdp, ENC, encoding
	Changed usage of <>
	Fixed overfull box and long lines

1994-06-22 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsection{Flush left equations}): Defer the
	setting of \mathindent to the end of the class instead of to
	\begin{document}. This way it is possible for packages to change
	its value (fixes bug report #577)
	Refrased a few sentences to prevent overfull hbox messages.

1994-06-19 Chris Rowley <latex-bugs@latex-project.org>

	* usrguide.tex

        Added stuff on project, money etc.

	* fntguide.tex

        Corrcted largesymbols stuff.

        * clsguide.tex

	Major revision and additons.
        Spell checked.
        Removed \typeouts.
        Removed overfull boxes.

	* ltfntcmd.dtx:

	Experimental fixes to \nocorr stuff.

1994-06-17 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx (subsubsection{Defining the page styles}): Added a
	missing closing brace. Made a lot of small changes to the
	documentation.

1994-06-16 David Carlisle <latex-bugs@latex-project.org>

	* update.ins: modify for new distribution `ins' files.

1994-06-12 Chris Rowley <latex-bugs@latex-project.org>

	* template.txt

        Changed 2e to new.

	* fntguide.tex

        Tidying.

        * directex.txt

        Corrected layout.

1994-06-12 Rainer Schoepf <latex-bugs@latex-project.org>

	* Makefile: Split distrib directory into distrib/base and
	distrib/unpacked.

	* ltpatch.dtx: Don't set catcodes of upper 128 characters in
 	TeX2.

	* manifest.txt: Added directex.txt.

	* Makefile (TEXTS): Added directex.txt.

1994-06-11 Chris Rowley <latex-bugs@latex-project.org>

	* usrguide.tex

	Typography of tools list changed.
	Added typeouts.
	Added letter to list of standard packages.
	Removed these typeouts:
	  \typeout{CONTENTS OF THE TOOLS BUNDLE: needs checking}
	  \typeout{Marion said: Perhaps the different uses of
            `newcommand and `providecommand can be shown a bit clearer}
	  \typeout{List of stuff in mfnfss, psnfss, babel not done}

	* fntguide.tex

        Editorial changes.
        Removed duplicated text.
        Removed unwanted blank lines.

	* emtex.txt

        Added section on memory problems.

        * directex.txt

        New file added.

        * install.txt

        Added new file to list.

        * readme.txt

        Editorial changes.
        Added patches.txt, etc.

	* patches.txt

        Editorial changes.
        Removed references to lists.
	Documented lack of lists.

	* ltfntcmd.dtx

        Corrected documentation, title etc.
        Corrected dates in changes entries.

1994-06-11 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* patches.txt:
	Added descritions of patch level 2 patches.

	* ltpatch.ltx:
	Added patches for:
	  8bit chars problem
	  \nocite{*} problem
	  \_ in math mode (T1 encoding)

	* added tests for problem 549, 554, 557.


1994-06-10 Rainer Schoepf <latex-bugs@latex-project.org>

	* manifest.txt: Added ltpatch.ltx and patches.txt.

	* ltfinal.dtx (subsection{Input encoding}): Do not set codes for
	higher half of character table for TeX2.

1994-06-09 Rainer Schoepf <latex-bugs@latex-project.org>

	* Makefile (LATEXS): Added ltpatch.ltx.

1994-06-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx (subsection{Bells and whistles}):
	Use new definitions for footnote macros within \maketitle.
	Otherwise \thanks entries will overprint.

	* docstrip.dtx:
	Corrected typo in documentation

1994-06-08 David Carlisle <latex-bugs@latex-project.org>

	* ltpatch.ltx: New file fixing bugs in the major release.

	* ltfinal.dtx: Add new feature input ltpatch.ltx if the file
	  exists.

	* latexbug.tex: Add babel.
	Use \everyjob to print format info (for new patch system)

1994-06-06 David Carlisle <latex-bugs@latex-project.org>

	* ltboxes.dtx: Fix bug introduced last week. Add \leavevmode to
	  \fbox, and make \long. At the same time make \sbox and \mbox
	  \long even though they were not \long in 2.09.

1994-06-06 Rainer Schoepf <latex-bugs@latex-project.org>

	* Makefile.dist: Changed mv to cp, added installation of *.ist
        files, added target `clean'.

	* manifest.txt: Changed name of distributed Makefile from
 	Makefile to Makefile.unx.

	* Makefile: Changed name of distributed Makefile from Makefile
 	to Makefile.unx.

1994-06-03 Chris Rowley <latex-bugs@latex-project.org>

	* usrguide.tex

	Changed preamble.

	* fntguide.tex

	Changed preamble.

	* clsguide.tex

	Changed preamble.

1994-06-02 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (section{Identification}): Fixed bug in the driver,
	the line with \ProvidesFile was not seen by LaTeX
	(section{A driver for this document}): rearranged the \DoNotIndex
	stuff

######################
# 1994/06/01 Release
######################

1994-06-02 Rainer Schoepf <latex-bugs@latex-project.org>

	* copyright.txt and others: Changed copyright message.

1994-06-01 David Carlisle <latex-bugs@latex-project.org>

	* ltboxes.dtx: Modify \framebox and \fbox so \width in the
	  optional argument of \framebox refers to the natural width
	  of the text,

	* latexbug.tex: add amslatex category.

	* ltlogos.dtx: add $\m@th$ to \LaTeX to force math size
	  calculations.

1994-06-01 Rainer Schoepf <latex-bugs@latex-project.org>

	* letter.dtx: Corrected driver code.

	* slides.dtx: Added definition of \SLiTeX.

	* Makefile: Don't add extra copyright headers to *.txt and *.err
	files.

1994-06-01 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fntguide.tex:
	Added description of \DeclareTextFontCommand.
	Small updates and changes.

	* clsguide.tex:
	Updates and corrections.

	* latint.dtx:
	Corrected help info for \newmathalphabet error
	in compat mode.

	* fntguide.tex:
	Several small updates.

1994-06-01 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltnews01.tex: Corrected grammar.

1994-05-31 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutput.dtx:

	Removed overfull boxes.

1994-05-31 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Switch to new latex-bugs@uni-mainz.de
	  address.

1994-05-31 Rainer Schoepf <latex-bugs@latex-project.org>

	* Makefile: Added clsguide.tex, fntguide.tex, usrguide.tex,
	ltnews01.tex, ltxguide.cls, ltnews.cls.

	* ltfinal.dtx: Renamed lthyphen.* to lthyphen.*.

	* unpacked.txt: Renamed lthyphen.* to lthyphen.*.

	* unpack2e.ins: Renamed lthyphen.* to lthyphen.*.

	* manifest.txt: Renamed lthyphen.dtx to lthyphen.dtx, added
	clsguide.tex, fntguide.tex, usrguide.tex, ltnews01.tex,
	ltxguide.cls, ltnews.cls, ltnews01.ps, manual.err, compan.err.

1994-05-31 Alan Jeffrey <latex-bugs@latex-project.org>

        * latex209.dtx: Added SLiTeX logo again.

        * ltnews01.tex: Finished off.

        * ltnews.cls:  Added downloaded PS fonts options.
        Removed angle brackets from <...> since these were the last
        remaining bitmaps!
        Added variants of the LaTeX logo.
        Added the ltnews.cfg file.

1994-05-30 Johannes Braams <latex-bugs@latex-project.org>

	* texpert.txt: Added the section about configuring hyphenation.

1994-05-30 David Carlisle <latex-bugs@latex-project.org>

	* latexbug.tex: Add interactive request for a `category'
	Also add non-interactive field showing \@TeXversion.

1994-05-30 Rainer Schoepf <latex-bugs@latex-project.org>

	* unpack2e.ins: Moved pandora, oldgerm, amsfonts, euscript,
	eufrak from main distribution to extra package directory..

	* unpacked.txt: Moved pandora, oldgerm, amsfonts, euscript,
	eufrak from main distribution to extra package directory..

	* manifest.txt: Moved pandora, oldgerm, amsfonts, euscript,
 	eufrak from main distribution to extra package directory.
 	Removed features.tex from distribution.

1994-05-30 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fntguide.tex:
	Several updates and additions.

1994-05-30 Alan Jeffrey <latex-bugs@latex-project.org>

        * usrguide.tex: Removed the description of mfnfss and tools
           packages.
        Removed sections that were commented out.
        Removed typeouts.
        Wrapped long lines.
        Rewrote to remove overfull hboxes.
        Moved the stuff on \newmathalphabet to the section on LaTeX
           errors.
        Rewrote the stuff on latex209.cfg, and replaced
           \PassOptionsToClass (which requires you to list all the
           known classes) with \ds@oldlfont.
        Added the `LaTeX2e command in LaTeX 2.09 document' error.
        Added the SLiTeX logo to the list of unsupported commands.
        Added the full list of \text..., \...family, \...series, \...shape
           and \math... commands.

1994-05-29 Johannes Braams <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Captions}): Make \@makecaption colour
	safe by using \sbox\@tempboxa rather than \setbox\@temboxa\hbox.

1994-05-29 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* usrguide.tex:
	Small general updates.
	Rewrote section on compatibility.

	* Makefile:
	Removed vmstex.txt and textures.txt since currently empty.

	* copyins.txt:
	Removed prelim message, say that files are mentioned in
	manifest.txt.

	* copyright.txt:
	Removed prelim message, say that files are mentioned in
	manifest.txt.

	* manifest.txt:
	Removed vmstex.txt and textures.txt since currently empty.

1994-05-29 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltxguide.cls: Added italic correction to <...>.
        Added \sourcecode.

        * fntguide.tex: Corrected typos spotted by FMi.
        Added the `math selection commands' section.
        Replaced the notion of math font attributes with a description
           closer to that in the Companion.
        Moved stuff on declaring encodings into its own section
        Moved stuff on font installation into its own section.
        Moved stuff on initialization into its own section.
        Moved stuff on naming conventions into its own section.
        Moved DeclareFixedFont into text font selection.
        Added text to the introduction.
        Moved all of the enc.def file commands into one subsection.
        Moved everything that's left without a home into the `miscellania'
           section.
        Generally tidied up.

1994-05-28 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltxguide.cls: Made << and >> produce < and > inside verbatim.
        Added ltxguide.cfg.

        * fntguide.tex: Created file out of features.tex.
        Redid document structure to fit with usrguide and clsguide.
        Removed stuff on old style digits.
        Moved text font stuff before math font stuff.
        Removed `utilities' section.
        Removed the author font commands (covered by usrguide).
        Added description of the text font attributes.
        Redid the description of the \f@... commands.
        Redid the description of the \...default commands.
        Added the section on the \DeclareTextWidget commands.
        Added the section on math attributes.

1994-05-27 Johannes Braams <latex-bugs@latex-project.org>

	* proc.dtx (section{Implementation}): Added a missiing docstrip
	guard.

	* classes.dtx: Moved the identification and driver sections to
	the beginning of the file.
	(subsubsection{Table of Contents}): Wrapped a long line

	* letter.dtx: Added \CharacterTable
	Moved identification and driver to the front of the file.
	Removed references to the book class from the documentation

1994-05-27 David Carlisle <latex-bugs@latex-project.org>

	* ltxdoc.dtx: Use sequence a,..,z,A,..,Z not aa,..az,ba,..,bz
	  As Makeindex is not keen on the latter.

	* source2e.tex: Modify printing of line numbers in index,

	* ifthen.dtx: Use new style error commands.

	* ltboxes.dtx: Add some more names in \author, so I don't get
	  all the blame.

1994-05-27 Rainer Schoepf <latex-bugs@latex-project.org>

	* tlb0438.tlg: Line number change in exscale package.

	* Makefile: Renamed unpack2e.ins to unpack.ins and latex2e.ltx
 	to latex.ltx, renamed format file to latex.fmt. Added test
 	tlb0483.

	* manifest.txt: Renamed unpack2e.ins to unpack.ins and
 	latex2e.ltx to latex.ltx, rearranged a few lines.

	* unpack2e.ins: Renamed unpack2e.ins to unpack.ins and
 	latex2e.ltx to latex.ltx.

	* unpacked.txt: Renamed unpack2e.ins to unpack.ins and
 	latex2e.ltx to latex.ltx.

	* tracefnt.dtx: Changed copyright line.

	* pandora.dtx: Updated for new driver format, changed \wlog to
	\ProvidesFile and \ProvidesPackage.

	* oldgerm.dtx: Updated for new driver format, changed \wlog to
	\ProvidesFile and \ProvidesPackage.

	* oldgerm.dst: Changed copyright line, removed generation of
	documentation driver.

	* pandora.dst: Changed copyright line, removed generation of
	documentation driver.

	* latexsym.dst: Changed copyright line.

	* amsfonts.dst: Changed copyright line.

	* latexsym.dtx: Added \ProvidesPackage and \ProvidesFile
	declaration.

	* euscript.dtx: Corrected \ProvidesPackage declaration.

	* vtl2e02.tlg: Removed test for \SLiTeX command.

	* vtl2e02.lvt: Removed test for \SLiTeX command.

1994-05-27 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltnews01.tex: Corrected filenames of usrguie and clsguide.
        Removed ltnews.cls from filecontents.

        * ltnews.cls: Checked this in.  Added angle brackets to <...>.
        Added AMS and SliTeX logos.

        * latex209.dtx: Added SliTeX logo.

        * ltxguide.cls: Added SliTeX logo.

1994-05-26 Johannes Braams <latex-bugs@latex-project.org>

	* letter.dtx (subsection{Single or double sided printing}):
	wrapped a long line.

	* slides.dtx:
	(subsection{The class code}): Use \input instead of \@@input. This
	way it also works when \input@path is being used. Also changed
	\IfFileExists to \InputIfFileExists for the same reason

	* slides.dtx: Wrapped two long lines
	Moved the identification and driver to the front of the file.

	* proc.dtx (subsection{Identification}):
	The second argument to \cmd\ProvidesFile wasn't closed in the
	driver and the style file

	* ifthen.dtx: Wrapped a long line
	Added a \ProvidesFile command to the driver
	Added \CharacterTable

	* proc.dtx:
	Added \CharacterTable
	Changed some \changes entries to have a 'v' in front of the
	version  number.
	Moved the identification and driver sections to the front of the
	file in order to make \GetFileInfo work.
	(subsection{Identification}):
	Removed \cmd\typeout from .sty file; changed description
	(subsection{The page style}):
	Changed \rm to \normalfont\rmfamily in the definition of
	\@oddfoot.

1994-05-26 David Carlisle <latex-bugs@latex-project.org>

	* ltlogos.dtx: remove \SLiTeX.

	* ltsect.dtx: Add initial documentation section.

	* ltfloat.dtx: Add initial documentation section.

	* ltclass.dtx: Modify format of \@missingfileerror message.

	* ltmiscen.dtx: remove \literal.

	* ltxdoc.dtx: Add silent substitution for bold tt.

	* ltdirchk.dtx: Fix bug in Mac parser. typo " should have been :
           (reported by Andrew Trevorrow)

	* ltbibl.dtx:  Add initial documentation section.

	* ltpageno.dtx:  Add initial documentation section.

	* ltlength.dtx: Improve documetation.

	* ltidxglo.dtx:  Add initial documentation section.

	* ltvers.dtx: Remove PRELIMINARY TEST RELEASE from
	  startup banner (spring is here)

	* ltthm.dtx: wrap long lines to 72.
	  (long line added last night:-)

	* ltpage.dtx: wrap long lines to 72.

	* ltcounts.dtx: Add initial documentation section.

	* ltpictur.dtx: Add initial documentation section.

	* lttab.dtx: Add initial documentation section.

1994-05-26 Rainer Schoepf <latex-bugs@latex-project.org>

	* pandora.dtx: Folded a long line.

	* lablst.tex: Folded long lines.

	* copyright.txt: Removed remark about this release being
	preliminary.

	* copyins.txt: Removed remark about this release being
	preliminary.

	* Makefile: No list of files at end of 00readme.txt, check for
	long lines added, make sure that small2e.tex and sample2e.tex
	don't get a standard header.

	* testpage.tex: Folded long lines.

	* manifest.txt: Shortened long lines.

	* tnfss7.tlg: Removed blank lines around font warnings in log
	file.

	* tnfss4.tlg: Removed blank lines around font warnings in log
	file.

	* tnfss1.tlg: Removed blank lines around font warnings in log
	file.

1994-05-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* newlfont.dtx:
	Wrapped long lines.

	* docstrip.dtx:
	Wrapped long lines.

	* doc.dtx:
	Wrapped long lines.

1994-05-25 Chris Rowley <latex-bugs@latex-project.org>

	* ltfntcmd.dtx:

	Added task.

	Corrected processing of \nocorr.

	* ltoutput.dtx:

	Fixed typos and checksum.

	Extra documentation.

1994-05-25 David Carlisle <latex-bugs@latex-project.org>

	* ltthm.dtx: Move user level documentation earlier in the file.

	* ltxref.dtx: Move user level documentation earlier in the file.

	* tracefnt.dtx: wrap long lines to 72.

	* fam.dtx:  wrap long lines to 72.

	* ltoutenc.dtx:  wrap long lines to 72.

	* ltclass.dtx:  wrap long lines to 72.

	* ltxdoc.dtx: Increase \marginparwidth for long command names,

	* ltboxes.dtx:  wrap long lines to 72.

	* ltlists.dtx: wrap long lines to 72.

	* ltxref.dtx: wrap long lines to 72.

	* ltdefns.dtx:  wrap long lines to 72.

	* ltplain.dtx: wrap long lines to 72.

1994-05-25 Rainer Schoepf <latex-bugs@latex-project.org>

	* manifest.txt: Added changes.txt.

	* ltsect.dtx (\@dottedtocline): Put braces around argument 4
 	(the actual toc entry) to avoid font (and possibly other)
 	changes leaking out to the leaders.

	* vlatex01.tlg: Updated for extra lines around warning
 	messages, removed trailing space in error help messages.
 	Change in strut for footnotes causes blank line to disappear.

	* tnfss7.tlg: Update for new \protect handling, updated for new
	values of \sfcode and correct \hbar accent.

	* tnfss7.lvt: Added space after number to prevent too much
	expansion.

	* tlcs01b.tlg: Update for new \protect handling.

	* tlcs07b2.tlg: Update for new \protect handling.

	* tlxs01b.tlg: Update for new \protect handling.

	* tlxs07b2.tlg: Update for new \protect handling.

	* tltc001.tlg: Updated for extra lines around info and warning
	messages, update for new \protect handling, update for change in
	value of \errorcontextlines counter in tltc001.lvt.

	* tl2e1.tlg: Updated for extra lines around info messages.

	* vtl2e01.tlg: Updated for extra lines around warning messages,
	removed trailing space in error help messages.

	* tlb0250.tlg: Omit printout from \documentclass command.

	* tlb0250.lvt: Omit printout from \documentclass command.

	* vlatex03.tlg: Updated for extra lines around warning messages.

1994-05-25 Alan Jeffrey <latex-bugs@latex-project.org>

        * clsguide.tex: Added introduction.
        Added section on command naming.
        Added section on docstrip.
        Added details of option processing.
        Added example of DeclareRobustCommand.
        Checked the document in with the server.

1994-05-24 Chris Rowley <latex-bugs@latex-project.org>

	* ltfntcmd.dtx:

	Tidied, fixed some typos in documentation.

	* ltoutput.dtx (subsection{Floats}):

	Changed outputpage.

	Changed warnings etc to new commands.

	Added \MessageBreak.

1994-05-24 David Carlisle <latex-bugs@latex-project.org>

	* lterror.dtx: Wrap long lines to 72.

	* ltdirchk.dtx: Set \@TeXversion to `2' by default for TeX2. Add
	  info about setting \@TeXversion to ltxcheck.dtx.

	* lterror.dtx Add \@latex@info@no@line, remove some obsolete
	  code.

1994-05-24 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* tltx003.tlg:
	Regenerated because of message changes.

	* usrguide.tex:
	Updates and additions.

	* tnfss5.lvt:
	Updated because check for bug (40) no longer appropriate.

	* tnfss5.tlg:
	Regenerated because of .lvt change.

	* vlatex07.tlg:
	Regenerated to reflect new layout of error and warning messages.

	* tltx001.lvt:
	Set errorcontextlines to -1 for better high-level checks.

	* tltx001.tlg:
	Regenerated to reflect new layout of error and warning messages.

	* ltmiscen.dtx (subsection{Environments}):
	Changed outer default of \@currenvline to \@empty to avoid
	double braces.

	* classes.dtx (section{Identification}):
	Changed file information that appears in \listfiles.

1994-05-24 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltxguide.tex: Checked in document class.

        * clsguide.tex: Added sections on 2e font commands, defining \rm
        etc., and obsolete commands.
        Added stuff about \normalsize, \textheight and \textwidth being the
        only mandatory commands.
        Implemented Frank's suggestions for additions to the `loading other
        files' section (which is now a subsection of `upgrading').
        Added stuff on why primitive \input is a bad idea.
        Added stuff on boxes and colour.
        Moved general style stuff to overview section rather than 2.09
        section.
        Added newsletter example.

1994-05-23 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: Add coments describing \@TeXversion which must
	  be defined if a TeX older than 3.141 is being used.

	* lterror.dtx: Modify the definition of \GenericError slightly.
	  Also add completely new definition, using \typeout rather than
	  \errmessage. Used with TeX's older than 3.141, which have a
	  bug such that ^^J appears literally rather than breaking the
	  line in messages.

1994-05-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* usrguide.tex:
	Updates and additions.

	* copyright.txt:
	Point to bugs.txt for error reports.
	Changed .l2e extension to .txt.

	* tracefnt.dtx:
	Changed info in \ProvidesPackage.

	* latexsym.dtx:
	Changed info in \ProvidesPackage.

	* ltdefns.dtx:
	Removed \MessageQuote since not used otherwise.

	* lterror.dtx:
	Corrected documentation.
	Removed definitions for \@font@... since they are defined
	in tracefnt.dtx.

	* ltclass.dtx:
	Added missing percents in filecontents definition :-(
	Corrected several typos.
	Cleaned up help texts.
	Don't stop completely if \NeedsTeXFormat finds the wrong format,
	just end inputting the current file.

	* unpack2e.ins:
	Changed .l2e extension to .txt.

	* install.txt:
	Changed .l2e extension to .txt.

	* othertex.txt:
	Remove bug address; mention bugs.txt instead.
	Changed .l2e extension to .txt.

	* readme.txt:
	Changed .l2e extension to .txt.
	Removed test release info.

	* texpert.txt:
	Changed .l2e extension to .txt.
	Correct LaTeX source file name.

	* web2ctex.txt:
	Changed .l2e extension to .txt.

	* yandytex.txt:
	Changed .l2e extension to .txt.

	* manifest.txt:
	Changed .l2e extension to .txt.

	* ltdefns.dtx:
	Replaced ^^J by \MessageBreak.

	* ltclass.dtx:
	Replaced many ^^J by \MessageBreak.
	Reworded several help texts.

	* ltfinal.dtx:
	Replaced \f@warn@break with \MessageBreak.

	* ltmiscen.dtx:
	Replaced \f@warn@break with \MessageBreak.

	* fam.dtx:
	Replaced \f@warn@break with \MessageBreak.

	* tracefnt.dtx:
	Removed definition of \f@warn@break.
	Replaced \f@warn@break with \MessageBreak.

	* latint.dtx:
	Replaced \f@warn@break with \MessageBreak.

	* tl2e5.lvt:
	Changed test for bug (40) of NFSS1, old test no longer
	appropriate.

	* vtl2e07.tlg:
	Regenerated because of extra blank lines between warnings.

	* vtl2e03.tlg:
	Regenerated because of extra blank lines between warnings.

	* tnfss3.tlg:
	Regenerated because of extra blank lines between warnings.

	* tlxs03r.tlg:
	Regenerated because of extra blank lines between warnings.

	* tlxs03b.tlg:
	Regenerated because of extra blank lines between warnings.

	* tlxs03a.tlg:
	Regenerated because of extra blank lines between warnings.

	* tlcs03r.tlg:
	Regenerated because of extra blank lines between warnings.

	* tlcs03b.tlg:
	Regenerated because of extra blank lines between warnings.

	* tlcs03a.tlg:
	Regenerated because of extra blank lines between warnings.

	* tlb0202.tlg:
	Regenerated because of extra blank lines between warnings.

	* tlb0073.tlg:
	Regenerated because of extra blank lines between warnings.

	* tl2e5.tlg:
	Regenerated because of lvt file change.

	* tl2e4.tlg:
	Regenerated because of extra blank lines between warnings.

1994-05-23 Alan Jeffrey <latex-bugs@latex-project.org>

        * clsguide.tex: Redid document structure to be more like
        usrguide.
        Added section on class/package structure.
        Restructured the commands list.

1994-05-22 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx:
	New \protect logic.

	* ltfloat.dtx:
	Changed \@warning to \@latex@warning.

	* doc.dtx:
	Added \PackageError commands.

	* tracefnt.dtx:
	Complete new definitions for \@fontwarning and
	\@font@info.

	* lterror.dtx (subsection{Specific errors}):
	Added \MessageBreak to various help messages.
	Reset \protect to \relax for \@preamerr.

	* lttab.dtx:
	New \protect logic in \@mkpream.

	* classes.dtx:
	Use new warning message commands.

	* slides.dtx:
	Use new warning commands for classes.
	twocolumn option will produce warning (not error).

	* letter.dtx:
	Use new warning and error commands. (we use \@latex@error
	in compatibility mode)
	Some documentation updates.

	* ltclass.dtx:
	Use new warning and error commands.

	* ltdefns.dtx:
	Removed surplus \space in error message
	Use new warning and error commands.

	* proc.dtx:
	Replaced \@latexerr with \ClassError{proc}.
	Replaced \@@warning with \ClassWarningNoLine{proc}.
	Added \Finale in documentation.

	* ltpictur.dtx:
	Replaced \@warning by \@latex@warning.

	* tracefnt.dtx:
	Use old spacing rules of font warnings so that test suite
	isn't complaining.

1994-05-22 Alan Jeffrey <latex-bugs@latex-project.org>

        * usrguide.tex: Rewrote description of the new argument to
        \newcommand.
        Added section on classes and packages, on package options, and on
        standard classes and packages.
        Added some examples.
        Added filecontents* and paragraph on what files can be sent.
        Added section on latexsym in `old commands'.
        Rewrote some stuff on 2.09 documents.
        Added section on \frontmatter, \mainmatter and \backmatter.
        Wrote `problems' section, including new error messages, stuff on
        \tenrm and friends, old versions of files, and submitting a bug
        report.
        Added overview.

        * lterror.dtx: Replaced braces with begingroup, to stop mathords
        from sneaking into math mode.
        Replaced \@generic@message and \@generic@error by \GenericError,
        \GenericWarning and \GenericInfo.
        Made \GenericError, \GenericWarning and \GenericInfor robust.
        Replaced \\ and ~ by \MessageBreak and \space.
        Replaced \string by \protect in some messages.

1994-05-21 David Carlisle <latex-bugs@latex-project.org>

	* source2e.tex: new style \protect code in \changes.

	* ltxdoc.dtx: Define \aalph as there are currently more than 26
	  files included into source2e.tex.
	New style \cmd and \cs so Alan can go \cmd\{ in ltoutenc.

1994-05-21 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* doc.dtx:
	Replaced \@latexerr by \@latex@error.

	* ltxref.dtx:
	Don't produce line number when warning about multiple labels
	(would be the line number from the aux file).
	Replaced \@warning by \@latex@warning.

	* ltbibl.dtx:
	Replaced \@warning by \@latex@warning.

	* lttab.dtx:
	Replaced \@latexerr by \@latex@error.

	* ltsect.dtx:
	Replaced \@latexerr by \@latex@error.
	Replaced \@@warning by \@latex@warning@no@line.

	* ltmiscen.dtx:
	Replaced \@latexerr by \@latex@error.

	* ltfiles.dtx:
	Replaced \@latexerr by \@latex@error.
	Replaced \@warning by \@latex@warning@no@line; again line numbers
	do not make much sense in this file.

	* ltlists.dtx:
	Replaced \@latexerr by \@latex@error.

	* lhyphen.dtx:
	Fixed checksum.

	* classes.dtx (subsection{Font changing}):
	Fixed wrong \changes entry.

	* letter.dtx (subsection{Font changing}):
	Fixed wrong \changes entry.

1994-05-21 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltnews01.tex: Wrote 1st draft of LaTeX News #1.

        * lterror.dtx: Made \@generic@message robust.

1994-05-20 Rainer Schoepf <latex-bugs@latex-project.org>

	* vtl2e06.tlg: Update for new \protect handling, change in
 	format of error messages, change in glue for framed boxes.

	* vlatex06.tlg: Update for new \protect handling, change in
 	format of error messages, change in glue for framed boxes.

	* ltpage.dtx (\marboth, \markright): Changed setting for
 	\protect.

	* tl2e7.tlg: Update for new \protect handling.

	* tl2e2.tlg: Update for new \protect handling.

	* tlb0427.tlg: Update for new \protect handling.

	* tlb0027a.tlg: Update for new \protect handling.

	* tlb0027b.tlg: Update for new \protect handling.

	* tlb0018.tlg: Update for new \protect handling.

	* vtl2e05.tlg: Update for new \protect handling.

	* vtl2e04.tlg: Update for new \protect handling.

	* vtl2e03.tlg: Update for new \protect handling.

	* vtl2e02.tlg: Update for new \protect handling.

	* vlatex05.tlg: Update for new \protect handling.

	* vlatex04.tlg: Update for new \protect handling.

	* vlatex03.tlg: Update for new \protect handling.

	* vlatex02.tlg: Update for new \protect handling.

	* tnfss2.tlg: Update for new \protect handling.

	* ltsect.dtx (\addtocontents): Correct setting of \protect.

	* ltsect.dtx (\addcontentsline): Correct setting of \protect.

	* ltmiscen.dtx (\@writefile): Added correct setting of \protect.

	* ltfloat.dtx (\@xfloat): Restore @nobreak switch inside float
 	to default value false.

	* ltoutput.dtx (\@outputpage): Added setting of \protect during
	\shipout.

1994-05-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfinal.dtx :
	Replaced \font@warning by \@font@warning.

	* ltmiscen.dtx:
	Replaced \@@warning by \@latex@warning@no@line.
	Replaced \font@warning by \@font@warning.

	* ltfntcmd.dtx:
	Replaced \@latexerr by \@latex@error.

	* newlfont.dtx:
	Replaced \@latexerr by \@latex@error.

	* lfonts.dtx:
	Replaced \font@warning by \@font@warning.
	Replaced \@latexerr by \@latex@error.

	* latint.dtx:
	Replaced \font@warning by \@font@warning.
	Replaced \font@log by \@font@info.
	Replaced \@latexerr by \@latex@error.

	* fam.dtx:
	Replaced \font@warning by \@font@warning.
	Replaced \font@log by \@font@info.
	Replaced \@latexerr by \@latex@error.

	* tracefnt.dtx:
	Replaced \font@warning by \@font@warning.
	Replaced \font@log by \@font@info.
	Replaced \@latexerr by \@latex@error.
	Use new generic error commands.

1994-05-20 Alan Jeffrey <latex-bugs@latex-project.org>

        * lterror.dtx: Fixed a bug with \@inmatherr.

        * ltfinal.dtx: Corrected checksum.

        * lterror.dtx: Added \@latex@info@no@line.
        Added missing full stops.

        * ltdefns.dtx: Renamed @checkcommand to CheckCommand.

        * latex209.dst: Added t1enc.sty.

        * latex209.dtx: Changed \@finalstrut.
        Added t1enc.sty.

1994-05-19 David Carlisle <latex-bugs@latex-project.org>

	* ltfinal.dtx: use \maxdimen not 9999p in \showoutput.

	* test2e.tex: add test2e.cfg for customisation (suggested by
	  Rainer)

1994-05-19 Rainer Schoepf <latex-bugs@latex-project.org>

	* tlb0109.tlg: Change in format of error messages.

	* tlb0063.tlg: Change in format of error messages.

	* vtl2e03.tlg: Change in format of error messages.

	* vtl2e02.tlg: Change in definition of \TeX logo.

	* vtl2e01.tlg: Change in format of error messages, change in
	definition of \TeX logo.

	* tltx002.tlg: Change in format of error messages.

	* vlatex03.tlg: Change in format of error messages.

	* vlatex02.tlg: Change in definition of \TeX logo.

	* vlatex01.tlg: Change in format of error messages, change in
	definition of \TeX logo.

	* tltc002.tlg: Change in format of error messages.

	* source2e.tex: Changed according to split in files.

	* manifest.l2e: Changed according to split in files.

	* unpack2e.ins: Changed according to split in files.

	* ltdefns.dtx: Added definitions for \@namedef and \@nameuse
	again.

	* ltcntlen.dtx: Split into ltcounts.dtx (counters), ltpageno.dtx
	(page numbering), ltxref.dtx (cross referencing), ltlength.dtx
	(lengths).

	* ltidxbib.dtx: Split into ltidxglo.dtx (index and glossary) and
	ltbibl.dtx (bibliography commands).

	* tlb0268.tlg: Change in test2e setup causes box printout to
	reappear.

	* tlb0077.tlg: Change in test2e setup causes box printout to
	reappear.

	* vtl2e01.tlg: Change in test2e setup causes box printout to
	reappear.

	* tl2e1.tlg: Change in test2e setup causes box printout to
	reappear.

	* tlxs04a.tlg: Change in test2e setup causes box printout to
	reappear.

	* tlxs02.tlg: Change in test2e setup causes box printout to
	reappear.

	* tlxs01p.tlg: Change in test2e setup causes box printout to
	reappear.

	* tltx001.tlg: Change in test2e setup causes box printout to
	reappear.

	* vlatex05.tlg: Strut in footnotes back to old version for
	compatibility mode.

	* vlatex04.tlg: Strut in footnotes back to old version for
	compatibility mode.

	* vlatex03.tlg: Strut in footnotes back to old version for
	compatibility mode.

	* vlatex02.tlg: Strut in footnotes back to old version for
	compatibility mode.

	* vlatex01.tlg: Change in test2e setup causes box printout to
	reappear.

	* tnfss1.tlg: Change in test2e setup causes box printout to
	reappear.

	* tlcs02.tlg: Change in test2e setup causes box printout to
	reappear.

	* tlcs01b.tlg: Change in test2e setup causes box printout to
	reappear.

	* tltc001.tlg: Change in test2e setup causes box printout to
 	reappear, strut in footnotes back to old version for
 	compatibility mode.

1994-05-18 Rainer Schoepf <latex-bugs@latex-project.org>

	* tnfss4.tlg: With new handling of changes to font size and
	\baselinestretch the tracefnt messages are slightly different.

	* tl2e4.tlg: With new handling of changes to font size and
	\baselinestretch the tracefnt messages are slightly different.

	* vtl2e02.tlg: New definitions for LaTeX and SLiTeX logos now
	active, change in writing of robust commands, change in glue for
	framed boxes.

	* vlatex02.tlg: New definitions for LaTeX and SLiTeX logos now
	active, change in writing of robust commands, change in glue for
	framed boxes.

	* tl2e7.tlg: Updated for new values of \sfcode and correct
	\hbar accent.

	* tl2e7.lvt: Replace package t1enc by fontenc, added a space.
	Added space after number to prevent too much expansion.

	* vtl2e01.tlg: Change in strut for footnotes causes blank
	line to disappear.

1994-05-18 Alan Jeffrey <latex-bugs@latex-project.org>

        * latex209.dtx: Added \@finalstrut.

        * ltlogos.dtx: Added the TeX logo.
        Made the LaTeX2e logo use the text font 2 rather than the math
        font 2.

        * ltoutenc.dtx: Fixed a typo with fontenc.sty... it's
        \encodingdefault, not \defaultencoding!

        * ltfinal.dtx: Corrected the lccode for d-bar.

        * ltoutenc.dtx: Made \.i produce i.

1994-05-17 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: Modify \@use@option so Alan can use
	  \OptionNotUsed within the code for a declared option.

1994-05-17 Rainer Schoepf <latex-bugs@latex-project.org>

	* tl2e7.lvt: Corrected: \documentstyle --> \documentclass.

	* tlb0039.tlg: Removed \usepage{t1ot1}.

	* tlb0039.lvt: Removed \usepage{t1ot1}.

	* latint.dtx: Added missing \let in \@no@font@optfalse, added
	\ProvidesFile and \GetFileInfo.

	* tlb0438.tlg: Updated for \every@size now working correctly.

	* vlatex07.tlg: Change in strut for array/tabular parboxes and
	footnotes.

	* vtl2e07.tlg: Change in strut for array/tabular parboxes and
	footnotes.

	* vlatex05.tlg: Change in strut for footnotes, change in
	writing of robust commands, change in glue for framed boxes.

	* vtl2e05.tlg: Change in strut for footnotes, change in
	writing of robust commands, change in glue for framed boxes.

	* vlatex03.tlg: Change in strut for footnotes, change in glue
	for framed boxes.

	* vlatex04.tlg: Change in strut for footnotes.

	* tltx001.tlg: Change in glue for framed boxes, change in args
	to \@ifstar, change in colorendbox.

	* tl2e3.tlg: Change in strut for footnotes.

	* vtl2e03.tlg: Change in strut for footnotes, change in glue
	for framed boxes.

	* vtl2e04.tlg: Change in strut for footnotes.

	* tlb0202.tlg: Change in expansion of accent macros.

	* tltc001.tlg: Change in glue for framed boxes, change in args
	to \@ifstar, change in colorendbox.

1994-05-17 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltplain.dtx: An underscore character with catcode 12 in math
	mode produced an error since the active underscore was \let to
	\_ before the latter was defined. \global\let replaced by \gdef.

1994-05-17 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lfonts.dtx:
	Added extra braces to \copyright.
	Added extra braces to \nfss@text (allow direct use in subscript).

1994-05-17 Alan Jeffrey <latex-bugs@latex-project.org>

        * lterror.dtx: Moved error commands from ltdefns.dtx.

        * ltdefns.dtx: Added section on \protect.  Moved error commands to
        lterror.dtx.

        * ltoutenc.dtx: Removed braces from \$ since they're now in
        nfss@text.

        * latex209.dtx: Fixed a bug with \ds@newlfont.
        Removed extra spaces from the missing file error.
        Commented out bezier with \iffalse...\fi rather than %% to avoid
        bezier turning up in every file.
        Corrected some documentation.

1994-05-16 David Carlisle <latex-bugs@latex-project.org>

	* ltmiscen.dtx: Use \DeclareRobustCommand to define \ensuremath,
	and add extra braces so a_\ensuremath{foo} works.

	* ltoutput.dtx: Add \color@begingroup to protect \normalcolor.
          move \normalcolor out of the inner box.

1994-05-16 Rainer Schoepf <latex-bugs@latex-project.org>

	* unpack2e.ins: Added batch file ltoutenc.ins.

	* ltoutenc.dst: Capitalize encoding names.

1994-05-16 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fam.dtx (subsection{Macros for the user}):
	Removed surplus braces from robust command \linespread.
	Pass \baselinestretch not \f@linespread in \fontsize.

	* ltoutenc.dtx:
	\DeclareTextCommand now uses specified encoding again in
	top-level part.
	Encoding files now use mixed case names, eg OT1enc.def
	(subsection{Definitions for the OT1 encoding}):
	Added extra braces in def of \$.

	* ltplain.dtx:
	Changed \loop ...\repeat to use Kabelschacht method (TUB 8#2)
	Comment out encoding specific commands which are defined by
	ltoutenc.dtx.

	* ltoutput.dtx:
	Use \let to get original defs of accents back in output routine.

	* ltfinal.dtx:
	Removed loading of ot1enc.sty (not longer available).
	Moved definitions of \@acci and friends to lfonts.dtx.

	* lfonts.dtx (subsection{Miscellaneous}):
	Define saved versions of accents (\@acci and friends) here.

	* fontdef.dtx (subsection{Encodings}):
	Declare default encoding first.
	Load encoding specific files for OT1 and T1.

1994-05-16 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltcntrl.dtx: Split file from ltinit.dtx.

        * ltcounts.dtx: Split file from ltinit.dtx.

        * ltdefns.dtx: Split file from ltinit.dtx.

        * lterror.dtx: Split file from ltinit.dtx.

        * ltlogos.dtx: Split file from ltinit.dtx.

        * ltpar.dtx: Split file from ltinit.dtx.

        * ltspace.dtx: Split file from ltinit.dtx.

        * ltoutenc.dtx: Removed \P, since it's not in the T1 encoding.
        Added \r and \k accents.
        Added \NG, \ng, \TH, \th, \DH, \dh, \DJ and \dj.

        * latex209.dtx: Fixed a bug with \mediumseries.

        * ltoutenc.dtx: Redid fontenc.sty to use the new mixed-case
        encoding files.
        Fixed a bug with \pounds.

        * latex209.dtx: Fixed a bug with the margid option.

        * ltfinal.dtx: Removed ot1enc.sty.

1994-05-15 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lfonts.dtx:
	\$ and \pdollar removed since now part of encoding cmds.
	\pounds and \ppounds ditto.

	* fam.dtx:
	Names of encoding commands changed to \<enc>-cmd.

1994-05-15 Alan Jeffrey <latex-bugs@latex-project.org>

        * latex209.dtx: Added the nomargid and margid options.

1994-05-14 David Carlisle <latex-bugs@latex-project.org>

	* ifthen.dtx: Add \TE@repl, to make \or safe in \equal.

1994-05-14 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fontdef.dtx (subsection{Encodings}):
	Don't input .def files in encoding declarations.

	* fam.dtx (section{Macros for setting up the tables}):
	Init the encoding change macro only for new \DeclareFontEncoding.
	Log redeclarations of font encodings.
	(subsection{Macros for the user}):
	Added missing \noexpand to \enc@update.
	Initialise all \f@... macros with \@empty.
	(subsection{Macros for loading fonts}):
	Don't change \f@encoding in \DeclareErrorFont.  Removed
	definitions for \makeatletter and \@input etc. since they are not
	longer necessary.

	* lfonts.dtx (subsection{Miscellaneous}):
	Removed surplus braces within \normalfont.
	Added \DeclareErrorFont.

	* unpack2e.ins (IMPORTANT NOTICE):
	Moved ltoutenc.dtx before ltfss.dtx since ltfss needs parts of the
	code.

	* tracefnt.dtx (section{Macros common to \texttt{fam.tex} and
          \texttt{tracefnt.sty}}): Added \enc@update to selectfont.

	* fam.dtx (section{Macros for setting up the tables}):
	Initialise \<enc>@cmd in \DeclareFontEncoding.
	(subsection{Macros for the user}):
	Added \enc@update to \fontencoding. Thus now encoding updates are
	deferred until the following \selectfont (as they should).  One
	action of \enc@update is to update \<enc>@cmd for the old and the
	new encoding.

1994-05-14 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltoutenc.dtx: Renamed \ENC@cmd to \ENC-cmd, to avoid collisions
        with commands like \U@cmd.

        * ltoutenc.dst: Updated the dst file to match ltoutenc.dtx.

        * latex209.dtx: Redid the oldlfont and newlfont options to set the
        \@no@font@optfalse flag.

        * fontsmpl.dtx: Split font sample document and package out of
        ltoutenc.

        * ltoutenc.dtx: Stopped commands declared with DeclareTextWidget
        from going into an infinite loop if f@encoding isn't the current
        encoding.
        Added fontenc package.
        Made ot1enc.def and t1enc.def files rather than packages.

        * latex209.dtx: Changed how 2e commands are switched off.
        Removed the date from the announcement of 2.09 mode.

1994-05-13 David Carlisle <latex-bugs@latex-project.org>

	* lfonts.dtx:  remove file identification typeout.

	* latint.dtx: remove file identification typeout.

	* setsize.dtx: remove file identification typeout.

	* tracefnt.dtx: remove file identification typeout.

	* fam.dtx: remove file identification typeout.

	* lttab.dtx: Remove definition of \a \a' etc. Now in
	  ltoutenc.dtx

	* ltboxes.dtx: New accent handling in parboxrestore.

	* newlfont.dtx: \DeclareProtectedCommand now
                        \DeclareRobustCommand

	* oldlfont.dtx: \DeclareProtectedCommand now
                        \DeclareRobustCommand

	* ltpictur.dtx: Removed unnecessary braces from \@ifnextchar and
	  \@ifstar constructions.

	* ltclass.dtx: Stop \listfiles being run twice, (A second
	  occurrence in the preamble is silently ignored)

	* lttab.dtx: Add colour support to tabbing macros.
	Use \@finalstrut in @endpbox.

	* ltfloat.dtx: Add colour support (back again:-) to
	  \@footnotetext. Safe this time, using \normalcolor in an inner
	  group, leaving \reset@font\footnotesize in an outer group so
	  that \split... get set correctly. Also use \@finalstrut, and
	  remove some superfluous braces.
	  Add \normalcolor to \@xfloat, so floats do not pick up the
	  current colour.

1994-05-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fam.dtx:
	Use \@input@ for .fd files so that they show up with
	\listfiles.

	* ltfntcmd.dtx:
	Replaced \@protecteddef by \DeclareRobustCommand.

	* fontcmds.dtx:
	File renamed to ltfntcmd.dtx.

	* unpack2e.ins:
	Added Welcome message.
	Update kernel generation.

	* ltsect.dtx:
	Added file identification string.

	* ltpictur.dtx:
	Added file identification string.

	* ltcntlen.dtx:
	Added file identification string.
	Removed \@Ialph and \@ialph since they neither save space
	nor execution time.

	* ltfiles.dtx:
	Added file identification string.
	Execute \every@size hook at begin document.

	* ltvers.dtx:
	Added file identification string.
	Added \endinput at the end. This is necessary for running
	unpack2e.ins.
	Use \fmtname in \everyjob and welcome message.

	* tracefnt.dtx:
	Change \DeclareProtectedCommand to \DeclareRobustCommand.

	* lfonts.dtx:
	Change \DeclareProtectedCommand to \DeclareRobustCommand.

	* fam.dtx:
	Change \DeclareProtectedCommand to \DeclareRobustCommand.

1994-05-13 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltinit.dtx: Added \@backslashchar.
        Improved coding of \@ifdefinable.

        * testdist.dtx: Improved documentation.

        * emtex.l2e: Created this file.

        * ltfinal.dtx: Loaded package ot1enc, and defined \@acci and
        friends.

        * ltinit.dtx: Added logging to DeclareProtectedCommand.

        * ltoutenc.dtx: Renamed accents.dtx to ltoutenc.dtx.
        After all these months It's now a real bit of kernel! :-)

        * accents.dtx: Replaces \space by ` ' in csname.

        * ltinit.dtx: Replaced \space by ` ' in \csname

        * accents.dtx: Added \{, \} and \$.

        * ltinit.dtx: Renamed DeclareProtectedCommand to
        DeclareRobustCommand.
        Moved DeclareRobustCommand after @gobble.
        Removed @if@short@command.
        Removed \{ and \}.

        * accents.dtx: Redid all the kernel commands.  Made t1.def and
        ot1.def into t1enc.sty and ot1enc.sty.

1994-05-12 Braams J.L. <latex-bugs@latex-project.org>

	* slides.dtx:
	Changed some \changes entries to have a 'v' in front of the
	version  number.
	(section{A driver for this document}):
	A missing \begin{macrocode} line caused LaTeX to loop and complain
	about \begin{document} only being allowed in the preamble.
	Wrapped a number of long lines to prevent overfull hbox messages
	and fixed improper nesting of macro and macrocode environments.

	* letter.dtx:
	Changed some \changes entries to have a 'v' in front of the
	version  number.
	(subsubsection{Defining the page styles}):
	Made running heads the same for odd and even pages in twoside
	mode.

1994-05-12 David Carlisle <latex-bugs@latex-project.org>

	* amsfonts.dst: Remove generation of the drv file.

	* amsfonts.fdd: Add \ProvidesFile comments to all the files
	  generated.

	* slides.fdd: Add \ProvidesFile comments to all the files
	  generated.

	* ltdirchk.dtx: Add early definition of \ProvidesFile,
	   so fd files read at initex time work OK.
	  Add `v' to \changes entries.

	* cmfonts.fdd: Add \ProvidesFile comments to all the files
	  generated.

	* newlfont.dtx: \DeclareProtectedCommand to define \em. Remove
	  the definitions of \prm and friends.

	* oldlfont.dtx: use \DeclareProtectedCommand to define \rm and
	  friends. Also use \normalfont rather than \reset@font.

1994-05-12 David Carlisle <latex-bugs@latex-project.org>

	* ltoutput.dtx: Added \normalcolor to the output routine just
	  before the head and foot are placed. Needed now color.sty does
	  not redefine \reset@font.

	* ltboxes.dtx: merged \fbox and \framebox.
	Defined \@finalstrut (used in \@mpfootnotetext)
	Defined \normalcolor (\let to \relax)

1994-05-12 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* tracefnt.dtx:
	New \baselinestretch concept.
	Added some tracing again that was incorrectly removed.
	Ensure that ltfss can be processed with main mem
	less than 65000 by adding macrocode envs.
	Defined all robust commands vi \DeclareProtectedCommand.

	* lfonts.dtx:
	Ensure that ltfss can be processed with main mem
	less than 65000 by adding macrocode envs.
	Defined all robust commands vi \DeclareProtectedCommand.

	* fam.dtx:
	New \baselinestretch concept.
	Ensure that ltfss can be processed with main mem
	less than 65000 by adding macrocode envs.
	Defined all robust commands vi \DeclareProtectedCommand.

	* latint.dtx:
	Allow commands to be \let to \relax in the argument of
	\DeclareMathSymbol, etc. So far only undefined commands
	or commands of the right type (eg mathchars) were
	allowed.
	Ensure that ltfss can be processed with main mem
	less than 65000 by adding macrocode envs.

1994-05-12 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltinit.dtx: Fixed a bug with DeclareProtectedCommand.

1994-05-11 Braams J.L. <latex-bugs@latex-project.org>

	* classes.dtx:
	Changed some \changes entries to have a 'v' in front of the
	version  number.

1994-05-11 David Carlisle <latex-bugs@latex-project.org>

	* ltboxes.dtx: Superfluous braces removed from several commands

	* ltclass.dtx: modify filecontents environment so that ctrl-L
	  and ctrl-I are written as a blank line and space respectively.
	  A warning is given if either of these translations takes
	   place, using a devious use of \@ifundefined.

1994-05-11 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltinit.dtx: Moved the logos to after \DeclareProtectedCommand.
        Defined them using \DeclareProtectedCommand.
        Made the SLiTeX logo use the TeX logo.
        Made \, and \hspace use \DeclareProtectedCommand.

        * ltfinal.dtx: Added %%% ltfinal.dtx line.

        * ltinit.dtx: Added %%% ltinit.dtx line.

        * latex209.dst: Added dummy bezier.sty.

        * latex209.dtx: Added dummy bezier.sty.

1994-05-10 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltmiscen.dtx: Slight change in text of error message for
	\verb in command argument.

1994-05-10 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltinit.dtx: Added documentation sent by DPC.
        Moved \makeatletter and \maketother into ltinit.
        Added extra ^^Js to \@latexerr.
        Removed a couple of spurious braces.

1994-05-09 Rainer Schoepf <latex-bugs@latex-project.org>

	* fontcmds.dtx: Temporary fix: Make sure that \next is not
	dangerously \let to \relax.

	* exscale.dtx:
	Added code for scaling of \big... delimiters.

1994-05-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fam.dtx:
	Added file identification string.
	Changed error message to fit linewidth.

	* latint.dtx:
	Added file identification string.
	Added test to \newmathalphabet to produce an error if
	used in old 209 sources without explicit newlfont or oldlfont
	option. (New compatibility concept)

	* oldlfont.dtx (section{The Code}):
	Setting of \math@bgroup and \math@egroup outside latex209
	part. (New compatibility concept)

	* fontcmds.dtx:
	Replaced use of \next by \@let@token and undid temp fix 3.3e.

1994-05-08 Chris Rowley <latex-bugs@latex-project.org>

	* fontcmds.dtx:

1994-05-08 Rainer Schoepf <latex-bugs@latex-project.org>

	* exscale.dtx: Changed to conform to new documentation
	standard.

	* euscript.dtx: Changed to conform to new documentation
	standard.

	* eufrak.dtx: Changed to conform to new documentation
	standard.

	* eufrak.dst: Removed generation of .drv file.

1994-05-08 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltxdoc.dtx:
	Moved definition of \GetFileInfo to doc.dtx.

	* doc.dtx (subsection{GetFileInfo}):
	Moved definition of \GetFileInfo into this file.

	* ltthm.dtx:
	Added file identification string.

1994-05-08 Alan Jeffrey <latex-bugs@latex-project.org>

        * somedefs.dtx: Produced v0.01.

        * rawfonts.dtx: Produced v0.01, using somedefs.dtx.

1994-05-07 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* lttab.dtx:
	Added file identification string.
	Changed \@firsttab and \@maxtab from counters to chardefs.
	Removed surplus {} in \@ifnextchar and \@ifstar constructs.
	Removed plain TeX definition of \+

1994-05-06 Braams J.L. <latex-bugs@latex-project.org>

	* letter.dtx (subsubsection{Itemize}):
	Inserted \normalfont before \bfseries in second level list label.
	(subsubsection{Description}):
	Inserted \normalfont before \bfseries in \descriptionlabel
	Modified the documentation to use doc's `environment' environment
	when documenting new environments.
	(subsubsection{Vertical spacing}):
	Added the setting of \maxdepth and \@maxdepth.

	* slides.dtx:
	Modified the documentation to use doc's `environment' environment
	when documenting new environments.
	(subsubsection{Vertical spacing}):
	Added the setting of \maxdepth and \@maxdepth.

	* classes.dtx (subsection{The title}):
	Now check whether we are in the first or second column in
	twocolumn mode.
	(subsubsection{Vertical spacing}):
	Added the setting of \maxdepth and \@maxdepth.
	(subsubsection{Itemize}):
	Inserted \normalfont before \bfseries in second level list label.
	(subsubsection{Description}):
	Inserted \normalfont before \bfseries in \descriptionlabel

1994-05-05 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltidxbib.dtx: Do not write page number in \nocite warning
	message.  Set switch for warning and end of run.

1994-05-05 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* preload.dtx:
	Added some explanation about the need to have the encoding
	predeclared as well.

1994-05-05 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltfinal.dtx: Added empty \errhelp.

1994-05-04 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: Changed the wording of the warning in
	  \NeedsTeXFormat.

	* ltinit.dtx: added patch (from Frank)
	  @badcrerr error message removed

1994-05-04 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latint.dtx:
	Renamed \@@DeclareMathDelimiter to \@xDeclareMathDelimiter

1994-05-03 David Carlisle <latex-bugs@latex-project.org>

	* ltinit.dtx: add \@break@tfor
	Remove many superfluous braces around arguments of \@ifnextchar
	and \@ifstar.

	* source2e.tex: allow full indexing on \@latexerr \@warning, and
	  \@tempboxa and friends.

	* ltfiles.dtx: add \@onlypreamble\@obsoletefile
	 remove some obsolete code which was previously commented out.
	 rename \@break@loop to \@break@tfor, and move its definition to
	 ltinit.

	* tlb0203.lvt: new test file for \@tfor bug.

1994-05-03 Rainer Schoepf <latex-bugs@latex-project.org>

	* ltidxbib.dtx: Make \nocite issue a warning for an undefined
	citation key.

	* ltfinal.dtx: Corrected setting catcode for ctrl-j.

	* amsfonts.fdd: Removed definitions for AMS-supplied cm fonts.

	* cmfonts.fdd: Included definitions for AMS-supplied cm fonts.

1994-05-03 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx:
	\@badcrerr replaced by \@nolnerr.

	* ltinit.dtx:
	\@badcrerr error message removed.

1994-05-03 Alan Jeffrey <latex-bugs@latex-project.org>

        * ltfinal.dtx: Set the catcode of ^^J to other.

	Removed \@undefinedfonterror.

1994-05-02 Chris Rowley <latex-bugs@latex-project.org>

	* ltoutput.dtx (subsubsection{Float control}):

	Shortened code of \@resethfps.

	Corrected info message code.

	* fontcmds.dtx:

1994-05-02 Alan Jeffrey <latex-bugs@latex-project.org>

        * latex209.dtx: Redid the method of switching off 2e commands.

        * ltfinal.dtx: Set all the catcodes before dumping.  Made 127
          illegal.

        * install.l2e: Added yandytex.l2e

        * accents.dtx: Rewrote almost everything from scratch.

        * yandytex.l2e: Installed a file from Berthold

	Corrected \@fontswitch.

1994-05-01 Chris Rowley <latex-bugs@latex-project.org>

	* ltfloat.dtx (subsection{Floating Environments}):

        Added \@largefloatcheck.

        Removed unnecessary braces from arguments of \@ifnextchar.

1994-05-01 Braams J.L. <latex-bugs@latex-project.org>

	* classes.dst:
	Removed line left over from the driver generation.

	* slides.dtx (subsection{The class code}):
	Removed the use of variables to store the version information.
	Added \ProvidesFile to slides.def

	* letter.dtx (section{Identification}):
	Removed the use of variables to store the version information.

	* classes.dtx (section{Identification}):
	Removed the use of variables to store the version information.

	* proc.dtx (subsection{Identification}):
	Removed the use of variables to store the version information.

	* makeindx.dtx (subsection{Identification}):
	Removed the use of variables to store the version information.

1994-04-30 Chris Rowley <latex-bugs@latex-project.org>

        * ltinit.dtx:

	Added latexinfo commands.

	* fontcmds.dtx:

	Changed prefix in \@protecteddef from frag@ to frag.
	Changed warning therein to an info message.

	Removed long lines.

	Changed to, eg, v1.0l.

        * ltoutput.dtx:

        Rogue space removed.

        Cut-off points for adding \@emptycol changed.

	Empty column action added: \@emptycol.

	Full of floats action improved.

	Changed `active characters warning' to an info message.

	(subsection{Floats}):

	Changed wording of some error messages.

	Changed 9* to 199* in dates.

	Fixed bug from \dblfigrule with \@topnewpage.

	Removed long lines.

	Changed to, eg, v1.0l.
1994-04-29 Braams J.L. <latex-bugs@latex-project.org>

	* letter.dtx (section{Identification}):
	Use the generic name LaTeX instead of LaTeX2e in the arguments of
	\ProvidesClass and removed typeout message.

1994-04-29 David Carlisle <latex-bugs@latex-project.org>

	* ltboxes.dtx: use `v' in \changes entries.

	* ltxdoc.dtx: Update the documentation. (source2e now has an
	  index by default.)

	* ltclass.dtx: upgrade version to 1 (no other change, except
	  using `v' in \changes entries in to match the other kernel
	  files.)

	* test2e.tex: reset the original \showbox parameters. (As
	  ltplain now sets them to -1)

1994-04-28 Braams J.L. <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Table of Contents}):
	Changed the definitions of \l@part, \l@chapter and \l@section
	(article only) to check the value of tocdepth.  :
	(section{Identification}):
	Use the generic name LaTeX instead of LaTeX2e in the arguments of
	\ProvidesClass and \ProvidesFile

	* letter.dtx (subsection{Two-side or one-side printing}):
	Allow the twoside option in native mode; introduced oneside
	option.
	(subsubsection{Defining the page styles}):
	Changed the definition of the pagestyles plain and empty to also
	define the head and feet for even pages; Added different
	definition for pagestyle headings when twoside is in effect.
	(subsection{The generic letter commands}):
	A letter has to start on a `right' page when in twosided mode.

1994-04-28 David Carlisle <latex-bugs@latex-project.org>

	* graphpap.dtx: Leslie's \graphpaper macros, Converted to
	  ignore spaces between arguments, and documented using doc.

	* ltxdoc.dtx: add \parg for picture mode args.

	* ltpictur.dtx (subsection{Curves}): added \bezier and \qbezier
	(section{Picture Mode}): Modified \picture \multiput and \bezier
	so that they ignore spaces between arguments.
	(section{Picture Mode}): made \circle use \@inmatherr

1994-04-28 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltplain.dtx (section{Plain \TeX}):
	Turn off overrfull box tracing in trancript file.

	* doc.dtx (subsection{Bells and whistles}):
	Ignore \Finale without \StopEventually.

	* latint.dtx:
	Removed \uppercase from all counter assignments dealing possibly
	with hex numbers. That means that
	   \DeclareMathSymbol{m}{\mathord}{operators}{"6d}
	doesn't work any longer (must be "6D now).
	On the other hand
	   \DeclareMathSymbol{m}{\mathord}{operators}{`m}
	although we would suggest to use at least `\m

	* ltlists.dtx:
	Replaced the warning \@ltxnomath by \@inmatherr.

	* ltinit.dtx (section{Initex initialisations}):
	Added error macro \@inmatherr#1 to be issued by commands
	that will not work in math mode (like (\circle))

	* doc.dtx (subsection{Redefining the \textsf{index} environment}):
	Use \RequirePackage to input multicol.

1994-04-25 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: Remove extra full stops from the ends of some
	  error messages.

1994-04-25 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltmiscen.dtx:
	message changed to "\verb ended by end of line"

1994-04-24 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltpage.dtx:
	Redefine \@leftmark and \@rightmark to use \@firstoftwo
	and \@secondoftwo.

	* classes.dtx (subsection{Font changing}):
	We do warn now if \sl or \sc is found in math
	(not that they should be used at all.

	* ltpictur.dtx:
	Removed surplus spaces after "\hbox to " in several cases.

1994-04-23 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltfinal.dtx (subsection{Font loading}):
	Checked the value of \font@submax. If greater 0pt issue a
	bold warning and reset it to 0pt.

	* ltmiscen.dtx:
	\verb error messages reworded.

1994-04-22 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltplain.dtx:
	Replaced width, height, depth by \@wifth, \@height, \@depth.

	* latint.dtx:
	Replace the use of \@leftmark with \@firstoftwo.
	Moved \@tempdimc to ltinit.dtx.

	* ltinit.dtx:
	Moved all \@gobble... macros to this file.

	* ltmiscen.dtx (subsection{Environments}):
	Messages generated by \enddocument reworded.

1994-04-21 David Carlisle <latex-bugs@latex-project.org>

	* ltboxes.dtx (section{\LaTeX\ Box commands}): add colour
	  support to minipage. add comments throughout the file.

	* source2e.tex: modify to always print the index and change
	  history, no longer need to use ltxdoc.cfg to get the index.

1994-04-21 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* newlfont.dtx:
	Changed message "Don't use ..." to "Command \foo invalid in math mode".

	* lfonts.dtx:
	Changed message "Don't use ..." to "Command \foo invalid in math mode".

	* fam.dtx:
	Changed message "Don't use ..." to "Command \foo invalid in math mode".
	Changed \errmessage's to \@latexerr's.

1994-04-21 Alan Jeffrey <latex-bugs@latex-project.org>

        * install.l2e: Corrected the wording of the bug report.

        * ltfinal.dtx: Added some documentation, incorporated ltcodes.dtx.
        This now includes setting the catcodes of 128--255 to `illegal'.

1994-04-20 David Carlisle <latex-bugs@latex-project.org>

	* features.tex: New name for dircheck.
	 Improve description of package option names.  Modify
	 description of dtx extension (as they may now be directly
	 processed by LaTeX.
	 \@filename@parse typo corrected to \filename@parse.

1994-04-20 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* fam.dtx (subsection{Macros for loading fonts}):
	Added the global flag \ifG@fontsubs. This will be set to true
	when automatic font substitution happened.

	* ltmiscen.dtx (subsection{Environments}):
	Moved the warning messages in \enddocument so that they will appear in
	succession. Also ensure that the aux file is always read so that toc etc.
	will be correctly produced even in case of multiple labels.
	Query \ifG@fontsubs and issue a warning in \enddocument when set to true.
	Also check if size substitution has happened and issue a warning if it
	is greater than \fontsubfuzz.

1994-04-20 Alan Jeffrey <latex-bugs@latex-project.org>

        * latex209.dtx: Redefined \verbatim@noligs@list.

1994-04-19 David Carlisle <latex-bugs@latex-project.org>

	* ltpage.dtx Improve documentation.

1994-04-18 David Carlisle <latex-bugs@latex-project.org>

	* ltfinal.dtx: Use catcode15 not catcode13 for control chars.
	  Initialise \textwidth \textheight and page style.

	* ltfloat.dtx: removed colour support from \@footnotetext and
	  \@savemarbox. The `simple' extra groups that had been added
	  cause incorrect spacing. More complicated modifications
	  required for colour support will be done in color.sty.

1994-04-18 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latint.dtx:
	Removed surplus definition of \no@alphabet@error (see fam.dtx entry).
	Corrected an error in \DeclareMathAlphabet M@#3 -> M@#2.
	Added a missing % in \SetMathAlphabet@.
	Changed two error message helps still containing \documentstyle. :-)
	Changed all "Redeclaring something..." messages to log only infos.
	Changed "Check substitution defaults ..." message to "Checking defaults ..."

	* fam.dtx:
	Changed message "Calculating math sizes ..." to appear only in
	transcript file.
	\no@alphabet@error reimplemented to be LaTeX err message.
	\no@alphabet@help removed.

	* tracefnt.dtx:
        Changed line breaks and wording in some messages.
	Removed surplus "." from some warning messages.
	All warning/error messages changed to start "LaTeX Font Warning" etc.
	Continuation lines are changed to "(Font)".

	* tracefnt.dtx (section{Scaled font extraction}):
	Removed dimen regs \fontsubfuzz and \fontsubmax and replaced them
	by macros \fontsubfuzz and \font@submax.

1994-04-18 Alan Jeffrey <latex-bugs@latex-project.org>

        * web2ctex.l2e: Changed name from unixtex.l2e.  Changed the
        example shell script to look for a LATEX209INPUTS environment
        variable.

        * install.l2e: Changed name of unixtex.l2e to
        web2ctex.l2e.

        * latint.dtx: Changed \font@warning to \font@log for redefining
        math alphabets and symbol fonts.

1994-04-17 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltcntlen.dtx:
	Use new std counter error message \@nocounterr.

	* ltthm.dtx:
	Use new std counter error message \@nocounterr.

	* ltinit.dtx:
	Defined \@nocounterr to be the LaTeX2e error command with one
	argument that announces unknown counters. Changed \@nocnterr
	back to no-arg syntax for compatibility with old styles making
	use of that error message. \@nocnterr should not be used by
	new LaTeX2e applications.

1994-04-15 Rainer Schoepf <latex-bugs@latex-project.org>

	* proc.dtx: Adding missing guard /class, this produced
	incorrect proc.sty.

	* ltboxes.dtx: Added missing % character in definition of
	\@isavebox.

1994-04-14 Braams J.L. <latex-bugs@latex-project.org>

	* slides.dtx (subsection{Font changing}):
	\@renewfontswitch has gone; \@newfontswitch has become
	\DeclareOldFontCommand

	* letter.dtx (subsection{Font changing}):
	\@renewfontswitch has gone; \@newfontswitch has become
	\DeclareOldFontCommand

	* classes.dtx (subsection{Fonts}):
	The size changing commands are no longer defined in the
	kernel. Use \newcommand instead of \renewcommand.
	(subsection{Font changing}):
	\@renewfontswitch has gone; \@newfontswitch has become
	\DeclareOldFontCommand

	* oldgerm.dtx:
	 Renamed \@newtextcmd to \DeclareTextFontCommand

	* fontcmds.dtx:
	Renamed \@newtextcmd to \DeclareTextFontCommand and
	\@newfontswitch to \DeclareOldFontCommand as agreed in Warwick.

1994-04-14 David Carlisle <latex-bugs@latex-project.org>

	* source2e.tex: fix to pagestyle in change log.

1994-04-14 Alan Jeffrey <latex-bugs@latex-project.org>

        * latexbug.tex: Changed the prompt for `a list of files' to a
        prompt for a single filename.  Made latexbug look to see if it
        could find the file, and if it can, it includes the file and the
        logfile in the latexbug.msg.

1994-04-12 David Carlisle <latex-bugs@latex-project.org>

	* ltinit.dtx: Add definition of \@dischyph (was in ltboxes).

	* ltboxes.dtx: Remove redefinition \@acci-iii. (now defined in
	  ltplain). Remove definition of \@dischyph (now in ltinit).

	* ltplain.dtx: define \' \` \= in terms of \@acci-iii.
	  Use NFSS font commands in \ttraggedright and \proclaim.

1994-04-12 Rainer Schoepf <latex-bugs@latex-project.org>

	* manifest.l2e: Changes according to splitting of kernel.

	* ltvers.dtx: Have Expansion of \fmtversion (version info)
	generated automatically.

	* accdefs.dtx: Removed definitions of accent macros \' \` \=
	as these are in the kernel.

1994-04-12 Alan Jeffrey <latex-bugs@latex-project.org>

        * oztex.l2e: Added warning that lines are > 80 chars

1994-04-11 Braams J.L. <latex-bugs@latex-project.org>

	* classes.dtx (subsubsection{Titlepage}):
	Removed bug introduced by inserting \cleardoublepage in the wrong
	place.

	Checked the file for long lines and wrapped them.

	LL introduced options openright and openany fot the report and
	book classes.

	LL introduced commands \frontmatter, \mainmatter and \backmatter
	to the book class.

1994-04-11 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: add * form of filecontents environment.
	  Protect \ProvidesFile against space and / having strange
	  catcodes.

	* ltinit.dtx: remove setting of errorcontextlines in \@latexerr
	  remove old definition of the \LaTeX logo.

	* source2e.tex: minor improvements (mainly to the comments)

	* ltthm.dtx: use new style \@nocnterr (diff from Frank, dated
	  1994/04/09)

1994-04-11 Alan Jeffrey <latex-bugs@latex-project.org>

        * fam.dtx: Added `defaultscriptratio and
        `defaultscriptscriptratio.

        * latex209.dtx: Switched off `enlargethispage and the `!' float
        option.

1994-04-10 Alan Jeffrey <latex-bugs@latex-project.org>

        * install.l2e: Split the installation guide into install.l2e,
        texpert.l2e, and system-specific oztex.l2e and unixtex.l2e files.

        * template.l2e: Created a template for system.l2e files.

1994-04-09 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltherest.dtx:
	Use standard counter missing error message for \newtheorem.

	* ltcntlen.dtx:
	Use \setcounter in \stepcounter to have counter name checked.
	Change usage of \@nocnterr to have counter name as argument.

	* ltinit.dtx:
	Change default err message to point to the LaTeX manual or
	LaTeX companion.

1994-04-05 Alan Jeffrey <latex-bugs@latex-project.org>

        * latex209.dtx: Switched off `lrbox, `width, `height and `depth in
        2.09 mode.

        Removed optional arguments to `parbox, `minipage and `newcommand.

        Made `ProvidesPackage and `ProvidesClass produce log entries
        rather than warnings.

        Removed `filedate.

1994-03-31 David Carlisle <latex-bugs@latex-project.org>

	* ltxdoc.dtx: Minor improvements.

	* manifest.l2e: update this file with all the new file names.

	* source2e.tex: update this file with all the new file names.

	* unpack2e.ins: update this file with all the new file names.

	* ltherest.dtx: The only thing left in this file is the old
	  definition of \documentstyle and \@options, which are
	  redefined in ltclass.dtx. This file is now removed.

	* ltpage.dtx: Create file. Page style + \raggedbottom \sloppy
	  etc.  Taken from ltherest.dtx.

	* ltidxbib.dtx: create file. index and bibliography stuff from
	  ltherest.dtx.

1994-03-29 David Carlisle <latex-bugs@latex-project.org>

	* ltcntlen.dtx: create file. Contains counter and length macros.

	* ltmiscen.dtx: remove counter macros.

1994-03-28 David Carlisle <latex-bugs@latex-project.org>

	* ltfloat.dtx: create file by removing sectioning commands from
	  ltherest.dtx
	  Use \normalsize in \@caption in place of \@normalsize.

	* ltsect.dtx: create file by removing sectioning commands from
	  ltherest.dtx.

	* ltthm.dtx: create file by removing theorem environment from
	  ltherest.dtx.

	* lttab.dtx: Improve documentation, mainly making sure that
	  \changes entries are not in the scope of `oldcomments'.

	* ltlists.dtx: Improve documentation, mainly making sure that
	  \changes entries are not in the scope of `oldcomments'.

	* ltmiscen.dtx: Improve documentation, mainly making sure that
	  \changes entries are not in the scope of `oldcomments'.

	* ltfiles.dtx: remove \@normalsize test from \document. Use
	  \normalsize instead of \@normalsize.

	* ltinit.dtx: Remove redefinition of \newcount and friends as
	  version in ltplain.dtx is no longer \outer.
	  Comment out the experimental version of \@bsphack.

	  Remove test for \cs{inputlineno} undefined as it is
	  defined in ltplain.dtx

	* ltplain.dtx: remove \outer from \newskip \newdimen \newwrite
	  and \newfam. Also comment out the definition of the `log like'
	  operators. (This does not alter the format, as they were
	  previously redefined by later files.)

	* ltdirchk.dtx: Improve documentation. (Removal of comments
	  refering to obsolete versions of the file.)

1994-03-25 David Carlisle <latex-bugs@latex-project.org>

	* source2e.tex: fix date to be \fmtversion, and add authors.

	* ltxdoc.dtx (section{DocInclude}): Use \part to separate the
	  individual file sections.

	* Started Keeping Change log in GNU format. All entries below
	  this point, have been converted from the LaTeX/doc \changes
	  log.

1994-03-16 Braams J.L. <latex-bugs@latex-project.org>

	* proc.dtx:
	Removed the use of \wlog and included \fileversion in the optional
	argument of \ProvidesClass

	* slides.dtx:
	Removed the \typeout lines since they are no longer needed.

	* varioref.dtx (subsection{Options}):
	Inserted missing hash mark in the code for the spanish option.

1994-03-16 David Carlisle <latex-bugs@latex-project.org>

	* ltfiles.dtx: v1.0c \document (DPC) directly add file list
	  settings

	* ltclass.dtx: 0.3f \listfiles Move this code directly into
	  \document

	* ltclass.dtx: 0.3f "General" Add pkgindoc package

1994-03-15 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: 1.0c "General" Add \NeedsTeXFormat

	* ltclass.dtx: 0.3e \@missingfileerror Quit on x or X just like
	  a real error

	* fontcmds.dtx: v3.2a "General" Removed defs of short-forms and
	  all sizes except \normalize

	* fontcmds.dtx: v3.2a "General" Removed \@renewfontswitch

	* fontcmds.dtx: v3.2a "General" Changed \/ to \@@italiccorr

	* fontcmds.dtx: v3.2a "General" Adapted to mass formatting

1994-03-15 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx: (subsection{Options}):
	Text added for spanish default (Julio Sanchez).
	Changed all \extra... to \extras... that was a bug

1994-03-14 David Carlisle <latex-bugs@latex-project.org>

	* ltherest.dtx: v1.0c \end@float (DPC) Use \color@endgroup

	* ltherest.dtx: v1.0c \@xfloat (DPC) Use \color@begingroup

	* ltherest.dtx: v1.0c \@savemarbox (DPC) Use \color@begingroup

	* ltherest.dtx: v1.0c \@footnotetext (DPC) Use
	  \color@begingroup, add \endgraf

	* ltherest.dtx: 1.0c \@xympar (DPC) Use \color@begingroup

	* ltboxes.dtx: 1.0b \sbox Use \color@begingroup

	* ltboxes.dtx: 1.0b \lrbox Use \color@begingroup

	* ltboxes.dtx: 1.0b \color@endgroup macro added for colour
	  support

	* ltboxes.dtx: 1.0b \color@begingroup macro added for colour
	  support

	* ltboxes.dtx: 1.0b \@isavepicbox Use \color@begingroup

	* ltboxes.dtx: 1.0b \@isavebox Use \color@begingroup

1994-03-14 Rainer Schoepf <latex-bugs@latex-project.org>

	* lablst.tex: Added.

	* idx.tex: Added.

1994-03-14 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx: (subsubsection{Margins}):
	Shortened calculation for margins.

1994-03-13 David Carlisle <latex-bugs@latex-project.org>

	* ltinit.dtx: v1.0c \@tfor (DPC) Add \@tf@r so a single group is
	  correctly treated.

	* ltfiles.dtx: 0.3b \InputIfFileExists Use new cmd
	  \@addtofilelist

	* ltclass.dtx: 0.3d \listfiles Reset \@addtofilelist at begin
	  document

	* ltclass.dtx: 0.3d \@addtofilelist Macro added

1994-03-13 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* docstrip.dtx:
	Replaced \if!#2! by \if>#2> in \from to allow negated modules
	appearing in this place.

	* doc.dtx:
	Removed \typeout's

	* eufrak.dtx:
	Removed \typeout's

	* euscript.dtx:
	Removed \typeout's

	* latexsym.dtx:
	Removed \typeout's

	* exscale.dtx:
	Removed \typeout's

	* oldgerm.dtx:
	Removed \typeout's

	* varioref.dtx:
	Removed \typeout's

	* pandora.dtx:
	Removed \typeout's

	* docstrip.dst:
	Corrected unpacking for ltxdoc.cls (change of docstrip module).

	* classes.dtx
        (subsubsection{The dimension of text}):
	Use same default values for native mode as in old styles.

	(section{Identification}):
	Added file versions to the \Provides... commands

        (subsection{Footnotes}):
	Use \@makefnmark rather than its expansion in the definition
	of \@makefntext.

1994-03-12 David Carlisle <latex-bugs@latex-project.org>

	* ltplain.dtx: v1.0b "General" Name changed from lplain. The end
	  of an era

	* ltinit.dtx: v1.0b \@yargdef Name changed from \XXX@Argdef

	* ltinit.dtx: v1.0b \@reargdef New defn, in terms of \@yargdef

	* ltherest.dtx: v0.1b \@xympar (DPC) Extra bgroup for colour

	* ltherest.dtx: v0.1b \@savemarbox (DPC) Extra group for colour

	* ltdirchk.dtx: 1.0b "General" Minor edits to the typeouts in
	  ltxcheck

	* ltdirchk.dtx: 1.0b "General" Change name from dircheck.dtx

	* ltclass.dtx: 0.3c \ProvidesPackage use \@gtempa

	* ltclass.dtx: 0.3c \ProvidesPackage Add \wlog

	* ltclass.dtx: 0.3c \ProvidesFile Add \wlog

	* ltclass.dtx: 0.3c "General" Change name from docclass to
	  ltclass

	* ltclass.dtx: 0.3c \@fileswithoptions Do not use
	  \@pr@videpackage to avoid typeout

1994-03-12 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* classes.dtx
        (section{Identification}):
	Removed \typeout statements since this is now handled by
	\Provide...

	(subsubsection{Margins}):
	New algorithm for calculation \oddsidemargin.
	New algorithm for calculating \marginparwidth.

	* unpack2e.ins:
	Changed kernel generation using new file names.

1994-03-11 Rainer Schoepf <latex-bugs@latex-project.org>

	* slides.dtx: Corrected \@oval, like previous change to
	latex.dtx.

	* latint.dtx: \DeclareSymbolFontAlphabet: Added check against
	use of alphabet switch outside of math mode.

1994-03-10 Rainer Schoepf <latex-bugs@latex-project.org>

	* newlfont.dtx: Changed \math@bgroup/\math@egroup to use
	\bgroup/\egroup, to follow the change in fam.dtx.

	* fam.dtx: Changed \math@bgroup/\math@egroup to use
	\bgroup/\egroup rather than \begingroup/\endgroup to avoid
	leaking out of style changes. Side effect: now always produce
	mathord atoms.

	* tlb0320.lvt: Added \showoutput and \scrollmode.

	* manifest.l2e: Added syntonly.dtx, syntonly.ins and
	nfssfont.tex.

	* l2extra.dst: Added generation of syntonly package.  Removed
	generation of .drv file for varioref.

	* syntonly.dst: Added to distribution.

	* syntonly.dtx: Added to distribution.

1994-03-08 David Carlisle <latex-bugs@latex-project.org>

	* ltplain.dtx: v1.0a "General" Remove need for a driver file.

	* ltdirchk.dtx: 1.0a "General" Reorganise driver module into `new
	  style'

	* ltclass.dtx: 0.3b "General" Modify driver code into `new style'

1994-03-08 Rainer Schoepf <latex-bugs@latex-project.org>

	* slides.dtx: Changed \@makefnmark to call \@makefntext rather
	that \@thefnmark directly.

	* letter.dtx: Changed \@makefnmark to call \@makefntext rather
	that \@thefnmark directly.  Changed class to always write an
	.aux file, so that, e.g., cross referencing commands work.

	* tl2e4.tlg: Update for new versions of packages latexsym,
	newlfont, euscript.

	* tlxs05s.tlg: Update for removal of declared option `twoside'
	in slides.dtx.

	* tlcs05s.tlg: Update for removal of declared option `twoside'
	in slides.dtx.

	* tlcs01a.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlcs01b.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlcs01l.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlcs01p.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tltc001.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tltc002.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlcs01r.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlcs02.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlcs04a.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlcs04b.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlcs04r.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlcs08.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* slides.dtx: Corrected first argument of \IfFileExists for
	reading sfonts.cfg: sfonts.def to sfonts.cfg.

	* tnfss1.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tnfss2.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tnfss3.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tnfss4.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tnfss5.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tnfss6.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tl2e5.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlb0014.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* vlatex01.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* vlatex02.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* vlatex03.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* vlatex04.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* vlatex06.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* vlatex07.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tl2e1.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tl2e2.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tl2e3.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlb0057.tlg: Updated for new filedate (\docdate taken up
	from some file).

	* tlb0010.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlb0018.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlb0073.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* tlb0077.tlg: Updated for change in latexsym.dtx (v2.1a -->
	v2.1b).

	* fontcmds.dtx: Corrected typo in documentation.

1994-03-07 David Carlisle <latex-bugs@latex-project.org>

	* lttab.dtx: v1.0a "General" Long lines wrapped to 72 columns

	* ltpictur.dtx: v0.1a "General" Long lines wrapped to 72 columns

	* ltpictur.dtx: v0.1a "General" Initial version, split from
	  latex.dtx:

	* ltlists.dtx: v1.0a "General" Long lines wrapped to 72 columns

	* ltinit.dtx: v1.0a "General" (DPC) Removed input of nfsscode.ltx

	* ltinit.dtx: v1.0a \@@italiccorr Macro added

	* ltinit.dtx: v0.1a "General" Long lines wrapped to 72 columns

	* ltinit.dtx: v0.1a "General" Initial version, split from
	  latex.dtx:

	* ltherest.dtx: v0.1a \end@float (DPC) Extra group for colour

	* ltherest.dtx: v0.1a "General" Long lines wrapped to 72 columns

	* ltherest.dtx: v0.1a "General" Initial version, split from
	  latex.dtx:

	* ltherest.dtx: v0.1a \@xfloat (DPC) Extra group for colour

	* ltherest.dtx: v0.1a \@settodim (DPC) Extra group for colour

	* ltherest.dtx: v0.1a \@hangfrom (DPC)Extra groups for colour

	* ltherest.dtx: v0.1a \@footnotetext (DPC) Extra group for colour

	* ltfinal.dtx: v0.1a "General" Remove oldcomments environment

	* ltfinal.dtx: v0.1a "General" Initial version, split from
	  latex.dtx

	* ltfinal.dtx: 0.1a "General" use \InputIfFileExists not
	  \IfFileExists

	* ltfinal.dtx: 0.1a "General" move code here from lhyphen.dtx

	* ltfinal.dtx: 0.1a "General" Add code from the old dump.dtx

	* ltfiles.dtx: v1.0a "General" Long lines wrapped to 72 columns

	* ltfiles.dtx: v1.0a "General" Initial version, split from
	  latex.dtx

	* ltboxes.dtx: v1.0a "General" Unify format with other Kernel
	  files

	* ltboxes.dtx: v0.1a \@mpfootnotetext (DPC) Extra group for
	  colour

1994-03-07 Rainer Schoepf <latex-bugs@latex-project.org>

	* cmextra.dst: Corrected `cyrilic' --> `cyrillic'.  Changed
	1993 to 1994.

	* slides.dtx: Removed declared option `twoside' (Suggested by
	Joachim Schrod).

1994-03-07 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* makeindx.dtx (subsection{Makeidx}):
	Changed \newcommand to \providecommand for \seename.

1994-03-06 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latexsym.dtx:
	Changed \typeout's to \wlog's

	* newlfont.dtx (section{The Code}):
	Define \cal and \mit to behave as in NFSS1

1994-03-04 David Carlisle <latex-bugs@latex-project.org>

	* ltvers.dtx: v1.0a "General" Initial version, split from
	  latex.dtx

	* lttab.dtx: v1.0a "General" Initial version, split from
	  latex.dtx

	* ltlists.dtx: v1.0a "General" Initial version, split from
	  latex.dtx

1994-03-04 Rainer Schoepf <latex-bugs@latex-project.org>

	* testpage.tex: Changed question asking for paper type so that
	the answer must now include `paper'. Added question for
	doublesided printing.

1994-03-03 David Carlisle <latex-bugs@latex-project.org>

	* ltboxes.dtx: 0.1f \@irsbox Replaced a missing \else

1994-03-03 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* ltxdoc.dtx:
	Added driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.
	Set counter StandardModuleDepth to 1, since all ltx documentation
	needs that setting anyway.

1994-03-02 David Carlisle <latex-bugs@latex-project.org>

	* ltclass.dtx: 0.3a "General" Remove need for driver file

	* ltboxes.dtx: v0.1e "General" Remove need for drv file

	* ltboxes.dtx: v0.1e "General" Add 2ekernel module

1994-03-02 Rainer Schoepf <latex-bugs@latex-project.org>

	* unpack2e.ins: Added 2ekernel conditional to generation of
	ltboxes.ltx from ltboxes.dtx since this is now necessary
	(cf. last change to ltboxes.dtx).

	* unpack2e.ins: Added 2ekernel conditional to generation of
	latex2e.ltx from docclass.dtx since this is now necessary
	(cf. last change to docclass.dtx).

	* unpack2e.ins: Removed generation of latex2e.drv and
	dircheck.drv.

	* slides.dst: Renamed sfontdef.* to sfonts.*.

	* unpacked.l2e: Removed *.drv files (no longer generated)
	Renamed slides .ltx files to .def.

	* slides.fdd: Removed extra pair of curly braces after
	DeclareFontFamily.  Corrected Documentation to refer to
	sfonts.*, not to sfontdef.*.

	* slides.dtx: Renamed files sfontdef.* to sfonts.*.

	* letter.dtx: Moved documentation driver further up, so that
	"latex2e letter.dtx" works.

	* letter.dst: Removed generation of .drv file, changed typeout
	message that explains how to typeset the documentation.

	* slides.dtx: Added forgotten changes entry for last change.

	* slides.dtx: Renamed files slides.ltx and sfontdef.ltx to
	slides.def and sfontdef.def.

	* slides.fdd: Moved driver further up so that no extra .drv
	file is needed, but "latex2e slides.fdd" works.

	* slides.dst: Updated copyright message to show 1994.  Removed
	generation of .drv files.  Renamed .ltx --> .def

	* slides.dtx: Moved driver further up so that no extra .drv
	file is needed, but "latex2e slides.dtx" works.  Removed
	makeidx class option, as it is now a proper package.  Changed
	leqno class option t oread leqno.clo.  Added fleqn class
	option (reads fleqn.clo).
1994-03-01 David Carlisle <latex-bugs@latex-project.org>

	* ltdirchk.dtx: 0.2k "General" Add unstripped module, so that
	  dircheck.dtx may be used with initex

1994-03-01 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* unpack2e.ins:
	Removed unnecessary .drv generation (some are still there)
	Added the the WITHOUT ANY WARRANTY message to some preambles.

	* oldgerm.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.
	Removed extra pair of braces after \DeclareFontFamily which has
	only three arguments not four.

	* oldlfont.dtx:
	Removed surplus \ShortVerb setting.

	* lhyphen.dtx:
	Corrected typo in documentation.

1994-02-28 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* varioref.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

1994-02-27 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* latint.dtx:
	Removed decl of \@unused since defined earlier.
	Removed decl of \typeout.
	Removed decl of \@tempdima \@tempdimb.

1994-02-26 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* eufrak.dtx:
	Changed driver code slightly.
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* euscript.dtx:
	Changed driver code slightly.
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* exscale.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* nfssfont.dtx:
	Added to the distribution.
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* docstrip.dtx (section{Producing the documentation}):
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* oldlfont.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* latexsym.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* newlfont.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* pandora.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* preload.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* lhyphen.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* fontdef.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

	* fontcmds.dtx:
	Moved the driver code in front so that the documentation can be
        processed by simply running the file through LaTeX2e.

1994-02-24 Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

       * ltdirchk.dtx: 0.2j "General" \noboundaryis \relax not undef in
         TeX2 (initialised in 2e format)

       * ltdirchk.dtx: 0.2j "General" Remove need for drv file

	* fam.dtx (subsection{Macros for loading fonts}):
        Removed catcode settings from \try@load@fontshape and
	\DeclareFontShape and placed them into a separate macro called
	\nfss@catcodes so that it is easier to maintain special
	requirements for packages that make certain characters active.

1994-02-10 Alan Jeffrey <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2z \@fileswithoptions Renamed \@compatibility to
         \@documentclasshook. ASAJ.

       * ltclass.dtx: 0.2z \@documentclasshook Changed the name from
         \@compatibility to \@documentclasshook, and added the check
         for whether \@normalsize has been defined. ASAJ.

1994-02-07 Alan Jeffrey <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2y \ProcessOptions* Add extra ,s so `two' is not
         matched with `twocolumn'

       * ltclass.dtx: 0.2y \ProcessOptions* Add extra ,s so `two' is not
         matched with `twocolumn'

       * ltclass.dtx: 0.2y \@ifclasswith Add extra ,s so `two' is not
         matched with `twocolumn'

       * ltclass.dtx: 0.2y \@fileswithoptions Run \@compatibility on the
         first class to start (not the first to finish)

1994-02-03 N.N. <latex-bugs@latex-project.org>

       * ltinit.dtx: LaTeX2e "General" correct mistakes in the
         documentation

1994-02-02 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2x \@fileswithoptions Only run the hook and
         options check if the file was loaded.

1994-02-01 David Carlisle <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2e \thispagestyle (DPC) Modify to get nicer
         error message

       * ltherest.dtx: LaTeX2e \pagestyle (DPC) Modify to get nicer
         error message

1994-01-31 N.N. <latex-bugs@latex-project.org>

       * ltinit.dtx: LaTeX2e "General" use \@normalsize instead of
         \normalsizeinternally

       * ltfiles.dtx: v0.9t \document set `@normalsize or `normalsize if
         necessary

       * ltclass.dtx: 0.2w \g@addto@macro Use toks register to avoid
         `hash' problems

       * fontcmds.dtx: v3.1b "General" `@normalsize no longer defined

1994-01-29 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2v \@fileswithoptions All options raise error if
         no \ProcessOptions\ appears

       * ltclass.dtx: 0.2v \@@unprocessedoptions Macro added.

1994-01-28 N.N. <latex-bugs@latex-project.org>

       * ltinit.dtx: LaTeX2e "General" Let \fmtversion point to current
         file date.

1994-01-27 N.N. <latex-bugs@latex-project.org>

       * fontcmds.dtx: v3.1a \nocorrlist Only ., used as default for cm
         fonts

1994-01-25 David Carlisle <latex-bugs@latex-project.org>

       * ltplain.dtx: LaTeX2e \bordermatrix Removed \p@renwd.

       * ltdirchk.dtx: 0.2i "General" Protect against looping on
         \@@input and \@@end

1994-01-24 David Carlisle <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2e \pagestyle (DPC) Complain if pagestyle is
         undefined.

       * ltdirchk.dtx: 0.2h \IfFileExists Stop testing once texsys.aux
         has been found

1994-01-21 David Carlisle <latex-bugs@latex-project.org>

       * ltmiscen.dtx: v0.9s \verbatim@font Removed unnecessary category
         code hackery.

       * ltherest.dtx: LaTeX2e \@xfloat Added missing percent
         characters.

       * ltdirchk.dtx: 0.2g \today Name changeed from \stamp, to save
         memory

       * ltdirchk.dtx: 0.2g \filename@parse Minor changes, and add Mac
         version (:)

       * ltdirchk.dtx: 0.2g "General" Improve documentation, reorganise
         docstrip module

       * ltclass.dtx: 0.2u \documentstyle compatibility file now
         latex209.def.

1994-01-20 David Carlisle <latex-bugs@latex-project.org>

       * ltdirchk.dtx: 0.2f \IfFileExists \@copytexsys removed

       * ltdirchk.dtx: 0.2f "General" \@copytexsys and the texsys.new
         file removed

       * ltdirchk.dtx: 0.2f "General" Modify all of ltxcheck

1994-01-19 David Carlisle <latex-bugs@latex-project.org>

       * ltdirchk.dtx: 0.2e \strip@prefix name changed from
         \strip@meaning, to match NFSS

       * ltdirchk.dtx: 0.2e \input@path No longer check that an empty
         group is in the path

       * ltdirchk.dtx: 0.2e \IfFileExists name changed from \test

1994-01-18 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: v0.9p \@verbatim Only add \penaltyif in hmode

       * ltherest.dtx: LaTeX2e \bibliography Use \@input@ so include
         files are listed.

       * ltfiles.dtx: v0.9p \include Use \@input@ so include files are
         listed.

       * ltfiles.dtx: v0.9p \InputIfFileExists New Definition

       * ltfiles.dtx: v0.9p \IfFileExists New Definition

       * ltfiles.dtx: v0.9p \@input@ Macro added

       * ltfiles.dtx: v0.9p \@input do not use a different definition
         for \input@path

       * ltfiles.dtx: v0.9p \@iffileonpath Macro added

       * ltfiles.dtx: v0.9p \@break@loop Macro added

       * ltclass.dtx: 0.2t \@ifclassloaded Fix typo \@pkgetension

1994-01-17 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2s \listfiles New Version, adds `.tex' if
         needed, and lines up columns

       * ltclass.dtx: 0.2s "General" Wrapped long lines to column 72

       * ltclass.dtx: 0.2s "General" Added many more \@onlypreamble
         commands

       * ltclass.dtx: 0.2s \@fileswithoptions Modify to reduce parameter
         stack usage

       * ltclass.dtx: 0.2s \@fileswithoptions Modify to reduce parameter
         stack usage

1994-01-15 N.N. <latex-bugs@latex-project.org>

       * ltfiles.dtx: v0.9o \document move `@preamblecmds after document
         hook

1994-01-14 David Carlisle <latex-bugs@latex-project.org>

       * ltdirchk.dtx: 0.2d \IfFileExists Close the texsys.aux output
         stream

1993-12-20 N.N. <latex-bugs@latex-project.org>

       * ltinit.dtx: LaTeX2e \@reargdef Kept old version of \@reargdef,
         for array.sty

       * ltfiles.dtx: 0.9m \@obsoletefile Added this command, removed
         @oldfilewarning

1993-12-19 Alan Jeffrey <latex-bugs@latex-project.org>

       * ltinit.dtx: LaTeX2e \@esphack There seem to be problems with
         selfmade birthday presents

       * ltclass.dtx: 0.2r \endfilecontents Different message when
         ignoring a file

       * fontcmds.dtx: v3.0b "General" Untidying added, so this is now a
         TEMPORARY version.

       * fontcmds.dtx: v3.0b "General" Some more tidying done.

       * fontcmds.dtx: v3.0b "General" Other tidying

       * fontcmds.dtx: v3.0b "General" @pdef comand added

       * fontcmds.dtx: v3.0b \@protecteddef Command added

       * fontcmds.dtx: v3.0b \@newtextcmd Corrected and tidied

       * fontcmds.dtx: v3.0b \@newfontswitch Corrected and tidied

       * fontcmds.dtx: 3.0b "General" Wording changes by CAR.

       * fontcmds.dtx: 3.0b "General" Made \@newfontswitch produce an
         error if the command already exists, and added
         \@renewfontswitch. ASAJ.

       * fontcmds.dtx: 3.0b "General" Added by ASAJ.

1993-12-17 N.N. <latex-bugs@latex-project.org>

       * ltoutput.dtx: v1.0j \@tracemessage tracefloatvals made a
         document command

       * ltoutput.dtx: v1.0j \@topnewpage check for vsize too small
         added

       * ltoutput.dtx: v1.0j \@startpagehook Hook removed

       * ltoutput.dtx: v1.0j \@opcol Hook removed

       * ltoutput.dtx: 1.0j \@topnewpage Page room test added

       * ltoutput.dtx: 1.0j \@specialoutput Page room test added

       * ltoutput.dtx: 1.0j \@addtocurcol Extra space test added

       * ltherest.dtx: LaTeX2e \mark Removed init \mark at begin
         document, since it doesn't work.

       * ltclass.dtx: 0.2q \documentstyle Match Alan's new code.

       * ltclass.dtx: 0.2q \@fileswithoptions Add \ompatibility hook

       * ltclass.dtx: 0.2q \@documentclasshook Macro added

       * ltmiscen.dtx: v0.9i \literal Macro added

1993-12-16 N.N. <latex-bugs@latex-project.org>

       * ltinit.dtx: LaTeX2e \LaTeXe Extended logo by DPC

       * ltinit.dtx: LaTeX2e \@esphack Corrected optimisation :-)

       * ltherest.dtx: LaTeX2e \mark Init \mark at begin document

1993-12-15 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2p "General" Removed extra \.'s from \@@warnings

       * ltboxes.dtx: 0.1d \parbox Changed default from `c' to `s'

       * ltboxes.dtx: 0.1d \minipage extra space removed.

       * ltboxes.dtx: 0.1d \minipage Changed default from `c' to `s'

       * ltboxes.dtx: 0.1d \@iparbox Changed default from `c' to `s'

       * ltboxes.dtx: 0.1d \@iminipage Changed default from `c' to `s'

1993-12-14 N.N. <latex-bugs@latex-project.org>

       * ltoutput.dtx: v1.0i "General" Section added to declare all
         parameters

1993-12-13 David Carlisle <latex-bugs@latex-project.org>

       * ltlists.dtx: LaTeX2e Initialised \@itemlabel

       * ltmiscen.dtx: v0.9h \@verbatim Removed optional argument of
         \item

       * ltmiscen.dtx: v0.9h \@verbatim Readded \@noligs

       * ltmiscen.dtx: v0.9h \@noligs Readded \@noligs

       * ltdirchk.dtx: 0.2a \strip@prefix modified, name changed from
         \stripmeaning

       * ltdirchk.dtx: 0.2a \IfFileExists Removed interactive prompting
         for current directory syntax

       * ltdirchk.dtx: 0.2a "General" on the `docstrip' pass, do not
         check openin path

       * ltclass.dtx: 0.2o \usepackage Fixed error handling

       * ltclass.dtx: 0.2o \documentstyle compatibility file now
         latex209.sty.

       * ltclass.dtx: 0.2o "General" Removed setting \errcontextlines\
         (now in latex.tex)

1993-12-12 N.N. <latex-bugs@latex-project.org>

       * ltoutput.dtx: v1.0h \@tracemessage Commands changed

       * ltoutput.dtx: v1.0h \@testfp defs changed to lets

       * ltoutput.dtx: v1.0h \@startdblcolumn defs changed to lets

       * ltoutput.dtx: v1.0h \@startcolumn defs changed to lets

       * ltoutput.dtx: v1.0h \@resethfps Warnings added: minimal

       * ltoutput.dtx: v1.0h \@makecol defs changed to lets

       * ltoutput.dtx: v1.0h \@doclearpage defs changed to lets

       * ltoutput.dtx: v1.0h \@doclearpage defs changed to lets

       * ltoutput.dtx: v1.0h \@doclearpage defs changed to lets

       * ltoutput.dtx: v1.0h \@cflt name changed

       * ltoutput.dtx: v1.0h \@ccflb defs changed to lets

       * ltoutput.dtx: v1.0h \@ccflb boxmaxdepth setting moved

1993-12-11 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: v0.9g \ref Macro reimplemented

       * ltmiscen.dtx: v0.9g \pageref Macro reimplemented

       * ltmiscen.dtx: v0.9g \frac Added group around first arg

       * ltmiscen.dtx: v0.9g \@setref Macro added

       * ltherest.dtx: LaTeX2e \@title Added default

       * ltherest.dtx: LaTeX2e \@author Added default

       * fontcmds.dtx: v3.0a \textup Macros changed

       * fontcmds.dtx: v3.0a \sw@slant Macro changed

       * fontcmds.dtx: v3.0a \maybe@ic@ Macro and name changed

       * fontcmds.dtx: v3.0a \maybe@ic Macro name changed

       * fontcmds.dtx: v3.0a \fix@penalty Macro added

       * fontcmds.dtx: v3.0a \emph Macro changed

       * fontcmds.dtx: v3.0a "General" newfontswitch command corrected
         and changed

       * fontcmds.dtx: v3.0a "General" newcommands replaced by defs

       * fontcmds.dtx: v3.0a "General" italic correction now put in
         front of penalty before glue

       * fontcmds.dtx: v3.0a "General" Complete reworking of all text
         commands, using just one creator function

       * fontcmds.dtx: v3.0a \@newtextcmd Macro changed

1993-12-09 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: v0.9e \enddocument Hook added

       * ltfiles.dtx: v0.9e \document Hook added

       * ltclass.dtx: 0.2n \documentstyle input 209 compatibility file.

       * ltboxes.dtx: 0.1c \@irsbox fix another typo

1993-12-08 N.N. <latex-bugs@latex-project.org>

       * ltlists.dtx: LaTeX2e \@item use \sboxto support colour

       * ltinit.dtx: LaTeX2e \@vbsphack Command added

       * ltinit.dtx: LaTeX2e \@esphack Command reimplemented

       * ltinit.dtx: LaTeX2e \@bsphack Command reimplemented; late
         birthday present for Chris

       * ltboxes.dtx: 0.1b \lrbox move \@endpefalse out of the inner
         group

       * ltboxes.dtx: 0.1b \@irsbox fix typo

       * ltboxes.dtx: 0.1b \@iiiparbox \endgraf added due to extra group
         in \@begin@tempboxa

       * ltboxes.dtx: 0.1b \@begin@tempboxa Extra braces for color
         support (braces removed from other macros)

       * fontcmds.dtx: 2.1b "General" Macros \rm, \bf and \sf moved to
         classes.dtx:

1993-12-07 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2m \@fileswithoptions Reset \CurrentOption

       * ltclass.dtx: 0.2l \ProvidesFile Macro added

1993-12-06 N.N. <latex-bugs@latex-project.org>

       * ltoutput.dtx: v1.0g \@topnewpage \@floatplacement placement bug
         fixed

       * ltoutput.dtx: v1.0f \@specialoutput Unboxing of 255 added to
         rescue writes

       * ltclass.dtx: 0.2k \ExecuteOptions Preserve \CurrentOption

1993-12-05 N.N. <latex-bugs@latex-project.org>

       * ltoutput.dtx: v1.0f \output Command changed

       * ltoutput.dtx: v1.0f @\getfpsbit Command added

       * ltoutput.dtx: v1.0f @\boxfpsbit Command added

       * ltoutput.dtx: v1.0f \@topnewpage Commands changed

       * ltoutput.dtx: v1.0f \@textfloatsheight Commands added

       * ltoutput.dtx: v1.0f \@testfp Command changed

       * ltoutput.dtx: v1.0f \@testfp Command added

       * ltoutput.dtx: v1.0f \@startpagehook Hook added

       * ltoutput.dtx: v1.0f \@startdblcolumn Command changed

       * ltoutput.dtx: v1.0f \@startcolumn Command changed

       * ltoutput.dtx: v1.0f \@shipoutsetup Command added

       * ltoutput.dtx: v1.0f \@setfpsbit Command added

       * ltoutput.dtx: v1.0f \@setfloattypecounts Command added

       * ltoutput.dtx: v1.0f \@resethfps Command added

       * ltoutput.dtx: v1.0f \@outputpage Command changed

       * ltoutput.dtx: v1.0f \@opcol Hook added

       * ltoutput.dtx: v1.0f \@opcol Command changed

       * ltoutput.dtx: v1.0f \@fpsadddefault Command added

       * ltoutput.dtx: v1.0f \@flupdates Command added

       * ltoutput.dtx: v1.0f \@flstop Commands added

       * ltoutput.dtx: v1.0f \@flsettextmin Command added

       * ltoutput.dtx: v1.0f \@flsetnum Command added

       * ltoutput.dtx: v1.0f \@flcheckspace Command added

       * ltoutput.dtx: v1.0f \@addtotoporbot Command changed

       * ltoutput.dtx: v1.0f \@addtonextcol Command changed

       * ltoutput.dtx: v1.0f \@addtodblcol Command changed

       * ltoutput.dtx: v1.0f \@addtocurcol Command changed

       * ltoutput.dtx: v1.0f \@addtobot Command changed

       * ltherest.dtx: LaTeX2e \@xfloat Command changed

       * ltherest.dtx: LaTeX2e \@dblfloatplacement Command changed

1993-12-04 N.N. <latex-bugs@latex-project.org>

       * ltfiles.dtx: v0.9b \input Macro reimplemented

       * ltfiles.dtx: v0.9b \InputIfFileExists Macro added

       * ltfiles.dtx: v0.9b \IfFileExists Macro added

       * ltfiles.dtx: v0.9b \@input Macro reimplemented

       * ltfiles.dtx: v0.9b \@iinput Macro reimplemented

1993-12-03 N.N. <latex-bugs@latex-project.org>

       * ltinit.dtx: v0.9b \@latexerr Set \c@errorcontextlines to -1

       * ltclass.dtx: 0.2i "General" \@onlypreamble: Many commands
         declared.

       * ltclass.dtx: 0.2i "General" Removed obsolete \@documentclass

       * ltclass.dtx: 0.2i \@cls@pkg Name changed to avoid clash with
         output routine.

       * ltboxes.dtx: 0.1a \set@color macro added

       * ltboxes.dtx: 0.1a \set@color color support

       * ltboxes.dtx: 0.1a \sbox extra group

       * ltboxes.dtx: 0.1a \sbox color support

       * ltboxes.dtx: 0.1a \raisebox redefined to support \height

       * ltboxes.dtx: 0.1a \parbox Redefined to support extra optional
         arguments

       * ltboxes.dtx: 0.1a \newsavebox Pass the whole of arg 1 to
         \@ifdefinable

       * ltboxes.dtx: 0.1a \minipage Redefined to support extra optional
         arguments

       * ltboxes.dtx: 0.1a \mbox extra group

       * ltboxes.dtx: 0.1a \makebox modified

       * ltboxes.dtx: 0.1a \lrbox macro added

       * ltboxes.dtx: 0.1a \lrbox color support

       * ltboxes.dtx: 0.1a \fbox extra group

       * ltboxes.dtx: 0.1a \endlrbox macro added

       * ltboxes.dtx: 0.1a \bm@b macros added

       * ltboxes.dtx: 0.1a \@savebox default c not x

       * ltboxes.dtx: 0.1a \@makepicbox macro modified

       * ltboxes.dtx: 0.1a \@makebox default changed from x to c

       * ltboxes.dtx: 0.1a \@isavepicbox extra group

       * ltboxes.dtx: 0.1a \@isavebox extra group

       * ltboxes.dtx: 0.1a \@isavebox color support

       * ltboxes.dtx: 0.1a \@irsbox redefined to support \height

       * ltboxes.dtx: 0.1a \@imakebox macro modified

       * ltboxes.dtx: 0.1a \@iirsbox redefined to support \height

       * ltboxes.dtx: 0.1a \@end@tempboxa macro added

       * ltboxes.dtx: 0.1a \@begin@tempboxa macro added

       * ltboxes.dtx: 0.1a \@argrsbox macro removed

1993-12-01 N.N. <latex-bugs@latex-project.org>

       * ltoutput.dtx: v1.0e \@reinserts Command added

1993-11-30 N.N. <latex-bugs@latex-project.org>

       * ltoutput.dtx: v1.0c \@tracemessage Commands added

       * ltmiscen.dtx: LaTeX2e \eqnarray initialised everycr to {}

1993-11-29 N.N. <latex-bugs@latex-project.org>

       * ltplain.dtx: ??? "General" All accents in decimals; suggested
         by Paul Taylor

       * ltoutput.dtx: v1.0b \@makespecialcolbox Command added

       * ltoutput.dtx: v1.0b \@makecol \@makespecialcolbox added

1993-11-28 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2h \endfilecontents Don't globally allocate a
         write stream (always use 15)

       * ltclass.dtx: 0.2h "General" Primitive filenames now terminated
         by space not \relax.

       * ltclass.dtx: 0.2h "General" Directory syntax checing moved to
         dircheck.dtx:

       * ltclass.dtx: 0.2h "General" Assorted commands now in the kernel
         removed.

       * ltclass.dtx: 0.2h \@twoclasseserror Macro added

       * ltclass.dtx: 0.2h \@missingfileerror Use filename parser from
         dircheck

1993-11-24 N.N. <latex-bugs@latex-project.org>

       * ltinit.dtx: LaTeX2e \P@LaTeX Macro changed

       * fontcmds.dtx: v2.1a \test@next Macro added

       * fontcmds.dtx: v2.1a \maybe@ic@ Use \test@next

1993-11-23 N.N. <latex-bugs@latex-project.org>

       * ltoutput.dtx: v0.1c \enlargethispage* Commands added

       * ltoutput.dtx: v0.1c \@specialoutput Command changed

       * ltoutput.dtx: v0.1c \@makecol Command changed

       * ltoutput.dtx: v0.1c \@kludgeins Insert added

       * ltoutput.dtx: v0.1c \@enlargepage Command added

       * ltoutput.dtx: v0.1a \paperwidth Register added

       * ltoutput.dtx: v0.1a \paperheight Register added

       * ltinit.dtx: LaTeX2e \two@digits Macro added

       * ltinit.dtx: LaTeX2e \renewenvironment Macro reimplemented and
         extended

       * ltinit.dtx: LaTeX2e \renewcommand Macro reimplemented and
         extended

       * ltinit.dtx: LaTeX2e \newcommand Macro reimplemented and
         extended

       * ltinit.dtx: LaTeX2e "General" replaced plus by \@plus if
         appropriate

       * ltinit.dtx: LaTeX2e \@yargdef Macro interface changed

       * ltinit.dtx: LaTeX2e \@yargdef Avoid \@?@? token

       * ltinit.dtx: LaTeX2e \@xargdef Macro interface changed

       * ltinit.dtx: LaTeX2e \@xargdef Macro added

       * ltinit.dtx: LaTeX2e \@newenv Macro interface changed

       * ltinit.dtx: LaTeX2e \@newcommand Macro added

       * ltinit.dtx: LaTeX2e \@ifundefined Redefined to remove a
         trailing \fi

       * ltclass.dtx: 0.2g "General" Warnings and errors now directly
         coded.

       * ltclass.dtx: 0.2g "General" Various macros now moved to
         latex.tex.

       * ltclass.dtx: 0.2g \@use@ption Name changed from \@executeoption

1993-11-22 N.N. <latex-bugs@latex-project.org>

       * ltinit.dtx: LaTeX2e \providecommand Macro added

       * ltinit.dtx: LaTeX2e \c@errorcontextlines Macro added

       * ltinit.dtx: LaTeX2e \LaTeXe Macro added

       * ltinit.dtx: LaTeX2e \@plus Macro added

       * ltinit.dtx: LaTeX2e \@minus Macro added

       * ltinit.dtx: LaTeX2e \@checkcommand Macro added

       * ltherest.dtx: LaTeX2e \settoheight Macro added

       * ltherest.dtx: LaTeX2e \settodepth Macro added

       * ltherest.dtx: LaTeX2e \@settopoint Macro added

       * ltherest.dtx: LaTeX2e \@settodim Macro added

       * ltclass.dtx: 0.2f \listfiles Removed checking for
         \@unknownversion

       * ltclass.dtx: 0.2f \@unknownversion Macro removed

       * ltclass.dtx: 0.2f \@ifclasslater Added //00 so parsing never
         produces a runaway argument.

       * ltclass.dtx: 0.2f \@fileswithoptions Made the initial version
         [] not [\@unknownversion]

       * ltclass.dtx: 0.2f \@fileswithoptions Made the default [] not
         [\@unknownversion]

1993-11-21 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: v0.9a \verbatim@font Macro added

       * ltmiscen.dtx: v0.9a \verb use \verbatim@font instead of \tt

1993-11-21 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: v0.9a \@verbatim use \verbatim@font instead of
         \tt

       * ltinit.dtx: LaTeX2e "General" replaced \tt by \ttfamily if
         appropriate

       * ltinit.dtx: LaTeX2e "General" replaced \sf by \sffamily if
         appropriate

       * ltinit.dtx: LaTeX2e "General" replaced \sc by \scshape if
         appropriate

       * ltinit.dtx: LaTeX2e "General" replaced \rm by \rmfamily if
         appropriate

       * ltinit.dtx: LaTeX2e "General" replaced \it by \itshape if
         appropriate

       * ltinit.dtx: LaTeX2e "General" replaced \bf by \bfseries if
         appropriate

       * ltclass.dtx: 0.2e \@missingfileerror Stop infinite looping on
         \@er@ext

1993-11-18 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2d \documentstyle Modified \RequirePackage stuff.

       * ltclass.dtx: 0.2d \NeedsTeXFormat \fmtname \fmtversion not
         \@\pldots

       * ltclass.dtx: 0.2d \ExecuteOptions Use \CurrentOption not \@tempa

1993-11-17 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2c \ProcessOptions* restoring \@fileswith@pti@ns
         added.

       * ltclass.dtx: 0.2c \NeedsTeXFormat Name changed from
         \NeedsFormat

       * ltclass.dtx: 0.2c \DeclareOption* Error checking added

       * ltclass.dtx: 0.2c \CurrentOption Name changed from \@curroption

       * ltclass.dtx: 0.2c \@twoloadclasserror Macro added

       * ltclass.dtx: 0.2c \@fileswithoptions Added trap for two
         \LoadClass commands.

       * ltclass.dtx: 0.2c \@badrequireerror Macro added

       * ltclass.dtx: 0.2c \@@fileswith@pti@ns Macro added

1993-11-15 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2b \documentstyle Modified to match
         \ProcessOption*

       * ltclass.dtx: 0.2b \ProcessOptions* Star form added.

1993-11-14 N.N. <latex-bugs@latex-project.org>

       * ltclass.dtx: 0.2a \g@addto@macro Made global

       * ltclass.dtx: 0.2a \documentstyle Added \RequirePackage
         \@unusedoptionlist stuff.

       * ltclass.dtx: 0.2a \ProcessOptions* Stop adding the global
         option list inside class files.

       * ltclass.dtx: 0.2a \ProcessOptions* Optimise `empty option'
         code.

       * ltclass.dtx: 0.2a \NeedsTeXFormat made more robust for
         alternative syntax for other formats.

       * ltclass.dtx: 0.2a \AtEndDocument Included extension in the
         generated macro name for package and class hooks.

       * ltclass.dtx: 0.2a \@reset@ptions macro added

       * ltclass.dtx: 0.2a \@fileswithoptions Moved reseting of
         \default@ds, \ds@ and \@declaredoptions here, from the end of
         \ProcessOptions.

       * ltclass.dtx: 0.2a \@currext Name changed from \@currextension

1993-11-03 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltpictur.dtx: LaTeX2.09 "General" (RmS) changed \halign to
         \ialignto initialize \tabskip  and \everycr

1993-09-08 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: LaTeX2.09 \enddocument Added warning in case of
         undefined references.

1993-09-07 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: LaTeX2.09 Changed definition of \verb so that
         it detects a missing second delimiter.

1993-09-03 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: LaTeX2.09 \verbatim@nolig@list Replaced \@noligs
         by extensible list

1993-08-05 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2.09 \@sect (RmS) Made sure that
         \protectworks correctly in expansion of \the<counter>

1993-08-03 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: LaTeX2.09 \enddocument Changed redefinition of
         \global to redefinition of \@setckpt.

1993-05-05 N.N. <latex-bugs@latex-project.org>

       * fontcmds.dtx: v2.0b "General" Removed all LaTeX related cmds

1992-11-26 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2.09 \footnote (RmS) Changed all to
         \def\protect{\noexpand\protect\noexpand}

       * ltherest.dtx: LaTeX2.09 \@footnotetext (RmS) added protection
         for \edef

       * ltboxes.dtx: LaTeX2.09 \@mpfootnotetext (RmS) added protection
         for \edef

1992-08-25 Frank Mittelbach <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2.09 \@sect (FMi) replaced explicit setting
         of \@svsec by call to \@seccntformat

1992-08-24 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: LaTeX2.09 \verb Changed \verband \@sverb to work
         correctly in math mode

       * ltinit.dtx: LaTeX2.09 \@ifnextchar Changed so first argument
         can be `='.

1992-08-19 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2.09 \@othm (RmS) Changed error message to
         complain about undefined counter

1992-03-18 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2.09 \end@float (RmS) changed \@esphack to
         \@Esphack

       * ltherest.dtx: LaTeX2.09 \@xympar (RmS) added
         \global\@ignorefalse

1992-01-10 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2.09 \@othm (RmS) Check for existence of
         theorem environment

1991-11-22 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltlists.dtx: LaTeX2.09 \@item (RmS) Changed second call to
         \makelabelto \unhbox\@tempboxa. Avoids problems with side
         effects in \makelabeland is more efficient.

       * ltherest.dtx: LaTeX2.09 \footnote (RmS) Added
         \let\protect\noexpandin \@xfootnote, \@xfootnotemark, and
         \@xfootnotetext

1991-11-06 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2.09 \end@float (RmS) added warning message
         perhaps we should use an error message

1991-11-04 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltlists.dtx: LaTeX2.09 \makelabel (RmS) added default
         definition for \makelabel, to produce an error message.

1991-11-01 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2.09 \footnote (RmS) Added
         \let\protect\noexpandin \footnote, \footnotemark, and
         \footnotetext, since \xdef is used

1991-10-17 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltinit.dtx: LaTeX209 \@tfor (Rms) \xdef replaced by \def (See
         FMi's array.doc)

1991-09-29 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltherest.dtx: LaTeX2.09 \@footnotetext (RmS) added \reset@font

       * ltherest.dtx: LaTeX2.09 \@dottedtocline (RmS) added
         \reset@font for page number

       * ltboxes.dtx: LaTeX2.09 \@mpfootnotetext (RmS) added
         \reset@font

1991-08-26 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: LaTeX2.09 \@verbatim \@@par added

1991-08-14 Rainer Schoepf <latex-bugs@latex-project.org>

       * ltplain.dtx: LaTeX2.09 \cases (RmS) inserted extra braces
         around entry for NFSS

       * ltpictur.dtx: LaTeX2.09 "General" (RmS) inserted extra braces
         around entry for NFSS

       * ltherest.dtx: LaTeX2.09 \@endtheorem Moved \itshapeafter \item
         to make it work with NFSS

1991-07-24 N.N. <latex-bugs@latex-project.org>

       * ltmiscen.dtx: LaTeX2.09 \@verbatim Added
         \penalty\interlinepenalty to definition of \par so that
         \samepage works


==> base/legal.txt <==
        LaTeX Copyright, Warranty and Distribution Restrictions

                           31 March 2016


COPYRIGHT
=========

This distribution is
Copyright 1993 1994 1995 1996 1997 1998 1999 2000 2001 2002 2003 2004 2005
          2006 2007 2008 2009 2011 2014 2015 2016
The LaTeX3 Project and the individual authors:

   Leslie Lamport
   Johannes Braams
   David Carlisle
   Morten Hoegholm
   Alan Jeffrey
   Frank Mittelbach
   Chris Rowley
   Rainer Schoepf

License
=======

LaTeX is free software that can be redistributed and/or modified
under the terms of the LaTeX Project Public License as specified
in the file lppl.txt.
The latest version of this license is in
   https://www.latex-project.org/lppl.txt
and version 1.3c or later is part of all distributions of LaTeX
version 2008 or later.

The use of LaTeX is unrestricted.

This Work has the LPPL maintenance status "maintained".

The list of all files belonging to the LaTeX base distribution
is given in the file `manifest.txt'.

Files generated by means of unpacking the distribution (using, for
example, the docstrip program) may be distributed at the distributor's
discretion. However if they are distributed then a copy of the base
system must be distributed together with them.

The list of all derived (unpacked) files belonging to the distribution
and covered by LPPL is given in the file unpacked.txt.


==> base/lppl-1-0.txt <==
LaTeX Project Public License
============================

LPPL Version 1.0  1999-03-01

Copyright 1999 LaTeX3 Project
    Everyone is permitted to copy and distribute verbatim copies
    of this license document, but modification is not allowed.


Preamble
========

The LaTeX Project Public License (LPPL) is the license under which the
base LaTeX distribution is distributed. As described below you may use
this licence for any software that you wish to distribute.

It may be particularly suitable if your software is TeX related (such
as a LaTeX package file) but it may be used for any software, even if
it is unrelated to TeX.

To use this license, the files of your distribution should have an
explicit copyright notice giving your name and the year, together
with a reference to this license.

A typical example would be

   %% pig.sty
   %% Copyright 2001 M. Y. Name

   % This program can redistributed and/or modified under the terms
   % of the LaTeX Project Public License Distributed from CTAN
   % archives in directory macros/latex/base/lppl.txt; either
   % version 1 of the License, or (at your option) any later version.

Given such a notice in the file, the conditions of this document would
apply, with:

`The Program' referring to the software `pig.sty'  and
`The Copyright Holder' referring to the person `M. Y. Name'.

To see a real example, see the file legal.txt which carries the
copyright notice for the base latex distribution.

This license gives terms under which files of The Program may be
distributed and modified. Individual files may have specific further
constraints on modification, but no file should have restrictions on
distribution other than those specified below.
This is to ensure that a distributor wishing to distribute a complete
unmodified copy of The Program need only check the conditions in this
file, and does not need to check every file in The Program for extra
restrictions. If you do need to modify the distribution terms of some
files, do not refer to this license, instead distribute The Program
under a different license. You may use the parts of the text of LPPL as
a model for your own license, but your license should not directly refer
to the LPPL or otherwise give the impression that The Program is
distributed under the LPPL.



The LaTeX Project Public License
================================
Terms And Conditions For Copying, Distribution And Modification
===============================================================


WARRANTY
========

There is no warranty for The Program, to the extent permitted by
applicable law.  Except when otherwise stated in writing, The
Copyright Holder provides The Program `as is' without warranty of any
kind, either expressed or implied, including, but not limited to, the
implied warranties of merchantability and fitness for a particular
purpose.  The entire risk as to the quality and performance of the
program is with you.  Should The Program prove defective, you assume
the cost of all necessary servicing, repair or correction.

In no event unless required by applicable law or agreed to in writing
will The Copyright Holder, or any of the individual authors named in
the source for The Program, be liable to you for damages, including
any general, special, incidental or consequential damages arising out
of any use of The Program or out of inability to use The Program
(including but not limited to loss of data or data being rendered
inaccurate or losses sustained by you or by third parties as a result
of a failure of The Program to operate with any other programs), even
if such holder or other party has been advised of the possibility of
such damages.


DISTRIBUTION
============

Redistribution of unchanged files is allowed provided that all files
that make up the distribution of The Program are distributed.
In particular this means that The Program has to be distributed
including its documentation if documentation was part of the original
distribution.

The distribution of The Program will contain a prominent file
listing all the files covered by this license.

If you receive only some of these files from someone, complain!

The distribution of changed versions of certain files included in the
The Program, and the reuse of code from The Program, are allowed
under the following restrictions:

 * It is allowed only if the legal notice in the file does not
   expressly forbid it.
   See note below, under "Conditions on individual files".

 * You rename the file before you make any changes to it, unless the
   file explicitly says that renaming is not required.  Any such changed
   files must be distributed under a license that forbids distribution
   of those files, and any files derived from them, under the names used
   by the original files in the distribution of The Program.

 * You change any `identification string' in The Program to clearly
   indicate that the file is not part of the standard system.

 * If The Program includes an `error report address' so that errors
   may be reported to The Copyright Holder, or other specified
   addresses, this address must be changed in any modified versions of
   The Program, so that reports for files not maintained by the
   original program maintainers are directed to the maintainers of the
   changed files.

 * You acknowledge the source and authorship of the original version
   in the modified file.

 * You also distribute the unmodified version of the file or
   alternatively provide sufficient information so that the
   user of your modified file can be reasonably expected to be
   able to obtain an original, unmodified copy of The Program.
   For example, you may specify a URL to a site that you expect
   will freely provide the user with a copy of The Program (either
   the version on which your modification is based, or perhaps a
   later version).

 * If The Program is intended to be used with, or is based on, LaTeX,
   then files with the following file extensions which have special
   meaning in LaTeX Software, have special modification rules under the
   license:

    - Files with extension `.ins' (installation files): these files may
      not be modified at all because they contain the legal notices
      that are placed in the generated files.

    - Files with extension `.fd' (LaTeX font definitions files): these
      files are allowed to be modified without changing the name, but
      only to enable use of all available fonts and to prevent attempts
      to access unavailable fonts. However, modified files are not
      allowed to be distributed in place of original files.

    - Files with extension `.cfg' (configuration files): these files
      can be created or modified to enable easy configuration of the
      system.  The documentation in cfgguide.tex in the base LaTeX
      distribution describes when it makes sense to modify or generate
      such files.


The above restrictions are not intended to prohibit, and hence do
not apply to, the updating, by any method, of a file so that it
becomes identical to the latest version of that file in The Program.

========================================================================

NOTES
=====

We believe that these requirements give you the freedom you to make
modifications that conform with whatever technical specifications you
wish, whilst maintaining the availability, integrity and reliability of
The Program.  If you do not see how to achieve your goal whilst
adhering to these requirements then read the document cfgguide.tex
in the base LaTeX distribution for suggestions.

Because of the portability and exchangeability aspects of systems
like LaTeX, The LaTeX3 Project deprecates the distribution of
non-standard versions of components of LaTeX or of generally available
contributed code for them but such distributions are permitted under the
above restrictions.

The document modguide.tex in the base LaTeX distribution details
the reasons for the legal requirements detailed above.
Even if The Program is unrelated to LaTeX, the argument in
modguide.tex may still apply, and should be read before
a modified version of The Program is distributed.


Conditions on individual files
==============================

The individual files may bear additional conditions which supersede
the general conditions on distribution and modification contained in
this file. If there are any such files, the distribution of The
Program will contain a prominent file that lists all the exceptional
files.

Typical examples of files with more restrictive modification
conditions would be files that contain the text of copyright notices.

 * The conditions on individual files differ only in the
   extent of *modification* that is allowed.

 * The conditions on *distribution* are the same for all the files.
   Thus a (re)distributor of a complete, unchanged copy of The Program
   need meet only the conditions in this file; it is not necessary to
   check the header of every file in the distribution to check that a
   distribution meets these requirements.


==> base/lppl-1-1.txt <==

The LaTeX Project Public License
=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-

LPPL Version 1.1  1999-07-10

Copyright 1999 LaTeX3 Project
    Everyone is allowed to distribute verbatim copies of this
    license document, but modification of it is not allowed.


PREAMBLE
========

The LaTeX Project Public License (LPPL) is the license under which the
base LaTeX distribution is distributed.

You may use this license for any program that you have written and wish
to distribute.  This license may be particularly suitable if your
program is TeX-related (such as a LaTeX package), but you may use it
even if your program is unrelated to TeX.  The section `WHETHER AND HOW
TO DISTRIBUTE PROGRAMS UNDER THIS LICENSE', below, gives instructions,
examples, and recommendations for authors who are considering
distributing their programs under this license.

In this license document, `The Program' refers to any program
distributed under this license.

This license gives conditions under which The Program may be distributed
and conditions under which modified versions of The Program may be
distributed.  Individual files of The Program may bear supplementary
and/or superseding conditions on modification of themselves and on the
distribution of modified versions of themselves, but *no* file of The
Program may bear supplementary or superseding conditions on the
distribution of an unmodified copy of the file.  A distributor wishing
to distribute a complete, unmodified copy of The Program therefore
needs to check the conditions only in this license and nowhere else.

Activities other than distribution and/or modification of The Program
are not covered by this license; they are outside its scope.  In
particular, the act of running The Program is not restricted.

We, the LaTeX3 Project, believe that the conditions below give you
the freedom to make and distribute modified versions of The Program
that conform with whatever technical specifications you wish while
maintaining the availability, integrity, and reliability of
The Program.  If you do not see how to achieve your goal while
meeting these conditions, then read the document `cfgguide.tex'
in the base LaTeX distribution for suggestions.


CONDITIONS ON DISTRIBUTION AND MODIFICATION
===========================================

You may distribute a complete, unmodified copy of The Program.
Distribution of only part of The Program is not allowed.

You may not modify in any way a file of The Program that bears a legal
notice forbidding modification of that file.

You may distribute a modified file of The Program if, and only if, the
following eight conditions are met:

  1. You must meet any additional conditions borne by the file on the
     distribution of a modified version of the file as described below
     in the subsection `Additional Conditions on Individual Files of
     The Program'.

  2. If the file is a LaTeX software file, then you must meet any
     applicable additional conditions on the distribution of a modified
     version of the file that are described below in the subsection
     `Additional Conditions on LaTeX Software Files'.

  3. You must not distribute the modified file with the filename of the
     original file.

  4. In the modified file, you must acknowledge the authorship and
     name of the original file, and the name (if any) of the program
     which contains it.

  5. You must change any identification string in the file to indicate
     clearly that the modified file is not part of The Program.

  6. You must change any addresses in the modified file for the
     reporting of errors in the file or in The Program generally to
     ensure that reports for files no longer maintained by the original
     maintainers will be directed to the maintainers of the modified
     files.

  7. You must distribute the modified file under a license that forbids
     distribution both of the modified file and of any files derived
     from the modified file with the filename of the original file.

  8. You must do either (A) or (B):

       (A) distribute a copy of The Program (that is, a complete,
           unmodified copy of The Program) together with the modified
           file; if your distribution of the modified file is made by
           offering access to copy the modified file from a designated
           place, then offering equivalent access to copy The Program
           from the same place meets this condition, even though third
           parties are not compelled to copy The Program along with the
           modified file;

       (B) provide to those who receive the modified file information
           that is sufficient for them to obtain a copy of The Program;
           for example, you may provide a Uniform Resource Locator (URL)
           for a site that you expect will provide them with a copy of
           The Program free of charge (either the version from which
           your modification is derived, or perhaps a later version).

Note that in the above, `distribution' of a file means making the
file available to others by any means.  This includes, for instance,
installing the file on any machine in such a way that the file is
accessible by users other than yourself.  `Modification' of a file
means any procedure that produces a derivative file under any
applicable law -- that is, a file containing the original file or
a significant portion of it, either verbatim or with modifications
and/or translated into another language.

Changing the name of a file is considered to be a modification of
the file.

The distribution conditions in this license do not have to be
applied to files that have been modified in accordance with the
above conditions.  Note, however, that Condition 7. does apply to
any such modified file.

The conditions above are not intended to prohibit, and hence do not
apply to, the updating, by any method, of a file so that it becomes
identical to the latest version of that file of The Program.



A Recommendation on Modification Without Distribution
-----------------------------------------------------

It is wise never to modify a file of The Program, even for your own
personal use, without also meeting the above eight conditions for
distributing the modified file.  While you might intend that such
modified files will never be distributed, often this will happen by
accident -- you may forget that you have modified the file; or it may
not occur to you when allowing others to access the modified file
that you are thus distributing it and violating the conditions of
this license.  It is usually in your best interest to keep your copy
of The Program identical with the public one.  Many programs provide
ways to control the behavior of that program without altering its
licensed files.


Additional Conditions on Individual Files of The Program
--------------------------------------------------------

An individual file of The Program may bear additional conditions that
supplement and/or supersede the conditions in this license if, and only
if, such additional conditions exclusively concern modification of the
file or distribution of a modified version of the file.  The conditions
on individual files of The Program therefore may differ only with
respect to the kind and extent of modification of those files that
is allowed, and with respect to the distribution of modified versions
of those files.


Additional Conditions on LaTeX Software Files
---------------------------------------------

If a file of The Program is intended to be used with LaTeX (that is,
if it is a LaTeX software file), then the following additional
conditions, which supplement and/or supersede the conditions
above, apply to the file according to its filename extension:

  - You may not modify any file with filename extension `.ins' since
    these are installation files containing the legal notices that are
    placed in the files they generate.

  - You may distribute modified versions of files with filename
    extension `.fd' (LaTeX font definition files) under the standard
    conditions of the LPPL as described above.  You may also distribute
    such modified LaTeX font definition files with their original names
    provided that:
    (1) the only changes to the original files either enable use of
        available fonts or prevent attempts to access unavailable fonts;
    (2) you also distribute the original, unmodified files (TeX input
        paths can be used to control which set of LaTeX font definition
        files is actually used by TeX).

  - You may distribute modified versions of files with filename
    extension `.cfg' (configuration files) with their original names.
    The Program may (and usually will) specify the range of commands
    that are allowed in a particular configuration file.

Because of portability and exchangeability issues in LaTeX software,
The LaTeX3 Project deprecates the distribution of modified versions of
components of LaTeX or of generally available contributed code for them,
but such distribution can meet the conditions of this license.


NO WARRANTY
===========

There is no warranty for The Program.  Except when otherwise stated in
writing, The Copyright Holder provides The Program `as is', without
warranty of any kind, either expressed or implied, including, but not
limited to, the implied warranties of merchantability and fitness for
a particular purpose.  The entire risk as to the quality and performance
of The Program is with you.  Should The Program prove defective, you
assume the cost of all necessary servicing, repair, or correction.

In no event unless agreed to in writing will The Copyright Holder, or
any author named in the files of The Program, or any other party who may
distribute and/or modify The Program as permitted below, be liable to
you for damages, including any general, special, incidental or
consequential damages arising out of any use of The Program or out of
inability to use The Program (including, but not limited to, loss of
data, data being rendered inaccurate, or losses sustained by anyone as
a result of any failure of The Program to operate with any other
programs), even if The Copyright Holder or said author or said other
party has been advised of the possibility of such damages.


WHETHER AND HOW TO DISTRIBUTE PROGRAMS UNDER THIS LICENSE
=========================================================

This section contains important instructions, examples, and
recommendations for authors who are considering distributing their
programs under this license.  These authors are addressed as `you' in
this section.


Choosing This License or Another License
----------------------------------------

If for any part of your program you want or need to use *distribution*
conditions that differ from those in this license, then do not refer to
this license anywhere in your program but instead distribute your
program under a different license.  You may use the text of this license
as a model for your own license, but your license should not refer to
the LPPL or otherwise give the impression that your program is
distributed under the LPPL.

The document `modguide.tex' in the base LaTeX distribution explains
the motivation behind the conditions of this license.  It explains,
for example, why distributing LaTeX under the GNU General Public
License (GPL) was considered inappropriate.  Even if your program is
unrelated to LaTeX, the discussion in `modguide.tex' may still be
relevant, and authors intending to distribute their programs under any
license are encouraged to read it.


How to Use This License
-----------------------

To use this license, place in each of the files of your program both
an explicit copyright notice including your name and the year and also
a statement that the distribution and/or modification of the file is
constrained by the conditions in this license.

Here is an example of such a notice and statement:

  %% pig.dtx
  %% Copyright 2001 M. Y. Name
  %
  % This program may be distributed and/or modified under the
  % conditions of the LaTeX Project Public License, either version 1.1
  % of this license or (at your option) any later version.
  % The latest version of this license is in
  %   https://www.latex-project.org/lppl.txt
  % and version 1.1 or later is part of all distributions of LaTeX
  % version 1999/06/01 or later.
  %
  % This program consists of the files pig.dtx and pig.ins

Given such a notice and statement in a file, the conditions given in
this license document would apply, with `The Program' referring to the
two files `pig.dtx' and `pig.ins', and `The Copyright Holder' referring
to the person `M. Y. Name'.


Important Recommendations
-------------------------

 Defining What Constitutes The Program

   The LPPL requires that distributions of The Program contain all the
   files of The Program.  It is therefore important that you provide a
   way for the licensee to determine which files constitute The Program.
   This could, for example, be achieved by explicitly listing all the
   files of The Program near the copyright notice of each file or by
   using a line like

    % This program consists of all files listed in manifest.txt.

   in that place.  In the absence of an unequivocal list it might be
   impossible for the licensee to determine what is considered by you
   to comprise The Program.

 Noting Exceptional Files

   If The Program contains any files bearing additional conditions on
   modification, or on distribution of modified versions, of those
   files (other than those listed in `Additional Conditions on LaTeX
   Software Files'), then it is recommended that The Program contain a
   prominent file that defines the exceptional conditions, and either
   lists the exceptional files or defines one or more categories of
   exceptional files.

   Files containing the text of a license (such as this file) are
   often examples of files bearing more restrictive conditions on
   modification.  LaTeX configuration files (with filename extension
   `.cfg') are examples of files bearing less restrictive conditions
   on the distribution of a modified version of the file.  The
   additional conditions on LaTeX software given above are examples
   of declaring a category of files bearing exceptional additional
   conditions.


==> base/lppl-1-2.txt <==

The LaTeX Project Public License
=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-

LPPL Version 1.2  1999-09-03

Copyright 1999 LaTeX3 Project
    Everyone is allowed to distribute verbatim copies of this
    license document, but modification of it is not allowed.


PREAMBLE
========

The LaTeX Project Public License (LPPL) is the license under which the
base LaTeX distribution is distributed.

You may use this license for any program that you have written and wish
to distribute.  This license may be particularly suitable if your
program is TeX-related (such as a LaTeX package), but you may use it
even if your program is unrelated to TeX.  The section `WHETHER AND HOW
TO DISTRIBUTE PROGRAMS UNDER THIS LICENSE', below, gives instructions,
examples, and recommendations for authors who are considering
distributing their programs under this license.

In this license document, `The Program' refers to any program
distributed under this license.

This license gives conditions under which The Program may be distributed
and conditions under which modified versions of The Program may be
distributed.  Individual files of The Program may bear supplementary
and/or superseding conditions on modification of themselves and on the
distribution of modified versions of themselves, but *no* file of The
Program may bear supplementary or superseding conditions on the
distribution of an unmodified copy of the file.  A distributor wishing
to distribute a complete, unmodified copy of The Program therefore
needs to check the conditions only in this license and nowhere else.

Activities other than distribution and/or modification of The Program
are not covered by this license; they are outside its scope.  In
particular, the act of running The Program is not restricted.

We, the LaTeX3 Project, believe that the conditions below give you
the freedom to make and distribute modified versions of The Program
that conform with whatever technical specifications you wish while
maintaining the availability, integrity, and reliability of
The Program.  If you do not see how to achieve your goal while
meeting these conditions, then read the document `cfgguide.tex'
in the base LaTeX distribution for suggestions.


CONDITIONS ON DISTRIBUTION AND MODIFICATION
===========================================

You may distribute a complete, unmodified copy of The Program.
Distribution of only part of The Program is not allowed.

You may not modify in any way a file of The Program that bears a legal
notice forbidding modification of that file.

You may distribute a modified file of The Program if, and only if, the
following eight conditions are met:

  1. You must meet any additional conditions borne by the file on the
     distribution of a modified version of the file as described below
     in the subsection `Additional Conditions on Individual Files of
     The Program'.

  2. If the file is a LaTeX software file, then you must meet any
     applicable additional conditions on the distribution of a modified
     version of the file that are described below in the subsection
     `Additional Conditions on LaTeX Software Files'.

  3. You must not distribute the modified file with the filename of the
     original file.

  4. In the modified file, you must acknowledge the authorship and
     name of the original file, and the name (if any) of the program
     which contains it.

  5. You must change any identification string in the file to indicate
     clearly that the modified file is not part of The Program.

  6. You must change any addresses in the modified file for the
     reporting of errors in the file or in The Program generally to
     ensure that reports for files no longer maintained by the original
     maintainers will be directed to the maintainers of the modified
     files.

  7. You must distribute the modified file under a license that forbids
     distribution both of the modified file and of any files derived
     from the modified file with the filename of the original file.

  8. You must do either (A) or (B):

       (A) distribute a copy of The Program (that is, a complete,
           unmodified copy of The Program) together with the modified
           file; if your distribution of the modified file is made by
           offering access to copy the modified file from a designated
           place, then offering equivalent access to copy The Program
           from the same place meets this condition, even though third
           parties are not compelled to copy The Program along with the
           modified file;

       (B) provide to those who receive the modified file information
           that is sufficient for them to obtain a copy of The Program;
           for example, you may provide a Uniform Resource Locator (URL)
           for a site that you expect will provide them with a copy of
           The Program free of charge (either the version from which
           your modification is derived, or perhaps a later version).

Note that in the above, `distribution' of a file means making the
file available to others by any means.  This includes, for instance,
installing the file on any machine in such a way that the file is
accessible by users other than yourself.  `Modification' of a file
means any procedure that produces a derivative file under any
applicable law -- that is, a file containing the original file or
a significant portion of it, either verbatim or with modifications
and/or translated into another language.

Changing the name of a file (other than as necessitated by the file
conventions of the target file systems) is considered to be a
modification of the file.

The distribution conditions in this license do not have to be
applied to files that have been modified in accordance with the
above conditions.  Note, however, that Condition 7. does apply to
any such modified file.

The conditions above are not intended to prohibit, and hence do not
apply to, the updating, by any method, of a file so that it becomes
identical to the latest version of that file of The Program.



A Recommendation on Modification Without Distribution
-----------------------------------------------------

It is wise never to modify a file of The Program, even for your own
personal use, without also meeting the above eight conditions for
distributing the modified file.  While you might intend that such
modified files will never be distributed, often this will happen by
accident -- you may forget that you have modified the file; or it may
not occur to you when allowing others to access the modified file
that you are thus distributing it and violating the conditions of
this license.  It is usually in your best interest to keep your copy
of The Program identical with the public one.  Many programs provide
ways to control the behavior of that program without altering its
licensed files.


Additional Conditions on Individual Files of The Program
--------------------------------------------------------

An individual file of The Program may bear additional conditions that
supplement and/or supersede the conditions in this license if, and only
if, such additional conditions exclusively concern modification of the
file or distribution of a modified version of the file.  The conditions
on individual files of The Program therefore may differ only with
respect to the kind and extent of modification of those files that
is allowed, and with respect to the distribution of modified versions
of those files.


Additional Conditions on LaTeX Software Files
---------------------------------------------

If a file of The Program is intended to be used with LaTeX (that is,
if it is a LaTeX software file), then the following additional
conditions, which supplement and/or supersede the conditions
above, apply to the file according to its filename extension:

  - You may not modify any file with filename extension `.ins' since
    these are installation files containing the legal notices that are
    placed in the files they generate.

  - You may distribute modified versions of files with filename
    extension `.fd' (LaTeX font definition files) under the standard
    conditions of the LPPL as described above.  You may also distribute
    such modified LaTeX font definition files with their original names
    provided that:
    (1) the only changes to the original files either enable use of
        available fonts or prevent attempts to access unavailable fonts;
    (2) you also distribute the original, unmodified files (TeX input
        paths can be used to control which set of LaTeX font definition
        files is actually used by TeX).

  - You may distribute modified versions of files with filename
    extension `.cfg' (configuration files) with their original names.
    The Program may (and usually will) specify the range of commands
    that are allowed in a particular configuration file.

Because of portability and exchangeability issues in LaTeX software,
The LaTeX3 Project deprecates the distribution of modified versions of
components of LaTeX or of generally available contributed code for them,
but such distribution can meet the conditions of this license.


NO WARRANTY
===========

There is no warranty for The Program.  Except when otherwise stated in
writing, The Copyright Holder provides The Program `as is', without
warranty of any kind, either expressed or implied, including, but not
limited to, the implied warranties of merchantability and fitness for
a particular purpose.  The entire risk as to the quality and performance
of The Program is with you.  Should The Program prove defective, you
assume the cost of all necessary servicing, repair, or correction.

In no event unless agreed to in writing will The Copyright Holder, or
any author named in the files of The Program, or any other party who may
distribute and/or modify The Program as permitted above, be liable to
you for damages, including any general, special, incidental or
consequential damages arising out of any use of The Program or out of
inability to use The Program (including, but not limited to, loss of
data, data being rendered inaccurate, or losses sustained by anyone as
a result of any failure of The Program to operate with any other
programs), even if The Copyright Holder or said author or said other
party has been advised of the possibility of such damages.


WHETHER AND HOW TO DISTRIBUTE PROGRAMS UNDER THIS LICENSE
=========================================================

This section contains important instructions, examples, and
recommendations for authors who are considering distributing their
programs under this license.  These authors are addressed as `you' in
this section.


Choosing This License or Another License
----------------------------------------

If for any part of your program you want or need to use *distribution*
conditions that differ from those in this license, then do not refer to
this license anywhere in your program but instead distribute your
program under a different license.  You may use the text of this license
as a model for your own license, but your license should not refer to
the LPPL or otherwise give the impression that your program is
distributed under the LPPL.

The document `modguide.tex' in the base LaTeX distribution explains
the motivation behind the conditions of this license.  It explains,
for example, why distributing LaTeX under the GNU General Public
License (GPL) was considered inappropriate.  Even if your program is
unrelated to LaTeX, the discussion in `modguide.tex' may still be
relevant, and authors intending to distribute their programs under any
license are encouraged to read it.


How to Use This License
-----------------------

To use this license, place in each of the files of your program both
an explicit copyright notice including your name and the year and also
a statement that the distribution and/or modification of the file is
constrained by the conditions in this license.

Here is an example of such a notice and statement:

  %% pig.dtx
  %% Copyright 2001 M. Y. Name
  %
  % This program may be distributed and/or modified under the
  % conditions of the LaTeX Project Public License, either version 1.2
  % of this license or (at your option) any later version.
  % The latest version of this license is in
  %   https://www.latex-project.org/lppl.txt
  % and version 1.2 or later is part of all distributions of LaTeX
  % version 1999/12/01 or later.
  %
  % This program consists of the files pig.dtx and pig.ins

Given such a notice and statement in a file, the conditions given in
this license document would apply, with `The Program' referring to the
two files `pig.dtx' and `pig.ins', and `The Copyright Holder' referring
to the person `M. Y. Name'.


Important Recommendations
-------------------------

 Defining What Constitutes The Program

   The LPPL requires that distributions of The Program contain all the
   files of The Program.  It is therefore important that you provide a
   way for the licensee to determine which files constitute The Program.
   This could, for example, be achieved by explicitly listing all the
   files of The Program near the copyright notice of each file or by
   using a line like

    % This program consists of all files listed in manifest.txt.

   in that place.  In the absence of an unequivocal list it might be
   impossible for the licensee to determine what is considered by you
   to comprise The Program.

 Noting Exceptional Files

   If The Program contains any files bearing additional conditions on
   modification, or on distribution of modified versions, of those
   files (other than those listed in `Additional Conditions on LaTeX
   Software Files'), then it is recommended that The Program contain a
   prominent file that defines the exceptional conditions, and either
   lists the exceptional files or defines one or more categories of
   exceptional files.

   Files containing the text of a license (such as this file) are
   often examples of files bearing more restrictive conditions on
   modification.  LaTeX configuration files (with filename extension
   `.cfg') are examples of files bearing less restrictive conditions
   on the distribution of a modified version of the file.  The
   additional conditions on LaTeX software given above are examples
   of declaring a category of files bearing exceptional additional
   conditions.


==> base/lppl.txt <==
The LaTeX Project Public License
=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-

LPPL Version 1.3c  2008-05-04

Copyright 1999 2002-2008 LaTeX3 Project
    Everyone is allowed to distribute verbatim copies of this
    license document, but modification of it is not allowed.


PREAMBLE
========

The LaTeX Project Public License (LPPL) is the primary license under
which the LaTeX kernel and the base LaTeX packages are distributed.

You may use this license for any work of which you hold the copyright
and which you wish to distribute.  This license may be particularly
suitable if your work is TeX-related (such as a LaTeX package), but
it is written in such a way that you can use it even if your work is
unrelated to TeX.

The section `WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE',
below, gives instructions, examples, and recommendations for authors
who are considering distributing their works under this license.

This license gives conditions under which a work may be distributed
and modified, as well as conditions under which modified versions of
that work may be distributed.

We, the LaTeX3 Project, believe that the conditions below give you
the freedom to make and distribute modified versions of your work
that conform with whatever technical specifications you wish while
maintaining the availability, integrity, and reliability of
that work.  If you do not see how to achieve your goal while
meeting these conditions, then read the document `cfgguide.tex'
and `modguide.tex' in the base LaTeX distribution for suggestions.


DEFINITIONS
===========

In this license document the following terms are used:

   `Work'
    Any work being distributed under this License.

   `Derived Work'
    Any work that under any applicable law is derived from the Work.

   `Modification'
    Any procedure that produces a Derived Work under any applicable
    law -- for example, the production of a file containing an
    original file associated with the Work or a significant portion of
    such a file, either verbatim or with modifications and/or
    translated into another language.

   `Modify'
    To apply any procedure that produces a Derived Work under any
    applicable law.

   `Distribution'
    Making copies of the Work available from one person to another, in
    whole or in part.  Distribution includes (but is not limited to)
    making any electronic components of the Work accessible by
    file transfer protocols such as FTP or HTTP or by shared file
    systems such as Sun's Network File System (NFS).

   `Compiled Work'
    A version of the Work that has been processed into a form where it
    is directly usable on a computer system.  This processing may
    include using installation facilities provided by the Work,
    transformations of the Work, copying of components of the Work, or
    other activities.  Note that modification of any installation
    facilities provided by the Work constitutes modification of the Work.

   `Current Maintainer'
    A person or persons nominated as such within the Work.  If there is
    no such explicit nomination then it is the `Copyright Holder' under
    any applicable law.

   `Base Interpreter'
    A program or process that is normally needed for running or
    interpreting a part or the whole of the Work.

    A Base Interpreter may depend on external components but these
    are not considered part of the Base Interpreter provided that each
    external component clearly identifies itself whenever it is used
    interactively.  Unless explicitly specified when applying the
    license to the Work, the only applicable Base Interpreter is a
    `LaTeX-Format' or in the case of files belonging to the
    `LaTeX-format' a program implementing the `TeX language'.



CONDITIONS ON DISTRIBUTION AND MODIFICATION
===========================================

1.  Activities other than distribution and/or modification of the Work
are not covered by this license; they are outside its scope.  In
particular, the act of running the Work is not restricted and no
requirements are made concerning any offers of support for the Work.

2.  You may distribute a complete, unmodified copy of the Work as you
received it.  Distribution of only part of the Work is considered
modification of the Work, and no right to distribute such a Derived
Work may be assumed under the terms of this clause.

3.  You may distribute a Compiled Work that has been generated from a
complete, unmodified copy of the Work as distributed under Clause 2
above, as long as that Compiled Work is distributed in such a way that
the recipients may install the Compiled Work on their system exactly
as it would have been installed if they generated a Compiled Work
directly from the Work.

4.  If you are the Current Maintainer of the Work, you may, without
restriction, modify the Work, thus creating a Derived Work.  You may
also distribute the Derived Work without restriction, including
Compiled Works generated from the Derived Work.  Derived Works
distributed in this manner by the Current Maintainer are considered to
be updated versions of the Work.

5.  If you are not the Current Maintainer of the Work, you may modify
your copy of the Work, thus creating a Derived Work based on the Work,
and compile this Derived Work, thus creating a Compiled Work based on
the Derived Work.

6.  If you are not the Current Maintainer of the Work, you may
distribute a Derived Work provided the following conditions are met
for every component of the Work unless that component clearly states
in the copyright notice that it is exempt from that condition.  Only
the Current Maintainer is allowed to add such statements of exemption
to a component of the Work.

  a. If a component of this Derived Work can be a direct replacement
     for a component of the Work when that component is used with the
     Base Interpreter, then, wherever this component of the Work
     identifies itself to the user when used interactively with that
     Base Interpreter, the replacement component of this Derived Work
     clearly and unambiguously identifies itself as a modified version
     of this component to the user when used interactively with that
     Base Interpreter.

  b. Every component of the Derived Work contains prominent notices
     detailing the nature of the changes to that component, or a
     prominent reference to another file that is distributed as part
     of the Derived Work and that contains a complete and accurate log
     of the changes.

  c. No information in the Derived Work implies that any persons,
     including (but not limited to) the authors of the original version
     of the Work, provide any support, including (but not limited to)
     the reporting and handling of errors, to recipients of the
     Derived Work unless those persons have stated explicitly that
     they do provide such support for the Derived Work.

  d. You distribute at least one of the following with the Derived Work:

       1. A complete, unmodified copy of the Work;
          if your distribution of a modified component is made by
          offering access to copy the modified component from a
          designated place, then offering equivalent access to copy
          the Work from the same or some similar place meets this
          condition, even though third parties are not compelled to
          copy the Work along with the modified component;

       2. Information that is sufficient to obtain a complete,
          unmodified copy of the Work.

7.  If you are not the Current Maintainer of the Work, you may
distribute a Compiled Work generated from a Derived Work, as long as
the Derived Work is distributed to all recipients of the Compiled
Work, and as long as the conditions of Clause 6, above, are met with
regard to the Derived Work.

8.  The conditions above are not intended to prohibit, and hence do not
apply to, the modification, by any method, of any component so that it
becomes identical to an updated version of that component of the Work as
it is distributed by the Current Maintainer under Clause 4, above.

9.  Distribution of the Work or any Derived Work in an alternative
format, where the Work or that Derived Work (in whole or in part) is
then produced by applying some process to that format, does not relax or
nullify any sections of this license as they pertain to the results of
applying that process.

10. a. A Derived Work may be distributed under a different license
       provided that license itself honors the conditions listed in
       Clause 6 above, in regard to the Work, though it does not have
       to honor the rest of the conditions in this license.

    b. If a Derived Work is distributed under a different license, that
       Derived Work must provide sufficient documentation as part of
       itself to allow each recipient of that Derived Work to honor the
       restrictions in Clause 6 above, concerning changes from the Work.

11. This license places no restrictions on works that are unrelated to
the Work, nor does this license place any restrictions on aggregating
such works with the Work by any means.

12.  Nothing in this license is intended to, or may be used to, prevent
complete compliance by all parties with all applicable laws.


NO WARRANTY
===========

There is no warranty for the Work.  Except when otherwise stated in
writing, the Copyright Holder provides the Work `as is', without
warranty of any kind, either expressed or implied, including, but not
limited to, the implied warranties of merchantability and fitness for a
particular purpose.  The entire risk as to the quality and performance
of the Work is with you.  Should the Work prove defective, you assume
the cost of all necessary servicing, repair, or correction.

In no event unless required by applicable law or agreed to in writing
will The Copyright Holder, or any author named in the components of the
Work, or any other party who may distribute and/or modify the Work as
permitted above, be liable to you for damages, including any general,
special, incidental or consequential damages arising out of any use of
the Work or out of inability to use the Work (including, but not limited
to, loss of data, data being rendered inaccurate, or losses sustained by
anyone as a result of any failure of the Work to operate with any other
programs), even if the Copyright Holder or said author or said other
party has been advised of the possibility of such damages.


MAINTENANCE OF THE WORK
=======================

The Work has the status `author-maintained' if the Copyright Holder
explicitly and prominently states near the primary copyright notice in
the Work that the Work can only be maintained by the Copyright Holder
or simply that it is `author-maintained'.

The Work has the status `maintained' if there is a Current Maintainer
who has indicated in the Work that they are willing to receive error
reports for the Work (for example, by supplying a valid e-mail
address). It is not required for the Current Maintainer to acknowledge
or act upon these error reports.

The Work changes from status `maintained' to `unmaintained' if there
is no Current Maintainer, or the person stated to be Current
Maintainer of the work cannot be reached through the indicated means
of communication for a period of six months, and there are no other
significant signs of active maintenance.

You can become the Current Maintainer of the Work by agreement with
any existing Current Maintainer to take over this role.

If the Work is unmaintained, you can become the Current Maintainer of
the Work through the following steps:

 1.  Make a reasonable attempt to trace the Current Maintainer (and
     the Copyright Holder, if the two differ) through the means of
     an Internet or similar search.

 2.  If this search is successful, then enquire whether the Work
     is still maintained.

  a. If it is being maintained, then ask the Current Maintainer
     to update their communication data within one month.

  b. If the search is unsuccessful or no action to resume active
     maintenance is taken by the Current Maintainer, then announce
     within the pertinent community your intention to take over
     maintenance.  (If the Work is a LaTeX work, this could be
     done, for example, by posting to comp.text.tex.)

 3a. If the Current Maintainer is reachable and agrees to pass
     maintenance of the Work to you, then this takes effect
     immediately upon announcement.

  b. If the Current Maintainer is not reachable and the Copyright
     Holder agrees that maintenance of the Work be passed to you,
     then this takes effect immediately upon announcement.

 4.  If you make an `intention announcement' as described in 2b. above
     and after three months your intention is challenged neither by
     the Current Maintainer nor by the Copyright Holder nor by other
     people, then you may arrange for the Work to be changed so as
     to name you as the (new) Current Maintainer.

 5.  If the previously unreachable Current Maintainer becomes
     reachable once more within three months of a change completed
     under the terms of 3b) or 4), then that Current Maintainer must
     become or remain the Current Maintainer upon request provided
     they then update their communication data within one month.

A change in the Current Maintainer does not, of itself, alter the fact
that the Work is distributed under the LPPL license.

If you become the Current Maintainer of the Work, you should
immediately provide, within the Work, a prominent and unambiguous
statement of your status as Current Maintainer.  You should also
announce your new status to the same pertinent community as
in 2b) above.


WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE
======================================================

This section contains important instructions, examples, and
recommendations for authors who are considering distributing their
works under this license.  These authors are addressed as `you' in
this section.

Choosing This License or Another License
----------------------------------------

If for any part of your work you want or need to use *distribution*
conditions that differ significantly from those in this license, then
do not refer to this license anywhere in your work but, instead,
distribute your work under a different license.  You may use the text
of this license as a model for your own license, but your license
should not refer to the LPPL or otherwise give the impression that
your work is distributed under the LPPL.

The document `modguide.tex' in the base LaTeX distribution explains
the motivation behind the conditions of this license.  It explains,
for example, why distributing LaTeX under the GNU General Public
License (GPL) was considered inappropriate.  Even if your work is
unrelated to LaTeX, the discussion in `modguide.tex' may still be
relevant, and authors intending to distribute their works under any
license are encouraged to read it.

A Recommendation on Modification Without Distribution
-----------------------------------------------------

It is wise never to modify a component of the Work, even for your own
personal use, without also meeting the above conditions for
distributing the modified component.  While you might intend that such
modifications will never be distributed, often this will happen by
accident -- you may forget that you have modified that component; or
it may not occur to you when allowing others to access the modified
version that you are thus distributing it and violating the conditions
of this license in ways that could have legal implications and, worse,
cause problems for the community.  It is therefore usually in your
best interest to keep your copy of the Work identical with the public
one.  Many works provide ways to control the behavior of that work
without altering any of its licensed components.

How to Use This License
-----------------------

To use this license, place in each of the components of your work both
an explicit copyright notice including your name and the year the work
was authored and/or last substantially modified.  Include also a
statement that the distribution and/or modification of that
component is constrained by the conditions in this license.

Here is an example of such a notice and statement:

  %% pig.dtx
  %% Copyright 2005 M. Y. Name
  %
  % This work may be distributed and/or modified under the
  % conditions of the LaTeX Project Public License, either version 1.3
  % of this license or (at your option) any later version.
  % The latest version of this license is in
  %   https://www.latex-project.org/lppl.txt
  % and version 1.3 or later is part of all distributions of LaTeX
  % version 2005/12/01 or later.
  %
  % This work has the LPPL maintenance status `maintained'.
  %
  % The Current Maintainer of this work is M. Y. Name.
  %
  % This work consists of the files pig.dtx and pig.ins
  % and the derived file pig.sty.

Given such a notice and statement in a file, the conditions
given in this license document would apply, with the `Work' referring
to the three files `pig.dtx', `pig.ins', and `pig.sty' (the last being
generated from `pig.dtx' using `pig.ins'), the `Base Interpreter'
referring to any `LaTeX-Format', and both `Copyright Holder' and
`Current Maintainer' referring to the person `M. Y. Name'.

If you do not want the Maintenance section of LPPL to apply to your
Work, change `maintained' above into `author-maintained'.
However, we recommend that you use `maintained', as the Maintenance
section was added in order to ensure that your Work remains useful to
the community even when you can no longer maintain and support it
yourself.

Derived Works That Are Not Replacements
---------------------------------------

Several clauses of the LPPL specify means to provide reliability and
stability for the user community. They therefore concern themselves
with the case that a Derived Work is intended to be used as a
(compatible or incompatible) replacement of the original Work. If
this is not the case (e.g., if a few lines of code are reused for a
completely different task), then clauses 6b and 6d shall not apply.


Important Recommendations
-------------------------

 Defining What Constitutes the Work

   The LPPL requires that distributions of the Work contain all the
   files of the Work.  It is therefore important that you provide a
   way for the licensee to determine which files constitute the Work.
   This could, for example, be achieved by explicitly listing all the
   files of the Work near the copyright notice of each file or by
   using a line such as:

    % This work consists of all files listed in manifest.txt.

   in that place.  In the absence of an unequivocal list it might be
   impossible for the licensee to determine what is considered by you
   to comprise the Work and, in such a case, the licensee would be
   entitled to make reasonable conjectures as to which files comprise
   the Work.


==> base/manifest.txt <==
%
% The following files form the LaTeX2e distribution of 2020-10-01
%
%
% CONTENTS OF THE LaTeX DISTRIBUTION
% ==================================
%
% Documentation:
% --------------
%
% README.md       --  The distribution guide. START BY READING THIS FILE
% manifest.txt    --  This file.
%
% tex2.txt        --  Extras for installing LaTeX on TeX2.
%
% texpert.txt     --  Documentation for TeX experts.
%
% legal.txt       --  Copyright notice; warranty; copying conditions.
% lppl.txt        --  The LaTeX Project Public License (current version).
% lppl-1-0.txt    --  The LaTeX Project Public License (version 1.0).
% lppl-1-1.txt    --  The LaTeX Project Public License (version 1.1).
% lppl-1-2.txt    --  The LaTeX Project Public License (version 1.2).
% lppl.tex        --  The LaTeX Project Public License (current as .tex).
%
% bugs.txt        --  How to submit a bug report for LaTeX.
%
% source2e.tex    --  File to produce kernel documentation.
% changes.txt     --  List of changes in reverse chronological order.
% latexchanges.tex  -- Describes the changes to the LaTeX format since 2014-05-01
%
% sample2e.tex    --  Sample LaTeX input file.
% small2e.tex     --  Small sample LaTeX input file.
%
% clsguide.tex    --  How to write class files.
% cfgguide.tex    --  Guide to using `.cfg' files to configure LaTeX.
% cyrguide.tex    --  Guide to using cyrillic languages in LaTeX.
% encguide.tex    --  Guide to font encodings.
% fntguide.tex    --  Guide to font selection.
% modguide.tex    --  Guide to modifying and distributing LaTeX.
% usrguide.tex    --  User guide for this release.
%
% ltnews01.tex    --  What was new in the release dated 1994/06.
% ltnews02.tex    --  What was new in the release dated 1994/12.
% ltnews03.tex    --  What was new in the release dated 1995/06.
% ltnews04.tex    --  What was new in the release dated 1995/12.
% ltnews05.tex    --  What was new in the release dated 1996/06.
% ltnews06.tex    --  What was new in the release dated 1996/12.
% ltnews07.tex    --  What was new in the release dated 1997/06.
% ltnews08.tex    --  What was new in the release dated 1997/12.
% ltnews09.tex    --  What was new in the release dated 1998/06.
% ltnews10.tex    --  What was new in the release dated 1998/12.
% ltnews11.tex    --  What was new in the release dated 1999/06.
% ltnews12.tex    --  What was new in the release dated 1999/12.
% ltnews13.tex    --  What was new in the release dated 2000/06.
% ltnews14.tex    --  What was new in the release dated 2001/06.
% ltnews15.tex    --  What was new in the release dated 2003/12.
% ltnews16.tex    --  What may happen in 2004 and beyond.
% ltnews17.tex    --  What was new in the release dated 2005/12.
% ltnews18.tex    --  (empty)
% ltnews19.tex    --  What was new in the release dated 2009/09.
% ltnews20.tex    --  What was new in the release dated 2011/06.
% ltnews21.tex    --  What was new in the release dated 2014/05.
% ltnews22.tex    --  What was new in the release dated 2015/01.
% ltnews23.tex    --  What was new in the release dated 2015/10.
% ltnews24.tex    --  What was new in the release dated 2016/02.
% ltnews25.tex    --  What was new in the release dated 2016/03.
% ltnews26.tex    --  What was new in the release dated 2017/01.
% ltnews27.tex    --  What was new in the release dated 2017/04.
% ltnews28.tex    --  What was new in the release dated 2018/04.
% ltnews29.tex    --  What was new in the release dated 2018/12.
% ltnews30.tex    --  What was new in the release dated 2019/10.
% ltnews31.tex    --  What was new in the release dated 2020/02.
% ltnews32.tex    --  What was new in the release dated 2020/10.

%
% ltx3info.tex    --  Information about the LaTeX3 project.
%
% manual.err      --  Errata for the LaTeX Manual.
% tlc2.err        --  Errata for the LaTeX Companion, second edition.
% lb2.err         --  Errata for the LaTeX-Begleiter, 2te erw. Auflage (German).
% lgc2.err        --  Errata for the LaTeX Graphics Companion, second edition.
% webcomp.err     --  Errata for the LaTeX Web Companion.
%
%
% Kernel files:
% -------------
%
% cmfonts.fdd     --  Font definitions for Computer modern fonts.
% fontdef.dtx     --  Code for font definitions.
% lthyphen.dtx    --  Hyphenation support.
% ltboxes.dtx     --  Code for making boxes.
% ltclass.dtx     --  Class and option handling.
% ltcounts.dtx    --  Counters.
% ltpageno.dtx    --  Page numbering.
% ltxref.dtx      --  Cross referencing.
% ltlength.dtx    --  Lengths.
% ltdirchk.dtx    --  Support for search in current directory.
% ltfiles.dtx     --  File handling.
% ltfinal.dtx     --  Code for debugging and final initialisations.
% ltfloat.dtx     --  Float handling.
% ltfntcmd.dtx    --  Various font switching commands.
% ltfssbas.dtx    --  NFSS Base macros
% ltfsstrc.dtx    --  NFSS Tracing (and tracefnt.sty)
% ltfssdcl.dtx    --  NFSS Declarative interface
% ltfssini.dtx    --  NFSS Initialisation
% ltfsscmp.dtx    --  NFSS1 compatibility
% ltidxglo.dtx    --  Index and glossary.
% ltbibl.dtx      --  Bibliography commands.
% ltalloc.dtx     --  Allocation of counters and others.
% ltdefns.dtx     --  Initial definitions.
% ltcntrl.dtx     --  Program control macros.
% lterror.dtx     --  Error handling.
% ltpar.dtx       --  Paragraphs.
% ltspace.dtx     --  Spacing, line and page breaking.
% ltlogos.dtx     --  Logos.
% ltlists.dtx     --  Code for lists and related environments.
% ltluatex.dtx    --  LuaTeX engine related code.
% ltmath.dtx      --  Code for math.
% ltmiscen.dtx    --  Code for miscellaneous environments.
% ltoutenc.dtx    --  Code for output encoding commands.
% ltoutput.dtx    --  LaTeX page makeup (output routine).
% ltpictur.dtx    --  The picture environment.
% ltpage.dtx      --  Page styles and related commands.
% ltplain.dtx     --  Things borrowed from the plain format.
% lttab.dtx       --  The tabbing, tabular and array environments.
% lttextcomp      --  The text companion symbols
% ltthm.dtx       --  The theorem-like environments.
% ltsect.dtx      --  Sectioning and title commands.
% ltvers.dtx      --  Version identification code.
% preload.dtx     --  Code for preloading fonts.
% tulm.fdd        --  Font definitions for TU latin  modern fonts.
%
% L3 Programming layer:
% -----------------
%
% ltexpl.dtx      --  Basic support
% lthooks.dtx     --  Hook management
% ltfilehook.dtx  --  Hook management for file loading
% ltshipout.dtx   --  Hook management for \shipout
%
% Standard Classes:
% -----------------
%
% classes.dtx     --  Standard document classes article/book/report.
% letter.dtx      --  Standard document class letter.
% proc.dtx        --  Proc class: modifies the article class.
% slides.dtx      --  Slides class, etc based on SLiTeX.
% slifonts.fdd    --  Font declarations for slides class.
%
%
% LaTeX2.09 compatibility:
% ------------------------
%
% latex209.dtx    --  Implements LaTeX 2.09 compatibility mode.
%
%
% Standard packages:
% ------------------
%
% alltt.dtx       --  Implements the alltt environment.
% fix-cm.dtx      --  Implements modified font choices for cm fonts.
% latexrelease.dtx  --  Controls fixes to LaTeX.
% graphpap.dtx    --  Implements programming \graphpaper command..
% inputenc.dtx    --  Implements eight-bit input.
% utf8ienc.dtx    --  Supplement for inputenc to implement UTF8 encoding.
% ifthen.dtx      --  Implements programming control structures.
% makeindx.dtx    --  Implements support for generating an index.
%
%
% Font selection files:
% ---------------------
%
% exscale.dtx     --  Scaling the math extension font.
% latexsym.dtx    --  Definitions for LaTeX symbol fonts.
% newlfont.dtx    --  New semantics of font switching commands.
% nfssfont.dtx    --  program for testing a font and generating glyph tables.
% oldlfont.dtx    --  Old semantics of font switching commands.
% syntonly.dtx    --  Syntonly package for running in syntax check mode.
%
%
% The doc package:
% ----------------
%
% doc.dtx         --  Package for self documenting code.
% docstrip.dtx    --  Module for removing comments.
% ltxdoc.dtx      --  Class file for printing documentation.
%
%
% Installation scripts for the various parts:
% -------------------------------------------
%
% unpack.ins      --  LaTeX main installation script (see below).
%
%
% Installation scripts used by unpack.ins:
% ------------------------------------------
%
% alltt.ins       --  Installation script for the alltt package.
% classes.ins     --  Installation script for standard classes.
% cmfonts.ins     --  Installation script for OT* Computer Modern fonts.
% ec.ins          --  Installation script for T1 and TS1  EC fonts.
% newdc.ins       --  Installation script for T*  Computer Modern fonts.
% docstrip.ins    --  Installation script for docstrip.
% exscale.ins     --  Installation script for scaling the cmex font.
% fix-cm.ins      --  Installation script for modified cm font choices
% format.ins      --  Installation script for latex.ltx.
% graphpap.ins    --  Installation script for graphpap.dtx.
% inputenc.ins    --  Installation script for inputenc.dtx.
% ifthen.ins      --  Installation script for ifthen.dtx.
% latex209.ins    --  Installation script for compatibility mode.
% latexrelease.ins--  Installation script for release stability
% latexsym.ins    --  Installation script for latexsym.dtx.
% letter.ins      --  Installation script for document class letter.
% ltoutenc.ins    --  Installation script for output encoding files.
% makeindx.ins    --  Installation script for makeindx.dtx.
% nfssfont.ins    --  Installation script for nfssfont.dtx.
% proc.ins        --  Installation script for the proc package.
% slides.ins      --  Installation script for SLiTeX.
% syntonly.ins    --  Installation script for the syntonly package.
% tulm.ins        --  Installation script for TU Latin Modern fonts.
%
% Installation scripts to be used by themselves:
% ----------------------------------------------
%
% cmextra.ins     --  Installation script for additional CM fonts.
% olddc.ins       --  Installation script for obsolete dc fonts (v1.1).
%
%
% Support files:
% --------------
%
% ltxguide.cls    --  Document class used by the guides.
% ltnews.cls      --  Document class for `news' document.
% minimal.cls     --  Minimal document class for debugging and testing.
% idx.tex         --  Print out index entries in your document.
% lablst.tex      --  Generate list of labels used in a document.
% testpage.tex    --  Test file for checking the accuracy of a printer.
% ltxcheck.tex    --  Test file for checking the LaTeX installation.
%
%
% ======================================================================


==> base/tex2.txt <==
               LaTeX installation TeX2 information

                       16 September 1995


In order to make a LaTeX format and use it you need, in addition to
the LaTeX source files, a TeX implementation.

If your TeX is very old, prior to version TeX3, then certain features
will be missing from your system. In particular, you will probably
have no support for `8-bit' input and hyphenation of words with
accented characters.

Most (perhaps all) TeX implementations are available in versions that
are at least as recent as TeX3 (released in 1989) so the best course
of action is to update your TeX installation before building LaTeX.

However, if you must for some reason make the LaTeX format by running
the old TeX2 then it is necessary to have a `configuration file' named
fonttext.cfg.  The existence of this file will prevent LaTeX trying to
access 8-bit characters, which is not allowed in the old TeX2 version
of TeX.

If you fail to use such a configuration file, LaTeX will detect that it
is running under TeX2 and stop with the following message (without
making a format file):

*************************************
*
* You MUST use a fonttext.cfg file!
* As you are still using TeX2!!!!!!
*
* See the documentation file tex2.txt
*
*************************************


There is more information about the file fonttext.cfg in the file
cfgguide.tex; but for a minimal configuration that allows LaTeX to
be built on TeX2, just do the following:

 * Copy the standard fonttext.ltx file to fonttext.cfg
 * Then edit the file fonttext.cfg as follows:
   --  Change the \ProvidesFile call (see below).
   --  Comment out all the lines referring to the `T1' encoding (but not
       those referring to the `OT1' encoding).

Thus the resulting file will look something like the following.

%%% File: fonttext.cfg
\ProvidesFile{fonttext.cfg}
           [1995/06/05 v1.0 TeX2 text font setup]

\input {OMLenc.def}
%%%%% NOT FOR TeX2    \input  {T1enc.def}
\input {OT1enc.def}       % <- should come after T1 for speed
\input {OMSenc.def}
\fontencoding{OT1}
\DeclareFontEncodingDefaults{}{}
%%%%% NOT FOR TeX2    \DeclareFontSubstitution{T1}{cmr}{m}{n}
\DeclareFontSubstitution{OT1}{cmr}{m}{n}
%%%%% NOT FOR TeX2    \input  {T1cmr.fd}
\input  {OT1cmr.fd}
\input {OT1cmss.fd}
\input {OT1cmtt.fd}
\DeclareErrorFont{OT1}{cmr}{m}{n}{10}
\newcommand\rmdefault{cmr}
\newcommand\sfdefault{cmss}
\newcommand\ttdefault{cmtt}

\newcommand\bfdefault{bx}
\newcommand\mddefault{m}

\newcommand\itdefault{it}
\newcommand\sldefault{sl}
\newcommand\scdefault{sc}
\newcommand\updefault{n}

\newcommand\encodingdefault{OT1}
\newcommand\familydefault{\rmdefault}
\newcommand\seriesdefault{\mddefault}
\newcommand\shapedefault{\updefault}
\endinput


==> base/texpert.txt <==
              LaTeX installation TeX expert information

                        1 June 1997


SUMMARY
=======

This document contains information about the LaTeX installation for
TeX experts.  In particular it describes:

 * The checks performed by ltxcheck.tex

 * How to print the LaTeX source.

For more general information, see install.txt.

For information on configuring LaTeX see cfgguide.tex.


THE LTXCHECK.TEX CHECKS
=======================

Here is a description of the checks run by ltxcheck.

1) The \@currdir check.

   It is useful for LaTeX to know the syntax for the `current directory
   (or folder)', or `default directory', if  the operating system has
   such a concept.

   For example, file abc.tex in this directory, or folder, is specified
   by:
     ./abc.tex   on Unix and most DOS/OS2 TeX's,
     []abc.tex   on VMS
      :abc.tex   on a Macintosh.
   The above possibilities will be found automatically during the
   installation.  However, if none of these syntaxes works on your
   system then the internal macro \@currdir will be set to be empty
   and ltxcheck will report this.

   If your system does have a notion of a current directory, you can
   define \@currdir in the file texsys.cfg.

   You could also report this to the latex-bug address, so that
   later releases can automatically cope with your system.

2) The file name parser check.
   \filename@parse may be defined in texsys.cfg if the default
   installation does not define a suitable parser. (In fact no widely
   used TeX system should need such a re-definition as the standard
   installation should correctly define this command for unix, dos,
   atari, VMS, and Macintosh, at least.)
   Because of differences in directory syntax, most features of this
   command can not be checked in a portable way, however ltxcheck does
   check that at least {article.cls} is correctly parsed as base name
   article and extension cls.

3) The \input@path check.

   On some systems TeX cannot check whether a file exists before
   trying to input it, unless the filename is expressed as a full path
   name, including the directory.  On these systems LaTeX needs to be
   given a list of directories in which to look for files; the
   internal macro \input@path holds this information.

   When run, ltxcheck will try to locate the file article.cls.
   If it fails to find this file (and you have placed it in the
   `standard input directory') then you must define \input@path in
   the file texsys.cfg.

   The files texsys.cfg and ltdirchk.dtx contain examples of how to do
   this but only you know the directories and syntax that should be used
   for your installation.

   We hope to build up a better collection of examples in future
   releases of LaTeX, as it is tested on more TeX systems.

4) TeX version check.

   The next check tests that you are running a recent version of TeX.
   If ltxcheck reports that you have TeX2, then you should try to
   upgrade TeX (and rebuild LaTeX) as soon as possible.  LaTeX may be
   used with TeX2, but certain features will be missing and you will
   not be able to use the new (8-bit) font families that are now
   available. If you must stick with TeX2, please read the extra
   information in the file tex2.txt.

   If ltxcheck reports that your TeX version is older than 3.141, you
   will see some strange messages during the installation.  This is
   because earlier versions of TeX printed certain line-breaks in
   messages on the terminal as `^^J' rather than starting a new line.

   LaTeX will work round this bug and thus avoid `^^J' appearing in
   error messages, but you should upgrade your TeX as soon as
   possible, as other bugs have been fixed, not just line breaks in
   messages.

   At the present time (2005) the current TeX version is 3.141592.

5) Fonts check.

   Finally ltxcheck.tex tests to see if it can find a `representative
   sample' of the fonts used by LaTeX.

   Fonts that may cause problems are:
   a) The circle fonts. These were renamed some years ago from circle*
      to lcircle*, although some sites still have them under the old
      name. Also the names are longer than 8 letters which may cause
      some problems.
   b) The `extra Computer Modern' fonts.  The American Mathematical
      Society has extended the range of sizes available in the
      Computer Modern fonts.  LaTeX now assumes that these extra cm
      fonts are available.
      The fonts are available from a CTAN archive, in the directory
      ctan:macros/latex/fonts  or alternatively as part of the
      AMS fonts collection, which also includes many useful
      mathematical fonts.
   c) The `T1 encoded Computer Modern' fonts.  This is the ec or dc font
      collection. The new (1995) release 1.2 of the dc fonts changed
      most of the file names.  For this reason the fd files such as
      t1cmr.fd cannot be written to work with the dc fonts of different
      releases.  LaTeX by default unpacks the fd files for the ec
      dc fonts.
      If you have an older release of the dc fonts and do not wish to
      upgrade then you should unpack the necessary fd files by running
      LaTeX on the file  olddc.ins (dc older than version 1.2) or
      newdc.ins (version 1.2 and 1.3).
      As the T1 fd files will have been used when making the format,
      you must re-run  initex latex.ltx  to remake the format if you
      update the fd files in this way.
      Running ltxcheck will produce a ! BAD LaTeX2e system!! error
      message if it detects that the `new' fd files are loaded into
      the format, but only the old dc fonts are available, and vice
      versa.
      If the old fonts are detected, and the `old' fd files are loaded
      then no error is generated, but a message suggesting that you
      upgrade is produced.
      The ec fonts are available from a CTAN archive, in the directory
      ctan:fonts/ec .


6) Files check.

      Finally ltxcheck checks that the main TeX input files that LaTeX
      will use when running documents (such as the article class file,
      fd files, and main packages such as fontenc) are all available.


DOCUMENTATION OF THE CODE
=========================

Most of the documentation is nowadays available as precomplied PDF
files. This section describes how to produce typeset code
documentation yourself from the source.

To typeset a documented code file (a .dtx file) you simply run LaTeX
on it. The file source2e.tex is a master file which produces the
documented code for the whole LaTeX kernel (but not the standard
packages, classes, or compatibility mode).  You need to have LaTeX2e
installed before doing this.

To configure the appearance of this documentation, you can use a
ltxdoc.cfg file.  For example, putting the following line into this
file will format the documentation for A4 paper:

   \PassOptionsToClass{a4paper}{article}

The doc package, which is used by the documentation files, writes
index files and change-history files that can be processed by the
program MakeIndex.  If this program is part of your TeX installation,
you can get an index and history listing for a documentation file
by running the .idx and .glo files through this program.

For example, in Unix MakeIndex, you should say:

   makeindex -s gind.ist FILENAME
   makeindex -s gglo.ist -o FILENAME.gls FILENAME.glo

source2e.tex needs a special source2e.ist file (in place of gind.ist).
Running makeindex will produce some warning messages about ignored
style specifiers; these can be safely ignored.

See the comments at the end of source2e.tex for more information.


CONFIGURING LaTeX
=================

In addition to the system-dependent customisation in texsys.cfg,
various other parts of LaTeX can be configured to suit local needs.
Further details can be found in the document cfgguide.tex.  We
recommend that you install the standard system before attempting any
further customisation.

If you are thinking of making other changes to LaTeX, please read the
document modguide.tex as it describes the precautions you need to take
when making modifications in order to ensure that standard LaTeX
remains a stable, maintainable system.


FURTHER INFORMATION
===================

You will find further information about various aspects of LaTeX in
the distributed files with names <*>guide.tex.  You will need
to install the new version before you can typeset these files.


--- Copyright 1995-2019 the LaTeX3 project.  All rights reserved ---


==> graphics/changes.txt <==
This file lists changes to the LaTeX2e files in reverse chronological order.
It is provided for convenience only.  It therefore makes no claims to
completeness or accuracy and it contains some references to files that
are not part of the distribution.
=======================================================================

2020-08-21  Phelype Oleinik  <phelype.oleinik@latex-project.org>

	* graphics.dtx: add additional trial with known extensions if
	the supplied filename+extension exist, but the extension is
	not a known file extension (gh/355).

2020-08-21  David Carlisle  <David.Carlisle@latex-project.org>

	* grfguide.tex: replace a.ps and a.pdf by a.eps gh/357

2020-08-13  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: Normalise \endlinechar while reading files gh/286

2020-08-09  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: Move viewport and trim code from graphicx to graphics.

2020-05-28  David Carlisle  <David.Carlisle@latex-project.org>

	* lscape.dtx: delay saving \cs{@makefcolumn} gh340

2020-02-24  Ulrike Fischer <Ulrike.Fischer@latex-project.org>
	* color.dtx: corrected a tests, graphics/3635

#########################
# 2020-02-02 Release
#########################

2019-11-30  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: proteced definitions gh/208
	* graphicx.dtx: proteced definitions gh/208

2019-11-23  David Carlisle  <David.Carlisle@latex-project.org>

	* color.dtx: Made commands robust gh/208


#########################
# 2019-10-01 PL 2 Release
#########################

2019-11-03  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: add additional trial with known
	extensions if supplied filename has a . but the file is not found
	(gh/204)

2019-10-08  David Carlisle  <David.Carlisle@latex-project.org>

	* graphics.dtx: fallback definitions of \set@curr@file etc added

#########################
# 2019-10-01 Release
#########################

2019-07-01  Frank Mittelbach  <Frank.Mittelbach@latex-project.org>

	* graphics.dtx (subsection{Graphics Inclusion}):
	Support UTF-8 and space in graphic files.

#########################

2017-06-25 Joseph Wright <latex-bugs@latex-project.org>

        * New decodearray key, adopted from older pdftex.def

2017-05-31  David Carlisle, Joseph Wright <latex-bugs@latex-project.org>

	* graphics.dtx: Generalize bounding box reader for use in other formats than EPS
	* graphicsx.dtx: Additional options, moved from pdftex.def


2017-04-14  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: modify \Gscale@box for math mode usage
	https://github.com/latex3/graphics-def/issues/6

2017-03-17  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: add \leavevmode to \includegraphics
	so that \everypar is cleared. (The \leavevmode in \Gin@setfile is
	too late for this use, but has been left for compatibility.)

2016-12-23  David Carlisle  <latex-bugs@latex-project.org>

	* grfguide.tex: fix the a.ps example file to match the Bounding box
	change from 2014 (Rolf Niepraschk)

2016-11-18  David Carlisle  <latex-bugs@latex-project.org>

	* grfguide.tex: Updates to drivers section, and add a note about xcolor.

2016-10-09  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx: Avoid arithmetic overflow on very small lengths
	eg 5sp/2sp https://tex.stackexchange.com/q/328825

2016-08-11  David Carlisle  <latex-bugs@latex-project.org>

	* rotating.dtx: Fix name of examples file reference in the
	documentation (rotex.tex not examples.tex)

2016-07-10  David Carlisle  <latex-bugs@latex-project.org>

	* graphics-drivers.ins: stop generating dvips.def
	(moved to graphics-def)

2016-06-17  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: guards for contributed packages and plain TeX.

2016-06-02  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx, drivers.dtx: add pagesize special support to dvips
	option to match pdftex behaviour and add setpagesize and
	nosetpagesize options to color and graphics packages to enable or
	disable this feature for all drivers.

2016-05-22  David Carlisle  <latex-bugs@latex-project.org>

	* rotating.dtx:  add from rotating distribution
	* rotex.tex:  add from rotating distribution (was example.tex}
	* cat.eps:  add from rotating distribution
	* grfguide.tex: list the rotating package.

2016-05-09  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add dvisvgm option (Till Tantau)

2016-01-04  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2016-01-03  David Carlisle  <latex-bugs@latex-project.org>

	* graphics.dtx, color.dtx: add luatex option. (luatex.def to be
	distributed separately.)

	* trig.dtx: make pre-calculated trig values expand to digits
	rather than use \chardef

2015-12-30  David Carlisle  <latex-bugs@latex-project.org>

	* drivers.dtx: dvips can deal natively with compressed eps
	(was in texlive's graphics.cfg)

2015-04-02 Joseph Wright <latex-team@latex-project.org>

	* Update CTAN link in README

2015-03-27    David Carlisle  <latex-bugs@@latex-project.org>

       * Updating copyright notices etc

2014-11-07 Joseph Wright <latex-bugs@latex-project.org>

       * Rename 00readme.txt to README (named README.txt in the development
         repository)

2014-10-28    <Frank.Mittelbach@latex-project.org>

	* drivers.dtx, graphics.dtx, graphicx.dtx, keyval.dtx, trig.dtx:
	Fixed typos in documentation found by Karl Berry.

2014-10-14    <Frank.Mittelbach@latex-project.org>

	* graphics.dtx: Fixed typo in error message.

2014-05-08    David Carlisle  <david.carlisle@latex-project.org>

	* keyval.dtx: Revert change to {} parsing.


2014-04-26    David Carlisle  <david.carlisle@latex-project.org>

	* grfguide.tex: Changes to allow generation of grfguide.pdf via
	pdflatex: include a.pdf in a filecontents environment and adjust
	examples to use a modified bounding box starting at 0 0 rather
	than 100 100.


2014-04-25    David Carlisle  <david.carlisle@latex-project.org>

	* showkeys.dtx: \leavemode and \long added for
          graphics/1521, graphics/4296

	* keyval.dtx: add \long on internal parsing macros to allow \par
	in values, Only strip one {} group not two from values.
	graphics/3446

2014-04-23    David Carlisle  <david.carlisle@latex-project.org>

	* color.dtx: Add \nopagecolor, graphics/3873

	* drivers.dtx: Add \nopagecolor, graphics/3873

2006-02-20 Morten Hoegholm <latex-bugs@latex-project.org>

	* graphics.dtx: Added demo option in graphics.

2005-11-14 Morten Hoegholm <latex-bugs@latex-project.org>

	* 00readme.txt: Updated to reflect the changes.

	* color.dtx:  Added support for dvipdfmx and XeTeX.

	* Makefile: Remove pstcol and add graphics-drivers.ins.

	* graphics-drivers.ins: New file for installation of driver files.

	* grfguide.tex: Updated documentation to reflect changes in the
	distribution of driver files. Added dvipdfmx and XeTeX to list of
	options.

	* graphics.ins: Removed pstcol (pr/3735) and driver files
          installation.

	* graphics.dtx: Added support for dvipdfmx and XeTeX.

2004-10-21 Rainer Schoepf <latex-bugs@latex-project.org>

	* grfguide.pdf: Added creation of this file, from grfguide.ps.

2001-07-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Made \rotatebox long (not previously done for graphics/2908)

2001-06-20 Chris Rowley <latex-bugs@latex-project.org>

        * pstcol.dtx:

        Added redefinitions for PSTricks (graphics/3233)

2001-06-07 Chris Rowley <latex-bugs@latex-project.org>

        * graphics.dtx:

        Extended documentation of \DeclareGraphicsExtensions
        (graphics/3228}

1999-02-17 David Carlisle <latex-bugs@latex-project.org>

        * dvipdfm.def: lppl (Agreed with Mark Wicks)

1999-02-16 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: lppl

        * graphics.ins: lppl

        * epsfig.dtx: lppl

        * textures.def: lppl (Agreed with Art Ogawa)

        * drivers.dtx: lppl

        * lscape.dtx: lppl

        * pstcol.dtx: lppl

        * color.dtx: lppl

        * graphicx.dtx: lppl

        * 00readme.txt: lppl

        * graphics.dtx: lppl

1999-01-13 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: dvipdfm and unknownkeysallowed options.

        * drivers.dtx: documentation corrections.

        * color.dtx: dvipdfm option

        * graphics.dtx: dvipdfm option

        * dvipdfm.def: (from Sebastian) For dvipdfm dvi->pdf driver.

1999-01-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: don't generate .def files for unsupported
          drivers

        * graphicx.dtx: new option (passed to graphicx)

        * keyval.dtx: new options to not generate error on unknown
          keys.

1999-01-08 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: new version (from https://www.tug.org)

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1999-01-07 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: \Gscale@box@dd(dd) made long. graphics/2908
         \@makeother\- added. graphics/2846

1998-10-30 David Carlisle <latex-bugs@latex-project.org>

        * vtex.def: new version from micropress

1998-06-05 David Carlisle <latex-bugs@latex-project.org>

        * pdftex.def: update for more recent pdftex (from Sebastian).

        * keyval.dtx: make keyval safe if \@tempc is an \if (As
        happens if you load amsmath and color packages, in that order)

1998-05-27 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: vtex option

        * color.dtx: vtex option

        * graphics.dtx: vtex option

        * vtex.def: Add file (supplied by MicroPress, Inc).

1998-05-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: update of dvipsone.def from Berthold Horn.

1997-11-10 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Remove an ancient email address of mine.

        * keyval.dtx: CHANGE so that # may appear in <value>s without
        needing to be doubled. NOTE This will require a change if
        anybody has used the comand= key in graphicx, the only key
        currently distributed likely to require # in its argument.  A
        setting such as `command = uncompress ##1' now will need
        changing to just use one #.  Also fix brace handling so a
        value of {abc}{xyz} is correctly handled. (Old version passed
        abc{xyz}).  Remove an ancient email address of mine.

1997-09-09 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Comment out generation of oztex.def.

        * graphics.dtx: [oztex] == [dvips]

        * color.dtx: [oztex] == [dvips]

        * drivers.dtx: merge oztex and dvips support (for oztex 3.x).

1997-09-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: allow TAB in BoundingBox
          comments. graphics/2587

1997-06-17 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: New one from Arthur Ogawa.

1997-06-09 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Initialise ext= key to empty, so type= may be
        used without specifying ext, for Sebastian.

1997-06-07 David Carlisle <latex-bugs@latex-project.org>

        * Makefile: pdftex.def

        * grfguide.tex: pdftex option

        * 00readme.txt: pdftex.tex driver file

        * color.dtx: pdftex option

        * graphics.dtx: pdftex option

        * pdftex.def: add this file for Han The Thanh's TeX variant.

1997-02-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: dvipdf missed out. graphics/2420

1997-01-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make errors just info messages to the log in the
        monocrome option. graphics/2350

1996-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: new dvipsone eps code (Code from Berthold Horn)

1996-12-09 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Remove grfguide.ps (it's in latex/doc on ctan)

        * Makefile: Remove grfguide.ps (it's in latex/doc on ctan)

        * grfguide.tex: Assorted improvements.

1996-11-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Minor changes to dvipdf.def (Sergey Lesenko).

1996-11-05 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: Support active ! for graphics/2302

1996-11-02 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: add old docstrip warning.

1996-10-31 David Carlisle <latex-bugs@latex-project.org>

        * textures.def: add pstricks compatibity code from original
                        textures.def

        * drivers.dtx: tcidvi code supporting viewport/trim/clip.

        * graphicx.dtx: viewport/trim code now saves original bb
          coords.

        * color.dtx: add dvipdf

        * graphics.dtx: add dvipdf

        * drivers.dtx: add dvipdf (after code from Sergey Lesenko).

1996-10-30 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: add truetex and tcidvi drivers.  Add literal
        postscript specials to drivers that support it.  Add RGB
        (0-255 integer rgb) model to all drivers.

        * graphics.ins: add truetex (Kinch) and tcidvi (Scientific
        Word) drivers.

1996-10-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: new style for docstrip 2.4.

        * grfguide.tex: Describe new options, improve descriptions of
        \graphicspath (for graphics/2294) and \DeclareGraphicsRule.
        Describe how to add new driver options in a cfg file.

        * graphicx.dtx: Add hiresbb key to \includegraphics.

        * graphics.dtx: Add tcidvi and truetex options, comment out
        some old drivers.  Add hiresbb package option for
        %%HiResBoundingBox.

        * color.dtx: add missing \colors@false to monochrome option.
        Add tcidvi and truetex drivers. Comment out some old drivers.

1996-10-28 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: clean up documentation a bit.

        * Makefile: Add SCRIPTDIR

1996-09-16 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add debugshow option, mainly so I can go
        \usepackage[debugshow]{graphics,color} without color
        complaining

        * graphics.dtx: stop infinite loop if requested size is zero
        graphics/2259.

1996-08-05 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Missing % for /2244

1996-06-11 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: pctex32

1996-06-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: use \@gtempa not \g@tempa graphics/2090

        * graphicx.dtx: Fix misplaced = in changes
          entry. graphics/2034

1996-05-29 David Carlisle <latex-bugs@latex-project.org>

        * 00readme.txt: Tidy up.

        * graphicx.dtx: Declare it version 1 (no other change).

        * graphics.dtx: Declare it version 1 (no other change).

        * color.dtx: Declare it version 1 (no other change).

        * drivers.dtx: Change arithmetic in dvips' \Ginclude@eps (and
        the identical code for pctex32) to avoid overflow on very
        large posters. (Andreas Schott)

1996-04-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add pctex32 driver file based on code from pti.
        Add support for wmf in Y&Y's dviwindo.

        * epsfig.dtx: allow space after [ in \epsfbox bb argument.
        add `silent' key to \epsfig (ignored).

1996-02-20 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.ps: Bad dvips configuration forcing A4 paper fixed.

        * textures.def: \gread -> \gread@ typo fixed.

        * graphics.dtx: \gread -> \gread@ typo fixed.

        * graphics.ins: dvi2ps dvitops dvilaser dvialw added back to
           the .ins file, so the code gets extracted

1995-12-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove \showhyphens and \underbar Now all
        commands are colour safe already in the kernel.  CHANGE Add
        \leavevmode to \textcolor so that it works out right at the
        start of a \parbox[t] (and other places)

        * grfguide.tex: Bring up to date.

1995-12-06 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Use \Gin@exclamation to save active !
        problems.  Rename key to keepaspectratio.

        * graphics.dtx: Add \Gin@exclamation for French graphicx
          mainly

1995-12-04 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: New dviwin code after correspondence with
          Hippocrates Sendoukas.

        * graphics.ins: remove textures.def generation

        * textures.def: New version, not generated from drivers.dtx.
        Code supplied by Arthur Ogawa.

1995-11-10 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: New version for concurrent docstrip

        * graphicx.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

        * graphics.dtx: Support height= and width= better for bitmap
          formats where natural size not known to LaTeX, but known to
          the driver.

1995-10-31 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: \StopEventually{\end{landscape}} for
          graphics/1744

1995-09-29 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Support isoscale code in \Gscale@box@dddd

        * graphicx.dtx: Support new isoscale key for \includegraphics.

1995-09-28 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Add origin key for \includegraphics rotation.

1995-09-27 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Modify \Gin@esetsize to support calc package

        * graphics.dtx: Modify \Gscale@div to support calc package

1995-09-22 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Fix typo in natheight and natwidth keys.

        * drivers.dtx: Fix bitmap support in dvips for graphics/1879

1995-09-21 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Documentation changes for graphics/1698

1995-09-18 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Berthold Horn) Fix up clipping code in Y&Y
          drivers.

1995-09-11 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Fix up named colour support for dvipsone.

1995-09-07 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Merge dvipsone and dviwindo options.

        * grfguide.tex: Document the totalheight key which got omitted
          before.

        * graphics.ins: Remove generation of dviwindo.def

        * drivers.dtx: Fix bounding box spec in dvipsone (should be in
          sp) Remove generation of dviwindo.def: dviwindo option now
          uses dvipsone.def

        * graphicx.dtx: Arithmetic in viewport was wrong. (Michel
          Goossens)

        * graphics.dtx: Merge the two Y&Y options together making
          dviwindo.def obsolete.

1995-08-11 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex (section{Colour}): Refer to X Window system in
          the approved manner.

1995-06-26 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Typos fixed in bb.... keys for graphics/1685

1995-06-23 David Carlisle <latex-bugs@latex-project.org>

        * epsfig.dtx: oops. \ifGin@viewport renamed to \ifGin@bbox

1995-06-19 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add \Gin@PS@raw and \Gin@PS@restored for
         literal PostScript \specials. (cf \pstVerb and \pstverb)

1995-06-16 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Modify docstrip options for Y&Y drivers.

        * epsfig.dtx: Remove forcing of dvips option (use graphics.cfg
        to force the default driver for your site).  Modify
        \ProvidesPackage usage

        * drivers.dtx: Add \AtBeginDvi around `color2' color define
        \special.  Make Y&Y drivers dvipsone and dviwindo use `color2'
        colour support following mail message from Berthold Horn.

        * color.dtx: Use #1 not ##1 in \DeclareOption, for latex/1557

1995-04-27 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Move \leavevmode earlier in box commands for
        graphics/1512

1995-04-19 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: Add template generation (commented out).

        * drivers.dtx: Remove \Gin@tobp, not needed now.

1995-04-12 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Fix mention of obsolete syntax, as reported in
        latex/1295

1995-04-11 David Carlisle <latex-bugs@latex-project.org>

        * graphicx.dtx: Bounding box changes to match graphics.sty.
        Add trim viewport and totalheight keys to \includegraphics.

        * graphics.dtx: Start v0.7: \leavevmode positioning.  Bounding
        box cordinates stored as macros (so can use bp) Make more
        catcodes safe, for binary headers of eps files.

1995-01-03 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: (Chris Hamlin) Spurious #2 deleted in
           dviwindo.def: \def\c@lor@cmyk@#1#2,#2,#3,#4,#5\@@{%

1994-12-15 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: (Denis Roegel) Extra group to keep bb settings
          local.  (Piet van Oostrum) include `.' in \Gin@ext.

1994-12-12 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add ln (ln03, ln05 etc) support (untested).

        * graphics.dtx: Add ln (ln03, ln05 etc) support (untested).

1994-11-29 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: New \DeclareGraphicsExtensions description.

        * graphicx.dtx: Modify the type and read keys to work with new
          graphics.sty.

        * drivers.dtx: Explicitly mention `.' in all file extensions,
          to work with graphics v0.6.

        * graphics.dtx: Remove Optional argument to
          \DeclareGraphicsExtensions Remove the notion of a
          `separator' and now specify extensions as (eg) .eps rather
          than eps this makes it easier to work with files without
          extension.

1994-11-22 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: add color@vbox, remove a load of stuff now in the
          kernel.

1994-11-16 David Carlisle <latex-bugs@latex-project.org>

        * keyval.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

        * trig.dtx: Move the <% plain> docstrip commands which were
          being typeset by mistake (reported by Martin Schroeder)

1994-11-08 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add \color@hbox and \color@endbox

1994-11-04 David Carlisle <latex-bugs@latex-project.org>

        * graphics.ins: add psprint.def (accidentally omitted)

1994-11-02 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: fix catcodes of ctrl-D and \endlinechar when
          reading eps files.

1994-10-27 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.dtx: add gradbegin and gradend colours.

1994-10-24 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Modify support for ! in \resizebox (Old code
          added to support active ! broke \width etc)
          \DeclareGraphicsRule Check #3 (not #2) is * (Reported by
          Arthur Ogawa).  Missing \expandafter in \Gin@setfile
          (Reported by Arthur Ogawa).

        * drivers.dtx: Missing \the in dvitops \special. Reported by
          Arthur Ogawa.

1994-10-17 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: removed xdvi.def: xdvi now calls
          dvips,monochrome

1994-10-16 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Changed \@xc to \nin@ty (old name clashed with
          some other package)

1994-10-14 David Carlisle <latex-bugs@latex-project.org>

        * grfguide.tex: Minor improvements to my English.

1994-10-07 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed out of date table. Added new code for
          pctex drivers submitted by PTI.

1994-10-05 David Carlisle <latex-bugs@latex-project.org>

        * lscape.dtx: converted the old 209 style to dtx form and base
          on graphics package.

        * drivers.dtx: added hsb colour to drivers that support it.

1994-10-04 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Make \definecolor and \DefineNamedColor give an
          Info message if the colour was previously defined.

        * drivers.dtx: Add support for bounding box to pctex drivers,
          remove support for scaling which did not work anyway.

1994-10-03 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add usenames option.

        * graphics.dtx: Error if no driver specified.

1994-09-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Modifications to fit in \DefineNamedColor.
        textures code redone based on mail from Constantin Kahn (Who
        owns a Mac which is and advantage when writing code for
        textures:-)

        * color.dtx (section{Defining Colours}): \DefineNamedColor Add
        this system, after conversations with Constantin Kahn about
        the textures support.

1994-09-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx (section{Generic PostScript Colour}): Modify
        textures code, to force trailing .0.

1994-09-19 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: small changes to \pagecolor.

1994-09-15 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Add in pctex drivers from Sebastian.

1994-09-14 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Add fix for footnote bug (should really be in
          ltfloat/ltoutput)

1994-09-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx (subsection{Coloured Boxes} New implementation of
          \fcolorbox and \colorbox. Now share code.

1994-09-12 David Carlisle <latex-bugs@latex-project.org>

        * trig.dtx: Improve docstrip handling.

        * keyval.dtx: Improve docstrip handling.

        * color.dtx: Re-organise options, as for graphics package.

        * graphics.dtx (subsection{Options}): Re-organise, so that it
          is more efficient to specify a default option in
          graphics.cfg.

        * graphicx.dtx: Make \includegraphics check for 2nd optional
          arg. Use standard `graphics.sty' form if 2nd arg is there.

1994-07-27 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Add missing 3rd argument to \InputIfFileExists

1994-07-21 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: documentation changes.

1994-07-20 Sebastian Rahtz <latex-bugs@latex-project.org>

        * drivers.dtx: Fix textures graphics inclusion.

1994-07-20 David Carlisle <latex-bugs@latex-project.org>

        * pstcol.sty: Package modifying pstrics colour interface to
          work with LaTeX colours.

        * graphics.dtx (subsection{Stretching and Scaling}): Support
          active ! for French.

        * drivers.dtx: extensive changes to cope with the new code in
          graphics.dtx and color.dtx.

        * graphics.dtx: Add default rule possibility, so eg a PS
          driver can handle any unknown extension as eps, rather than
          generate an error.

        * color.dtx: Completely new implementation of the internal
          colour commands. Conversion from `user syntax' to `special
          syntax' is now in a separate (driver dependant) command,
          distinct from the commands to define or use colours.

1994-06-10 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: minor change to error texts. (dated 1994/05/14:-)

        * drivers.dtx: (From Sebastian) fix for dviwin.

1994-05-30 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: Rename egraphics to graphicx.

        * testx.tex: new name to match graphicx.

        * graphicx.dtx: Rename from egraphics (8+3).

        * epsfig.dtx: (From Sebastian) Make epsfig default to [dvips]
        RequirePackage{graphicx} not egraphics.  Remove \wlog as now
        done by \ProvidesPackage.

1994-05-13 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Remove all support for the test release of
          LaTeX2e.  Add optional argument to \NeedsTeXFormat to show
          this.  Define new versions of the `kernel' colour commands,
          \color@{begin|end|set}group and \normalcolor. Remove
          redefinition of tabbing commands, now colour-safe in the
          kernel.

1994-05-09 David Carlisle <latex-bugs@latex-project.org>

        * test.tex: Remove `times' package from test.tex. (Not part of
          `base' distribution of LaTeX2e.)

        * color.dtx: improve wording of error messages.

        * drivers.dtx: patch to oztex support from Andrew
          Trevorrow. (via Sebastian)

1994-05-06 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx (subsection{Options}): notdraft renamed again
          to final.

        * drivers.dtx: Replace grot@ by Grot@ throughout.

        * egraphics.dtx: Removed weird and incorrect setting of
          \let\Gin@scalex\@empty and \let\Gin@scaley\@empty that I
          must have added while asleep:-) Now the earlier correct
          settings actually take effect.

        * graphics.dtx: Changed the handling of `missing file' errors.
          If no extension is supplied, each extension in the list is
          tried until a file is found. A File not found error is
          generated if this search fails.  If an extension is
          supplied, only a warning is given if the file does not
          exist. This allows the file to be created `on the fly' eg by
          extracting the file from a tar or zip archive.

1994-04-29 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Removed rotation from drivers.dtx
          documentation, so it can be processed at any site.

1994-04-28 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: added PS rules for Mac drivers

        * graphics.dtx: Improve the wording of error messages.

1994-04-21 David Carlisle <latex-bugs@latex-project.org>

        * drivers.dtx: Added missing \ProvidesFile for xdvi and
          dvitops

1994-04-20 David Carlisle <latex-bugs@latex-project.org>

        * graphics.dtx: initialise \Gin@extensions with
          \providecommand so that definitions in the .def file are not
          zapped.

1994-04-18 David Carlisle <latex-bugs@latex-project.org>

        * color.dtx: Stop \normalfont resetting the
          colour. (\reset@font does still reset the colour. This
          allows \rm to work as expected.  Fix marginpar, so the
          baseline is correctly aligned.

        * README Create initial change log from comments in the README

1994-04-13 David Carlisle <latex-bugs@latex-project.org>

        * notdraft renamed to nodraft

        * zaprotate zapscale renamed to hiderotate hidescale

        * kludges for graphics and colour to work with Feb 1994
          release now automatically included (so colfix.sty gone)

1994-03-23 David Carlisle <latex-bugs@latex-project.org>

        * rotatebox now correctly rotates about the left hand side.

        * spurious spaces in \resizebox removed

        * no BoundingBox error message improved

        * zaprotate and zapscale options added (probably bad names)

        * notdraft option added to cancel a global draft option.

        * Graphics files now listed by \listfiles

        * PS drivers now support \current@ps@color

        * colfix.sty put back until next release of LaTeX2e.

1994-03-09 David Carlisle <latex-bugs@latex-project.org>

        * \reflectbox added.

        * \rotatebox* removed

        * The order of the arguments of \includegraphics corrected

        * \includegraphics[lower-l,lower-r][upper-l,upper-r]{file}

        * \definecolor not \newcolor to define colours


==> hyperref/ChangeLog.txt <==
2020-01-14 7.00d  David Carlisle
    * Test for newer GhostScript releases in dvips output
      https://tex.stackexchange.com/a/524163/1090
    * Delete doc/options.pdf
    * Add start of support for setting pdfversion to 2.0
    * Make the default driver be  hdvips not hypertex
      (matching configuration used in miktex/texlive since at least 2002).

2019-11-10  7,00c David Carlisle
   * adjust vtex guards for issue #108

2019-11-06  David Carlisle
   * don't load hobsub-hyperref,ifpdf,ifluatex,ifxetex,ifvtex
     do load new iftex

2019-10-03  David Carlisle
   * xr-hyper update to match xr

2019-09-28 6.88j Ulrike Fischer
   * reverted fix for issue #97 to solve issue #103

2019-09-28 David Carlisle
   * repository moved to https://github.com/latex3/hyperref

2019-09-27 6.88j Ulrike Fischer
   * corrected default values of fields with non-ascii, issue #49
   * changed default height/width of formfields to
   \normalbaselineskip (issue #84)
   * added definitions for starred \ref,\pageref,\nameref if
     implicit=false is used (issue #100).

2019-09-16 nameref 2.46 Ulrike Fischer
   * added missing test else branch of varioref code.

2019-09-12 6.88i Ulrike Fischer
   * adapted code to new varioref version (suggestions from
     Frank Mittelback

2019-09-12 2.45 nameref.sty Ulrike Fischer
   * adapted code to new varioref version (suggestions from
     Frank Mittelback

2019-06-12 6.88h Ulrike Fischer
   * added code to allow \Hy@DisableOption to escape groups
     https://github.com/latex3/hyperref/issues/97

2019-04-27 6.88g Ulrike Fischer
   * added \mu to psdextra.def
     https://github.com/latex3/hyperref/pull/90
   * removed setting of /Producer from all drivers
     https://github.com/latex3/hyperref/issues/91


2018-12-24 6.88f Ulrike Fischer
   * gobble \thanks in pdftitle
     https://github.com/latex3/hyperref/issues/81

2018-11-30 6.88e Ulrike Fischer
   * added ignorespaces to footnotetext to address
     https://github.com/latex3/oberdiek/issues/50

2018-11-27 6.88d Ulrike Fischer
   * removed wrong producer warning for xetex and (x)dvipdfm(x)
     (issue 76)

2018-11-22 6.88c Ulrike Fischer
   * Added support for pdflinkmargin for xetex (issue 15)

2018-11-17 6.88b David Carlisle
   * Ensure Producer field in PDF shows LuaTeX version with two digits (Ulrike Fischer)

2018-09-30 6.88a  David Carlisle
    * Reorganise README and ChangeLog moving most of README into the manual
      and maintaining README.md as markdown and ChangeLog.txt as text
    * Document NoHyper in the manual (copied from hyperref.dtx) for github issue 55
    *  hyperref.dtx: Add \protected@file@percent for github issue 70
    * Adjust default pdfcreator and add addtopdfcreator key for githb issue 53
    * Use \scdefault not always sc as font shape for frenchlinks, github issue 64.
    * Greek Autoref support, issue #52

2018-04-02  6.87a  David Carlisle
    * 6.87a
    * Silence babel messages in pdfstringdef issue #59

2018-02-06  6.86b  David Carlisle
    * 6.86b
    * Fix packaging of luatex.dtx (reported on tex.sx)
    * Don't include test directory on ctan (still on github)

2017-09-29  6.86a  David Carlisle
    * 6.86a
    * bump version and fix documentation markup
    * fixes to xsl and other minor build adjustments
    * send driver message just to log, issue #9
    * add \and to the list of commands locally made safe in pdf title info, issue #44
    * for issue #50 add pdf source zip from texmf-dist/doc/latex/hyperref-docsrc

2017-09-29  6.85a  David Carlisle
    * 6.85a
    * Make driver auto detect info not message (so just log not terminal) issue #9
    * Make \and locally "; " while making pdf info string issue #44

2017-09-29  6.85a  Ulrike Fischer
    * 6.85a
    * don't define \noboundary as text command / issue 37 (#45)
    * changed default pdfversion from 2 to 5, along the default settings in the current tex systems
    * change with pdfa version to 4 only if the current version is smaller, see issue #38
    * removed \noboundary from puarenc.def, see issue #37
    * Issue #38: change version to 1.4 with pdfa only if it is smaller (#43)
    * changed default pdfversion from 2 to 5, along the default settings in the current tex systems
    * change with pdfa version to 4 only if the current version is smaller, see issue #38
    * issue #25, added  \HyPsd@EscapeTeX#1% to correctly escape non-ascii in heading (#42)
    * code to amend issue #40 (missing pdfhighlight option for xetex/dvipdfmx) (#41)
    * corrected typo in hpdftex.def
    * exchanged code for pdfhighlight by \Hy@setpdfhighlight in hpdftex.def
    * exchanged code for pdfhighlight by \Hy@setpdfhighlight in hluatex.def
    * added \Hy@setpdfhighlight to hdvipdfm/hxetex.def

2017-03-14  6.85a  David Carlisle
    * 6.85a
    * Declare \newtie in PU encoding (composites with \newtie are
      already declared).  Declaring composites with an undeclared accent does
      not work and will be flagged as an error in the next LaTeX release.
    * Modify the regex in pdfremotestartview for github issue 28
      https://github.com/latex3/hyperref/issues/28

2017-01-26  6.84a  David Carlisle
    * 6.84a
    * Fix driver check to allow luatex as well as pdftex in pdf mode.
    * Documentation improvements

2016-06-24  6.83q  David Carlisle
    * 6.83q
    * cleveref support

2016-05-21  6.83p  David Carlisle
    * 6.83p, nameref 2.44, backref 1.39
    * document github support
    * escape Field values (issue #5, thanks to Ulrike Fischer for fix).
    * fix to checkbox/Radio code (issue #6, thanks to Ulrike Fischer for fix).
    * Fix for links in amsmath \text (issue #13)
    * Fix white space at end of line before a theorem (issue #11)

2016-05-18  6.83o  David Carlisle
    * 6.83o
    * merge pull request from H. Yamashita pass driver options to color package.
    * replace call to luatex85 package by new luatex back end option
    * Catalan autoref translation contributed in issue #4

2016-05-05  6.83n  David Carlisle
    * 6.83n
    * Load luatex85 package for luatex compatibility

2012-11-06  6.83m  Heiko Oberdiek
    * 6.83m
    * Option `pdflang': Default is `\relax' that suppresses
      the entry in the PDF catalogue. An empty value (undetermined
      language) is written to the PDF catalogue.
    * Option `pdflang': Checks for well-formedness added
      (if \pdfmatch is available).
    * Option `hyperindex': The latest encapsulating command is repeated
      for the close range entries, if it is not already given. That improves
      compatibility to `xindy'. (Formatting commands remain unsupported.)

2012-10-31  6.83l  Heiko Oberdiek
    * 6.83l
    * Workaround for bug in `frenchb.ldf' 2010/08/21 v2.5a added that
      destroys `\pdfstringdefDisableCommands' in `\AtBeginDocument'.
    * nameref 2.43:
      * Support for theorem names in class `beamer'.
      * Some support for `description' labels in class `beamer', if
        `\label' is inside the optional argument of `\item'.

2012-10-15  6.83k  Heiko Oberdiek
    * 6.83k
    * If `hyperref' is loaded in the document class and `htlatex' is used,
      then `hyperref' passes options for `tex4ht' found in \@documentclasshook
      to `tex4ht'.
    * \hyper@link@ suppresses links with empty target.

2012-10-13  6.83j  Heiko Oberdiek
    * 6.83j
    * PDF forms/hpdftex.def: Field option `calculatesortkey' added
      (pdfTeX/LuateX only) to specify the calculation order for
      calculated fields.
    * Option `pdflinkmargin' implemented for pdfmark drivers.

2012-10-12  6.83i  Heiko Oberdiek
    * 6.83i
    * PDF forms: /CO (calculation order) is set for fields with
      calculations. Only document order is supported currently.
    * pdfmark.def: /Fields is set like in the other PDF form drivers.

2012-10-11  6.83h  Heiko Oberdiek
    * 6.83h
    * If `hyperref' is loaded in the document class, then it misses
      the detection of package `tex4ht' of `htlatex' because it is
      loaded after the documentclass. Therefore another test for
      `\HCode' is added that is defined by `htlatex'.
    * The setting of additional information entries is done globally
      like the other standard options (pdfauthor, pdftitle, ...)
      for the information dictionary. (Bug report:
      http://tex.stackexchange.com/q/75684/16967)

2012-09-27  6.83g  Heiko Oberdiek
    * 6.83g
    * Fix for \hyper@link@.

2012-09-26  6.83f  Heiko Oberdiek
    * 6.83f
    * Option `customdriver' added.

2012-09-24  6.83e  Heiko Oberdiek
    * 6.83e
    * Fix for \hyper@link@.

2012-09-23  6.83d  Heiko Oberdiek
    * 6.83d
    * Table of contents: If the page number is empty, then the
      link is suppressed to avoid tiny link boxes.
    * puenc.def/psdextra.def: Wrong names \(text)capricorn
      renamed to \(text)capricornus (wasysym).
    * hyperref.sty: \hyper@link@ recoded.
    * hpdftex.def: Fix for option `ocgcolorlinks' to prevent removing
      other page resources.
    * LuaTeX: Workaround for LuaTeX bug 773 added that can be triggered
      by \pdfstringdef.

2012-08-21  6.83c  Heiko Oberdiek
    * 6.83c
    * Package `parskip': The changes of \@starttoc of package `parskip'
      2001/04/09 are supported (setting \parskip to zero).
    * Optional page object references added to field annotations.
      (hpdftex.def: only if package `zref-abspage' is loaded.)
    * Bug fix for bug in bug fix of 6.82w. The active `Q' was redefined
      and not restored after usage (breaks package `flexisym').
      (Thanks Dominic J\"anichen and Ulrike Fischer.)

2012-08-18  6.83b  Heiko Oberdiek
    * 6.83b
    * pd1enc.def: \ij and \IJ fixed, now they expand to `ij' and `IJ'
      (these glyphs are not available in PDFDocEncoding).
    * Shorthands of babel deactivated in \hyper@makecurrent (destination names)
      and the destination name of \contentsline.
    * \XeTeXLinkBox with \XeTeXLinkMargin added for XeTeX if the link
      does not contain character glyphs.

2012-08-13  6.83a  Heiko Oberdiek
    * 6.83a
    * Syntax fixes in additions for puenc.def.
      (Thanks Yury Donskoy for bug report.)
    * Fix for option `psdextra'.
    * puenc.def: further additions.

2012-08-11  6.82z  Heiko Oberdiek
    * 6.82z
    * Fix in parent counter lookup, meaning of \@elt is restored
      after usage. (Thanks Victor Ivrii for bug report.)
    * puenc.def: fixes and additions.

2012-08-03  6.82y  Heiko Oberdiek
    * 6.82y
    * Unique destination names: Lookup for parent counters added
      for counters that are defined before hyperref is loaded and
      \theH<counter> is not provided.
    * Fixes: File `psdextra.def` was loaded always with option `unicode',
      restriction of set option `psdextra' was missing. Also the
      catcode was not explicitely set to `letter', when the file is loaded.
      (Thanks Daniel Halperin for bug report.)

2012-07-31  6.82x  Heiko Oberdiek
    * 6.82x
    * nameref 2.42: Definition for \strip@period provided.
      It was removed in 2.41, but it is needed by package `subfig'.

2012-07-30  6.82w  Heiko Oberdiek
    * 6.82w
    * Bug fix in \pdfstringdef: Active characters defined with
      \protected are catched and converted to characters with
      catcode 12 (other).
    * hpdftex.def: Before setting the version number it is checked,
      whether objects are already written. Also \pdfobjcompresslevel
      is disabled for versions < 5.
    * puenc.def: Hebrew letters added.

2012-07-29  6.82v  Heiko Oberdiek
    * 6.82v
    * Bug fix (introduced in 6.82r): Information entries did not
      get written in some drivers (xetex, dvipdfm, ...).

2012-07-28  6.82u  Heiko Oberdiek
    * 6.82u
    * Option `destlabel' and \HyperDestRename added.
    * nameref 2.41:
      * The hook \label@hook is added to \label.
      * \strip@period is fixed (unnecessary addition of \relax)
        and renamed to \NR@strip@period.

2012-07-26  6.82t  Heiko Oberdiek
    * 6.82t
    * Some fixes in PU encoding, especially \textbackslash.

2012-07-25  6.82s  Heiko Oberdiek
    * 6.82s
    * \pdfstringdef: \ensuremath added to avoid warnings
      about "removing `math shift'".
    * backref 1.38: Explicit package dependency for `ltxcmds' added.

2012-07-24  6.82r  Heiko Oberdiek
    * 6.82r
    * Package pifont: \ding in Unicode bookmarks supported.
    * puenc.def: lots of symbols added.
    * New experimental option `psdextra' that loads file `psdextra.def'
      with defines the original short character names (mostly math)
      to the names with prefix `text' because of NFSS.
    * puarenc.def: \noboundary fixed.
    * Definitions of \theH<counter> made global (GL).
    * Bug fix in hpdftex.def for links across the first and second page:
      \Hy@FixNotFirstPage is disabled for package `atbegshi' >= 2011/10/05.
    * backref 1.37:
      * \backrefsetup added.
      * Options `enable' and `disable' added.

2012-05-13  6.82q  Heiko Oberdiek
    * 6.82q
    * \HyNew@float@makebox added for package `caption'
      (feature request from Axel Sommerfeldt).

2012-02-28  6.82p  Heiko Oberdiek
    * 6.82p
    * pdfmark: Missing border color setting for \Acrobatmenu added.
    * dvipdfmx/xetex: Fix for \Acrobatmenu if \@menubordercolor is \relax.
    * Some warnings for entries of the information dictionary added,
      if the driver does not support them.
    * Test file testinfo.tex added that sets all entries of
      the information dictionary.

2012-02-06  6.82o  Heiko Oberdiek
    * 6.82o
    * At the begin and end of an equation an \hbox might be
      present that affects math spacing (for example, if the
      equation starts with an unary minus). By putting \hbox
      in \mathopen/\mathclose, now only a math punctuation at
      the end of the equation will add some space afterwords.
      Environment eqnarray is fixed in a similar way, also
      its anchor position is fixed.

2011-12-06  6.82n  Heiko Oberdiek
    * 6.82n
    * Redefinition of \theHchapter/\theHsection in \appendix
      uses \Hy@AlphNoErr instead of \Alph to provide values
      for the cases unsupported in \Alph.

2011-12-04  6.82m  Heiko Oberdiek
    * 6.82m
    * \...footnotetext commands might contain unbalanced conditionals.

2011-11-21  6.82l  Heiko Oberdiek
    * 6.82l
    * Bug fix in page labels (bug introduced in 6.82a).
    * Field/borderwidth: Also a dimen can be given
      instead of a number with default unit bp.
      (Feature request of GL.)
    * Fix for \TextField and \TextCheckField:
      \leavevmode is inserted before the formular field
      to avoid the error that \pdfstartlink cannot be
      used in vertical mode. (Bug reported by GL.)

2011-11-19  6.82k  Heiko Oberdiek
    * 6.82k
    * The macros \theH<counter> are defined using
      \providecommmand to allow previous definitions
      (feature request from Axel Sommerfeldt).

2011-10-01  6.82j  Heiko Oberdiek
    * 6.82j
    * Patch of \TX@endtabularx modified in order to support
      biblatex's patching (reported by Marc Baudoin).

2011-09-28  6.82i  Heiko Oberdiek
    * 6.82i
    * Internal boolean switches renamed if the boolean switch differs from
      its option. This simplifies the implementation of \Hy@boolkey,
      \IfHyperBooleanExists and \IfHyperBoolean.
    * Package tabularx: Footnote linking is only disabled inside
      environment tabularx.

2011-08-19  6.82h  Heiko Oberdiek
    * 6.82h
    * dvipdfm/xetex: pdfpagetransition, pdfpageduration, pdfpagehidden
      implemented.
    * \IfHyperBooleanExists and \IfHyperBoolean added.
    * The label form of \hyperref[...]{...} does not set
      a broken link if the reference is not defined.

2011-04-17  6.82g  Heiko Oberdiek
    * 6.82g
    * Make use of package `hobsub-hyperref'.
    * Patch for package `ltxcmds' removed by requiring the fixed version
      (see v6.81t).
    * Drivers dvipdfm/xetex: missing \leavevmode added for links.

2011-04-09  6.82f  Heiko Oberdiek
    * 6.82f
    * Definition of \Hy@xspace@end moved to an earlier place.

2011-04-07  6.82e  Heiko Oberdiek
    * 6.82e
    * \xspace without space at end of links and anchors.

2011-03-09  6.82d  Heiko Oberdiek
    * 6.82d
    * dvipdfm/xetex: missing launch actions added for \href.

2011-02-28  6.82c  Heiko Oberdiek
    * 6.82c
    * Fix for references with dvips/breaklinks=true in math mode.
      (Bug found by Gady Kozma).

2011-02-07  6.82b  Heiko Oberdiek
    * 6.82b
    * Fix for class `slides' with option `pageanchors'
      and anchor name shortened if page is not used.

2011-02-05  6.82a  Heiko Oberdiek
    * 6.82a
    * Options `hidelinks', `allcolors' and `allbordercolors' added.
    * \pdfstringdef: \begin, \end, \foreignlanguage catched.
    * Options `pdfpagelabels' and `pageanchor': some support
      for class with its page counters (slide/overlay/note/page) added.
    * Option `pageanchor': Double string escaping removed
      for default setting hypertexnames=true, plainpages=false.

2010-12-16  6.81z  Heiko Oberdiek
    * 6.81z
    * Fix for bug #135 `amsclass: wrong formatting of theorems'
     (thanks to Dan Luecking for his analysis).

2010-12-15  6.81y  Heiko Oberdiek
    * 6.81y
    * Allowing driver tex4ht if XeTeX is running (htxelatex).

2010-12-14  6.81x  Heiko Oberdiek
    * 6.81x
    * Destination names (\hyper@makecurrent) now use
      the original definition of \@arabic to avoid
      trouble with redefined \@arabic (polyglossia/arabic).

2010-12-03  6.81w  Heiko Oberdiek
    * 6.81w
    * Fix for draftmode, because .out file wasn't written.

2010-11-26  6.81v  Heiko Oberdiek
    * 6.81v
    * Fix for driver hpdftex.def (undefined \pdf@draftmode).

2010-11-22  6.81u  Heiko Oberdiek
    * 6.81u
    * Driver hpdftex.def: Use of \pdfdraftmode.
    * Driver pdfmark.def: Math mode respected in links.
    * Some unnecessary code removed in \LT@p@ftntext (GL).

2010-10-30  6.81t  Heiko Oberdiek
    * 6.81t
    * Radio buttons: small fix, escaping values and adding /DV.
    * Temporary fix for \ltx@LocalAppendToMacro until next bundle update.

2010-10-19  6.81s  Heiko Oberdiek
    * 6.81s
    * Version check added for driver files.
    * Field options `altname' and `mappingname' added.

2010-09-25  6.81r  Heiko Oberdiek
    * 6.81r
    * \SpecialDvipdfmxOutlineOpen is set in case of XeTeX.

2010-09-17  6.81q  Heiko Oberdiek
    * 6.81q
    * Broken error messages because of broken \Hy@Error fixed.

2010-09-17  6.81p  Heiko Oberdiek
    * 6.81p
    * Sanitizing (babel shorthands) of anchor names in
      \hyper@anchor and \hyper@anchorstart.

2010-09-16  6.81o  Heiko Oberdiek
    * 6.81o
    * Broken option `pdfborder' fixed (since 6.81n).

2010-09-13  6.81n  Heiko Oberdiek
    * 6.81n
    * New option `driverfallback'. It takes a driver option for
      the case that a driver is not given and cannot be autodetected.
      (Feature request by Markus Kohm.)
    * Unused option `hyperref' removed.
    * Driver options are now `void' options that do not accept any values.

2010-09-11  6.81m  Heiko Oberdiek
    * 6.81m
    * New option `pdfremotestartview'.
    * \href with new optional argument with
      keys `page' and `pdfremotestartview', `pdfnewwindow', `ismap',
      `nextactionraw'.
    * Fix for urls in \href: Prefix 'file:' is not added.

2010-09-11  6.81l  Heiko Oberdiek
    * 6.81l
    * Fix spacefactor corrections of 6.81i for math mode.
    * Fixing GoToR actions if \href contains `file:///' or
      `file://localhost/'.

2010-09-10  6.81k  Heiko Oberdiek
    * 6.81k
    * PDF forms: Missing JavaScript actions added for check boxes,
      push, submit and reset buttons.
    * PDF forms: Warnings are given, if HTML field options are used.

2010-09-04  6.81j  Heiko Oberdiek
    * 6.81j
    * \Hy@EveryPageAnchor fixed to avoid Overfull \hbox warnings
      with some drivers.

2010-09-04  6.81i  Heiko Oberdiek
    * 6.81i
    * Various drivers: Destinations made transparent for \spacefactor.
    * Various drivers: Links made transparent for \spacefactor.
    * Various drivers: Fixes for option `raiselinks' without color.

2010-09-01  6.81h  Heiko Oberdiek
    * 6.81h
    * Fix for clash with package `varioref', that redefines
      \refstepcounter with loss of hyperref's additions.
    * Additions for README.

2010-08-30  Heiko Oberdiek
    * backref 1.36: Typo in warning fixed.

2010-06-18  6.81g  Heiko Oberdiek
    * 6.81g
    * pdfmark: Disabling of \escapechar is removed during reading
      the .out file. With package xkeyval the \pdfmark causes
      lots of character `2' in the output.
    * kvsetkeys: \setkeys is replaced by \kvsetkeys.

2010-06-04  6.81f  Heiko Oberdiek
    * 6.81f
    * Beautifying error text of utf8x.def of \utf@viii@undeferr.
    * pdfmark.def: Avoid \leavevmode and \hbox of \pdf@rect
      for destinations with empty target area. It fixes spacing
      in situations like "\section{A}\hypertarget{foobar}{}\section{B}".
      (Bug detected by Thomas Beuthe.)

2010-05-13  6.81e  Heiko Oberdiek
    * 6.81e
    * Real epsilon for \eTeX and \LaTeXe in Unicode bookmarks.

2010-05-12  6.81d  Heiko Oberdiek
    * 6.81d
    * Fix for russian. (Bug found by Victor Kozyakin.)

2010-05-11  6.81c  Heiko Oberdiek
    * 6.81c
    * Fix for funny \@alph and \@Alph definitions for use
      in anchor names.
    * \@fnsymbol uses replacement in anchor names.

2010-05-10  6.81b  Heiko Oberdiek
    * 6.81b
    * Bookmarks: memoir's \booknumberline supported.

2010-05-04  6.81a  Heiko Oberdiek
    * 6.81a
    * Patch for longtable takes package arydshln into account.

2010-05-01  6.80z  Heiko Oberdiek
    * 6.80z
    * Language definitions for \autoref are provided automatically
      without global or package language options if babel is loaded
      before.

2010-04-30  6.80y  Heiko Oberdiek
    * 6.80y
    * pdfencoding=auto: Escape TeX characters in .out file after
      successful conversion to PDFDocEncoding (or subset).
    * nameref 2.40: Support of environment `description'.

2010-04-17  6.80x  Heiko Oberdiek
    * 6.80x
    * Define \@currentHref as "Doc-Start" right at the beginning
      for a better support of \label lost in the preamble.
    * nameref 2.39: \@currentHref and \@currentlabelname are not overwritten.

2010-04-16  6.80w  Heiko Oberdiek
    * 6.80w
    * nameref fix for memoir disabled.
    * nameref 2.38: Support for theorems.

2010-04-15  6.80v  Heiko Oberdiek
    * 6.80v
    * Support for star form of \nameref added in hyperref.
    * nameref 2.37
      * Support for forgotten star form \part* added.
      * Support for memoir fixed: non-star forms of \section, \chapter.

2010-03-30  6.80u  Heiko Oberdiek
    * 6.80u
    * \pdfstringdef: Fix for unexpandable shorthand `"-'
      of `russianb.ldf'. (Bug found by Uladzimir Pylinski.)

2010-03-29  6.80t  Heiko Oberdiek
    * 6.80t
    * Support for package `amsthm' fixed.
      (Bug found by Dana Lahat.)

2010-03-28  6.80s  Heiko Oberdiek
    * 6.80s
    * \@currentHlabel is no longer used.
    * \HyperGlobalCurrentHref and \HyperLocalCurrentHref added.
      (Not yet supported in footnotes.)
    * Fix in bookmarks/.out file: some special characters protected.
    * \href: detection of file links fixed if the file base name
      contains dots (bug found by Uladzimir Pylinski).
    * Some changes to allow `hyperref' to be loaded via
      \AtBeginDocument (experimental).

2010-03-19  6.80r  Heiko Oberdiek
    * 6.80r
    * Experimental boolean option `localanchorname' added.
    * Warning text corrected for empty anchor.
    * Some \@ifundefined replaced by \ltx@IfUndefined
      (avoids definition of macros like \thechapter as \relax).

2010-03-18  6.80q  Heiko Oberdiek
    * 6.80q
    * hpdftex.def, option `verbose': end of links are
      recorded in the .log file at shipout time.
      This helps to find the link in case of the pdfTeX error
      `\pdfendlink ended up in different nesting level ...'

2010-03-16  6.80p  Heiko Oberdiek
    * 6.80p
    * Bookmark output for \CJKnumber fixed.
    * Bookmark implementation of \CJKnumber changed.
      \CJK@one is suppressed before \CJK@ten, if the
      number starts with this.

2010-03-13  6.80o  Heiko Oberdiek
    * 6.80o
    * Typo fixed in CJK bookmark code (Jinsong Zhao).

2010-03-11  6.80n  Heiko Oberdiek
    * 6.80n: \undefined relaced by \@undefined.
    * backref 1.35: \undefined replaced by \@undefined.

2010-03-10  6.80m  Heiko Oberdiek
    * 6.80m
    * If package `ucs' is loaded \PrerenderUnicode is called
      for information entries.

2010-03-09  6.80l  Heiko Oberdiek
    * 6.80l
    * Support of CJKnumb.sty's \CJKnumber and \CJKdigits in bookmarks,
      if encoding is Unicode.

2010-03-04  6.80k  Heiko Oberdiek
    * 6.80k
    * \pdfstringdef: generic font commands (\selectfont,
      \usefont, \fontencoding, ...) disabled.

2010-03-03  6.80j  Heiko Oberdiek
    * 6.80j
    * pdfmark.def: better support of hyphenation if breaklinks=false.

2010-03-01  6.80i  Heiko Oberdiek
    * 6.80i
    * hpdftex.def: form fields array collects field references
      via .aux file to avoid recording field references of field
      inside canceled boxes.
    * README updated.

2010-02-25  6.80h  Heiko Oberdiek
    * 6.80h
    * Compatibility for KOMA-Script's \footref.

2010-02-24  6.80g  Heiko Oberdiek
    * 6.80g
    * Option `verbose': anchors and internal links are recorded in
      the .log file for all drivers.

2010-02-21  6.80f  Heiko Oberdiek
    * 6.80f
    * Unicode support is loaded only if unicode is set to true.
      Previously the option regardless of setting triggered
      the loading of unicode support (or an error, if after
      \begin{document}).

2010-02-08  6.80e  Heiko Oberdiek
    * 6.80e
    * \ref and \pageref robust again before \begin{document}.
      (Bug report by Gerrit Schmitz.)
    * Project/repository moved to Puszcza
      (https://puszcza.gnu.org.ua/projects/hyperref).

2010-01-25  6.80d  Heiko Oberdiek
    * 6.80d
    * License update to LPPL 1.3+
    * nameref 2.36, backref 1.34: LPPL 1.3+

2010-01-16  6.80c  Heiko Oberdiek
    * 6.80c
    * Problem with package `titlesec' fixed (reported by GL in comp.text.tex).
    * backref 1.33:
      * \backrefentrycount added.
      * Internal calculations for \backrefalt and \backrefentrycount
        are disabled, if these features are not used.

2010-01-11  6.80b  Heiko Oberdiek
    * 6.80b
    * Options `pdfinfo' and `pdftrapped' added.

2010-01-09  Heiko Oberdiek
    * backref 1.32:
      * Brazilian Portuguese added (Rog\'erio Brito).
      * Some language aliases added.

2010-01-08  6.80a  Heiko Oberdiek
    * 6.80a
    * Missing \expandafter added for fix in 6.79z.
      `\.' now works again for other languages than Spanish
       in bookmarks.

2009-12-28  6.79z  Heiko Oberdiek
    * 6.79z
    * \pdfstringdef/spanish.ldf: \. breaks \pdfstringdef,
      therefore it is restored as dot accent (\es@save@dot).
      \... is not supported. Use \texorpdfstring{\...}{\dots} instead.

2009-12-23  6.79y  Heiko Oberdiek
    * 6.79y
    * Global papersize options (a4paper, ...) ignored.

2009-12-22  6.79x  Heiko Oberdiek
    * 6.79x
    * Checking \@outlinefile before writing (workaround for
      beamer bug in beamerbasecompatibility 1.63).

2009-12-18  6.79w  Heiko Oberdiek
    * 6.79w
    * Again anchor setting in unnumbered sections fixed.
      \@currentHref gets overwritten by float objects right
      after inline section commands like \paragraph, \subparagraph.
      Reported by Lev Bishop.
      Now the reference name (\@currentHref) is passed by value
      (expanded) to the anchor setting code.
    * nameref 2.35: Required date for package `gettitlestring' updated.

2009-12-17  6.79v  Heiko Oberdiek
    * 6.79v
    * Fix for `pdfencoding=auto', the code accidently got
      deleted for the other drivers than XeTeX.
    * `pdfencoding=auto' for XeTeX now adds a method to suppress the
      warning "Failed to convert input string to UTF16...", see README.

2009-12-16  6.79u  Heiko Oberdiek
    * 6.79u
    * Babel patch of 6.77o rewritten that babel can be loaded
      after hyperref.

2009-12-15  6.79t  Heiko Oberdiek
    * 6.79t
    * hxetex: Using encoding `ascii-print' for
      `pdfencoding=auto'.

2009-12-15  6.79s  Heiko Oberdiek
    * 6.79s
    * Removed paper options of 6.79o now generate a warning
      instead of an error.

2009-12-15  6.79r  Heiko Oberdiek
    * 6.79r
    * hxetex: default is now `pdfencoding=auto' because of
      bug of AR7/Linux regarding page labels.

2009-12-15  6.79p  Heiko Oberdiek
    * 6.79p
    * hxetex: PDFDocEncoding is not supported, only
      option `unicode', `pdfencoding=unicode' or `pdfencoding=auto'.
      In the latter case, PDFDocEncoding is only used, if the
      string is an ascii string (7-bit characters).
      No idea, how to get rid of the warning
      "Failed to convert input string to UTF16...".
      The strings are already in UTF16, thus an additional conversion
      have to fail.
    * Missing package dependency added: intcalc (Vladimir Volovich).

2009-12-14  6.79o  Heiko Oberdiek
    * 6.79o
    * Paper options `a4paper', `a5paper' are ignored.
      Setting the page size is done by using \paperwidth
      and \paperheight. Or in case of memoir \stockwidth and
      \stockheight are used. Evaluation time for setting the page size
      is at begin of document or first page (driver dependant).
    * XeTeX has its own driver file `hxetex.def' (based on hdvipdfm.def).
    * hxetex.def uses pdfTeX's \pdfpagewidth and \pagepageheight
      for setting the media size.

2009-12-10  6.79n  Heiko Oberdiek
    * 6.79n
    * Use of package `rerunfilecheck'.
    * backref 1.31: Use of package `rerunfilecheck'.

2009-12-09  6.79m  Heiko Oberdiek
    * 6.79m
    * \clear@document (REVTeX} is not used in favor of \AtVeryEndDocument
      (Arthur Ogawa).
      * backref 1.30: Use of package `atveryend'.

2009-12-08  6.79l  Heiko Oberdiek
    * 6.79l
    * \Hy@SectionAnchor disabled in bookmarks.
    * \clearpage is not added in \AtEndDocument any more by using
      package `atveryend' instead to prevent problems with column
      balancing in revtex (reported by Arthur Ogawa).
    * \@caption uses \NR@gettitle from package `nameref' if available.
    * nameref 2.34:
      * Redefinition of \@caption is restricted to
        the case if hyperref 6.79l or later is not loaded.
      * Use of package `gettitlestring' for postprocessing
        the title strings.

2009-11-27  Heiko Oberdiek
    * nameref 2.33: \phantomsection and \addcontentsline are disabled during
      title string expansion.

2009-11-27  6.79k  Heiko Oberdiek
    * 6.79k
    * Fix of anchor setting: The anchor setting is filtered out
      for title extracting classes and packages (memoir, titleref,
      zref-titleref, nameref 2.32.
    * nameref 2.32: the title string is expanded to filter out
      unwanted stuff (same way as memoir, titleref, zref-titleref).

2009-11-27  6.79j  Heiko Oberdiek
    * 6.79j
    * Fix of anchor setting for section titles in 6.79h is made
      a little more robust.

2009-11-26  6.79i  Heiko Oberdiek
    * 6.79i
    * Support for empty category parameter fixed for \hyperref and \hyperdef.
    * \hyperdef fixed (.aux file entry).

2009-11-25  6.79h  Heiko Oberdiek
    * 6.79h
    * Fix of anchor setting for section titles.
      * chapters, parts (Markus Kohm),
      * unnumbered sections.
      Now the workarounds with \phantomsection like
        \cleardoublepage\phantomsection\printindex
      should not be necessary any longer.
    * nohyperref: star from \ref and \pageref ignored (Henrik Tidefelt).

2009-11-20  6.79g  Heiko Oberdiek
    * 6.79g
    * \pdfstringdef: Support for unicode characters added
      for XeTeX and LuaTeX.

2009-11-15  6.79f  Heiko Oberdiek
    * 6.79f
    * Forms: Bug in \HyField@PDFChoices fixed, wrong order of
      export and display value (Donald P. Story).

2009-11-14  6.79e  Heiko Oberdiek
    * 6.79e
    * Rerun warning added for bookmarks, based on MD5 sum and file size.
      (This feature requires pdfTeX or LuaTeX.)
    * backref 1.29:
      * Rerun warning added, based on MD5 sum and file size.
        (This feature requires pdfTeX or LuaTeX.)

2009-10-31  6.79d  Heiko Oberdiek
    * 6.79d
    * Full support of makeindex's encap feature (e.g. \index{alpha|textbf}).
      \hyperpage and the formatting command are cascaded via
      \hyperindexformat. Internally \index{alpha|textbf} is transferred
      to \index{alpha|hyperindexformat{\textbf}}. \hyperindexformat calls
      the formatting command in its first argument with the page range
      as argument that is put into \hyperpage. The formatting command
      may call \hyperpage itself, it will be disabled automatically
      to prevent nested \hyperpage commands.

2009-10-28  6.79c  Heiko Oberdiek
    * 6.79c
    * Fix for a wrong byte "0xA0", accidently introduced in 6.79b.
    * Adding bookmark sequence numbers in comments to the bookmark
      auxiliary file (Vladimier Volovich).
    * Manual fix: pdfpicktrackbypdfsize -> pdfpicktraybypdfsize
      (Gregor Zimmermann).

2009-10-19  6.79b  Heiko Oberdiek
    * 6.79b
    * Respect \stockwidth and \stockheight for drivers `dvips'
      and `dvipdfm'.

2009-10-09  6.79a  Heiko Oberdiek
    * 6.79a
    * Field option `radiosymbol' added.
    * Both `checkboxsymbol' and `radiosymbol' support \ding
      (see package `pifont' from bundle `psnfss2e').

2009-10-02  6.78w  Heiko Oberdiek
    * 6.78w
    * Recognize `amsmidx' as multiple index package (David M. Jones).
    * Manual fixes (Herbert Voss).

2009-09-22  6.78v  Heiko Oberdiek
    * 6.78v
    * PDF objects needed for formulars are only allocated if
      environment `Form' is used (hpdftex, hdvipdfm).

2009-09-10  6.78u  Heiko Oberdiek
    * 6.78u
    * Support for open outlines is turned on for XeTeX >= 0.9995.
      Thus option `dvipdfmx-outline-open' is not necessary in this case.
      I don't know about older versions of XeTeX.
    * Additions to the manual (aliascnt, bookmarks).

2009-08-04  6.78t  Heiko Oberdiek
    * 6.78t
    * Fix: Option `bookmarksdepth' with name value now also works
      as package option.

2009-05-23  6.78s  Heiko Oberdiek
    * 6.78s
    * Fix: "\let\textlatin\@firstofone from \addcontentsline.

2009-05-01  6.78r  Heiko Oberdiek
    * 6.78r
    * \pdfstringdef:
      * Typo in definition of \new@ifnextchar fixed (Ulrike Fischer),
      * and \kernel@ifnextchar disabled (Dan Luecking).
    * dvipdfm(x)/xetex: This driver family does not support nested
      annotations. Therefore annotations inside annotations are
      disabled automatically.

2009-04-04  6.78q  Heiko Oberdiek
    * 6.78q
    * Better error message for \MakeUppercase and \MakeLowercase
      in \pdfstringdef (bookmarks).
    * Expandable simulation of \ignorespaces in bookmarks.
    * The values of boolean options are now expanded (\Hy@boolkey).
    * Warnings added for links with empty destination name.

2009-02-22  6.78p  Heiko Oberdiek
    * 6.78p
    * hpdftex.def: Problem fixed, if a link is broken across the
      first and the next page.

2009-02-02  6.78o  Heiko Oberdiek
    * 6.78o
    * Workaround for package `linguex' added (it redefines the
      accent macros \b, \c, \d).

2008-12-26  6.78n  Heiko Oberdiek
    * 6.78n
    * Support of active `&' and \& in \href (\hyper@normalise).

2008-11-18  6.78m  Heiko Oberdiek
    * 6.78m
    * The fix for fancyvrb in hyperef 1998-03-21 is not compatible with
      and necessary for fancyvrb 1998-05-20 or later. Therefore the
      fix is disabled for these versions.
    * Option `ocgcolorlinks': Fix for driver `dvipdfm'.
    * Improved anchor setting for package `amsthm' (Daniel M\"ullner).

2008-09-29  6.78l  Heiko Oberdiek
    * 6.78l
    * Bookmarks: `--' and `---' are automatically replaced by \textendash
      and \textemdash in bookmark strings. However older AR versions
      (until AR5/Linux) might miss these glyphs.
    * Encoding name in warnings `Token not allowed' fixed.

2008-09-27  6.78k  Heiko Oberdiek
    * 6.78k
    * Fix for `slovak' and other babel languages that make `^' and other
      characters active. This disturbs loading of package `color' and
      perhaps `nameref' that are loaded later at begin document.

2008-09-13  6.78j  Heiko Oberdiek
    * 6.78j
    * Forms/hpdftex.def: Missing /Fields entry is set in the same way
      as it is done by the other drivers.

2008-09-12  6.78i  Heiko Oberdiek
    * 6.78i
    * \pdfstringdef: accent support of encoding PU reimplemented
      in a cleaner way.

2008-09-11  6.78h  Heiko Oberdiek
    * 6.78h
    * \pdfstringdef:
      * Warning in case of unsupported composite characters fixed.
      * Unknown composite characters use Unicode combining accents
        if possible.
      * Supported range in PU encoding improved, especially
        extended latin sets, cyrillic, and standard LICRs.
      * Various fixes in encodig files (pd1enc.def, puenc.def).

2008-08-20  6.78g  Heiko Oberdiek
    * 6.78g
    * Patch for \pdfstringdef of Manuel P\'egouri\'e-Gonnard
      for package `xargs'.
    * Option pdfversion accepts versions until 1.9.

2008-08-14  6.78f  Heiko Oberdiek
    * 6.78f
    * \nohyperref added to support custom entries in style files
      of MakeIndex (delim_r, suffix_*), see README.

2008-07-23  6.78e  Heiko Oberdiek
    * 6.78e
    * Driver hdvipdfm.def: Missing code for option `setpagesize' added.
    * README: Entry for package geometry/dvipdfm added.

2008-07-17  6.78d  Heiko Oberdiek
    * 6.78d
    * Bug fix in disabled onclick field for PDF/A (Radhakrishnan CV).

2008-07-16  6.78c  Heiko Oberdiek
    * 6.78c
    * \HyperDestNameFilter added.
      (Feature request by Matthias Franz.)
    * htex4ht.cfg: \MP corrected.

2008-07-15  6.78b  Heiko Oberdiek
    * 6.78b
    * Option `colorlinks': border properties are not cleared immediately,
      but at evaluation time in \AtBeginDocument. This allows a setting
      of colorlinks in hyperref.cfg and using colorlinks=false in the
      document without getting lost of the link borders.
      (Problem reported by Axel Berger.)

2008-07-12  6.78a  Heiko Oberdiek
    * 6.78a
    * Driver options: Algorithm for finding the driver is changed:
      * Code for detecting the driver is more robust
        (not confused by \newcount\pdfoutput, solves a problem with beamer).
      * Driver hpdftex.def is used/forced if and only if pdfTeX is running
        in PDF mode. Thus hyperref now behaves like the other packages that
        do not change PDF mode.
      * Also some other driver options are checked.
    * Driver hpdftex.def:
      * Setting of \pdfcompresslevel is removed.
      * \PassOptionsToPackage{pdftex}{color} is removed.
    * Option dvipdf with driver hdvipdf.def is removed.
      (Nobody missed it since 2006-08-01 v6.75a.)

2008-07-05  6.77v  Heiko Oberdiek
    * 6.77v
    * Fix: Use normal meaning of babel's shorthand characters in
      markup text of links. (Bug found by Ign\'acio Fernandez Galv\'an.)

2008-04-24  6.77u  Heiko Oberdiek
    * 6.77u
    * Fix in action code for PDF/A, introduced in 6.77p (e.g. \PushButton).

2008-04-22  6.77t  Heiko Oberdiek
    * 6.77t
    * Fix: \nameref in bookmarks.
    * Fix for dvipsone: unknown `?pdfmark'.

2008-04-20  6.77s  Heiko Oberdiek
    * 6.77s
    * Additions to PU encoding: \textzerosuperior, ..., \textninesuperior,
      \textzeroinferior, ..., \textnineinferior

2008-04-19  6.77r  Heiko Oberdiek
    * 6.77r
    * Option pdfa: pdf version is set to 1.4.
    * Experimental option `ocgcolorlinks': Same as `colorlinks',
      but prints without color. Optional Color Groups of PDF 1.5
      are used. Main disadvantage: the links cannot be wrapped
      across lines, because they are put in an \hbox. Currently
      only drivers `pdftex' and `dvipdfm' are supported.

2008-04-17  6.77q  Heiko Oberdiek
    * 6.77q
    * Fix for small problem with XeLaTeX (\string^^f4).

2008-04-16  6.77p  Heiko Oberdiek
    * 6.77p
    * Patch for missing anchor settings with amsmath (multline) by
      Ross Moore.
    * New option `pdfa' to improve compatibility with PDF/A,
      see README.

2008-04-15  6.77o  Heiko Oberdiek
    * 6.77o
    * Babel 2008/03/16 v3.8j disables shorthands for bookmarks.
      This reduces the probability of warnings, but at the cost
      of ugly bookmarks. Therefore hyperref tries to undo this.
      See LaTeX bug-report `babel/4017'.
    * Fix for bulgarian.ldf's \@Alph and \@alph for \hyper@makecurrent.
    * Patch for missing anchor settings with amsmath (multline) by
      Ross Moore.

2008-04-13  6.77n  Heiko Oberdiek
    * 6.77n
    * New option `linktoc' added, see README.

2008-04-12  6.77m  Heiko Oberdiek
    * 6.77m
    * Surrogate support for bookmarks (utf8.def, including utf8
      sequences starting with ^^f4).
    * Fix: unicode disabled for pdfmoddate and pdfcreationdate.
    * Fix for footnote support of fancyvrb (Manuel P\'egouri\'e-Gonnard).
    * Fix for anchor name settings inside numbered lists.
    * Russian update with comments (Olga Lapko).

2008-04-05  6.77l  Heiko Oberdiek
    * 6.77l
    * \CheckSum fixed.
    * hyperref-tds.zip renamed to hyperref.tds.zip.

2008-04-02  6.77k  Heiko Oberdiek
    * 6.77k
    * Macro \SliTeX supported by \pdfstringdef.

2008-02-06  6.77j  Heiko Oberdiek
    * 6.77j
    * Bug (typo) in \PushButton fixed (inserted in 6.77a).
    * Bug (typo) in hdviwindo.def fixed (Fran\c cois Charette).

2008-01-09  6.77i  Heiko Oberdiek
    * 6.77i
    * Russian names for \autoref added (Olga Lapko).

2007-12-16  6.77h  Heiko Oberdiek
    * 6.77h
    * \Hy@pstringdef(baseurl, ...) with \edef~{\string~}

2007-11-20  6.77g  Heiko Oberdiek
    * 6.77g
    * Forms: /MK suppressed if empty.

2007-11-17  6.77f  Heiko Oberdiek
    * 6.77f
    * Bug fix for dviwindo: misspelled \Hy@DisableOption (Philip Ratcliffe).

2007-11-12  6.77e  Heiko Oberdiek
    * 6.77e
    * LuaTeX: Package `pdftexcmds' for \pdfescapestring.
    * Default producer setting recognices XeTeX and LuaTeX.

2007-11-08  6.77d  Heiko Oberdiek
    * 6.77d
    * If `pdfstartpage' or `pdfstartview' is empty,
      the catalog key /OpenAction is omitted.

2007-11-05  6.77c  Heiko Oberdiek
    * 6.77c
    * Fix for memoir: \stockwith -> \stockwidth.

2007-10-30  6.77b  Heiko Oberdiek
    * 6.77b
    * Option `pdfnewwindow': setting to `true' or `false' sets the
      entry /NewWindow in the action object. The entry is absent,
      if the `pdfnewwindow' is not used or its value is empty
      (then the user preference is used).

2007-10-29  6.77a  Heiko Oberdiek
    * 6.77a
    * New PDF form field options for flag setting, see README.
    * The ugly hooking in \@begindvi is removed in favor of
      using package `atbegshi'.
      * \@hyperfixhead don't exist anymore.
      * Patch of fancybox is obsolete.
      * \AtBeginDvi replaced by \AtBeginShipoutFirst
    * Obscure \HYPERPAGEANCHOR is removed.
    * If \paperwidth and \paperheight contain invalid values, then
      \special{papersize=...} is suppressed and a warning is given.
    * revtex4/driver pdftex: pdfpagelabels uses \clear@document as hook
        instead of LaTeX's \AtEndDocument. This avoids \clearpage that
        confuses revtex4's balancing of the last page.
    * revtex4: Fix for setting label `LastPage'.
    * Fix for package float's \restylefloat* by Axel Sommerfeldt.
    * Bug fix (debian 351260) in 6.75a breaks `hypertexnames=false'.
      Fixed (Axel Sommerfeldt).
    * Bug fix: The scope of \HyperRaiseLinkLength is limited to
      \HyperRaiseLinkHook.
    * Bug fix: broken \autoref if option `draft' is given.
    * Bug fix: longtable + hypertexnames=false (bug found by Axel Sommerfeldt).
    * \pdfstringdef: \@mkboth disabled.
    * Definition of \pagenumbering removed.
    * Fix of problem with babel's shorthands in bibliography.
    * Hungarian names for \autoref added (Miglinszki P\'eter).
    * Fix for form field's multiline (old bug, introduced in v6.73h):
      The default height for multiline entries was calculated before
      the option was evaluated. The default height of multiline entries
      can be configured by \DefaultHeightofTextMultiline.
      Default is 4\baselineskip.
    * \nolinkurl supports escaped characters the same way as \url
      (Joseph Wright).
    * backref 1.28: Avoids duplicate \newwrite calls.

2007-06-14  6.76i  Heiko Oberdiek
    * 6.76i
    * `pdfencoding=auto' a little more efficient.

2007-06-12  6.76h  Heiko Oberdiek
    * 6.76h
    * Fix for default of \theHequation (class `foils'
      do not know counter `section').
    * New option `pdfencoding' added (uses package `stringenc').

2007-05-29  6.76g  Heiko Oberdiek
    * 6.76g
    * The color of launch annotations are set by options
      `runcolor' and `runbordercolor'. (Previously `filecolor'
       was used.)
    * Support for package `showkeys' added for \autoref.
    * Fix for line breaks right after \url or \href.
    * nameref 2.31: Support for caption of package `listings'.
    * nameref 2.31: Some fixes in \NR@@vpageref.

2007-05-09  6.76f  Heiko Oberdiek
    * 6.76f
    * Use of package `etexcmds' for \unexpanded.

2007-05-03  6.76e  Heiko Oberdiek
    * 6.76e
    * hyperref: ConTeXt's base/syst-gen.tex redefines e-TeX's \unexpanded.
    * Some support for amsmath's environment `subequations'.
    * nameref 2.30: \label is supported after longtable's \caption.

2007-04-25  6.76d  Heiko Oberdiek
    * 6.76d
    * Option dvipdfmx-outline-open/\SpecialDvipdfmxOutlineOpen
      adjusted to new CVS version of dvipdfmx.

2007-04-18  6.76c  Heiko Oberdiek
    * 6.76c
    * Fix for star forms of \ref commands.
    * Fixes for \autopageref.

2007-04-11  6.76b  Heiko Oberdiek
    * 6.76b
    * Line end cleanup, removal of spaces.
    * Minor fixes in form part.

2007-04-09  6.76a  Heiko Oberdiek
    * 6.76a
    * Color options implemented by package `hycolor'.
    * pdfborder: Patch for ghostscript added to remove resolution
      dependency. Unclear is the behaviour of Acrobat Distiller,
      dvipsone, and textures.
        The values for pdfborder should be specified in the way
      they should appear in the PDF file. Default: pdborder={0 0 1}
    * \autopageref added.
    * New field option `rotation' added.
    * Field options bordercolor and backgroundcolor:
      * An empty value is permitted.
      * If the value does not start with a number ('0', '1', '.'),
        then it is processed as xcolor specification.
    * Fix for drivers dvipdfm/pdfmark: launch annotation now uses
      `runbordercolor' instead of `filebordercolor'.
    * PD1 encoding: Replacements for older AR versions removed:
      \l, \L, \v z, \v Z, \i, \textfractionmark, \textfi, \textfl
    * \pdfstringdef: a little faster.
    * \href followed by `%' and line break works now.
    * Option dvipdfmx-outline-open or \chardef\SpecialDvipdfmxOutlineOpen=1
      enables support for open outline entries
      (dvipdfmx, since cvs version 2007-03-29).
      Caution: this feature is experimental and can change.
    * Italian translation of \autoref names added (Cristian Battaglia).
    * Support for \greeknumeral and \Greeknumeral in Bookmarks
      (with option unicode).
    * Replacement for \greeknumeral and \Greeknumeral in anchor names.
    * pdfmark: Destinations without rectangle (D.P.Story)
    * Fixes for fancybox.
    * Fixes for chapterbib (Donald Arsenau).
    * Some support for Spanish shorthands in bookmarks added.
    * varioref (hyperref + nameref):
      * Support for \Ref and \Vref.
      * \vref puts the whole reference text in a link.
      * Fix for babel shorthand characters.
      * Small fixes for undefined references.
    * tex4ht: \hyperlinkfileprefix{} added (Eitan Gurari).
    * Some support for hypcap added (idea of Axel Sommerfeldt).
    * Unused form field option `fillcolor' removed.
    * Unused option `pagecolor' removed.
    * Practically unused option `pagebordercolor' removed.
    * \PDFPage removed, because it's undocumented, is not
      free from errors and is not supported by all drivers.
    * nameref 2.29: beamer support added.

2007-02-27  6.75t  Heiko Oberdiek
    * 6.75t
    * Suppressing links with empty link area.
      (Avoids invalid PDF files in case of pdfmark drivers,
      bug found by Thorsten Schwander.)

2007-02-16  6.75s  Heiko Oberdiek
    * 6.75s
    * Fix for \autoref in bookmarks that was broken since the
      star form support of 6.75g. (Bug found by Matthias Franz.)

2007-02-07  6.75r  Heiko Oberdiek
    * 6.75r
    * dvipdfm, option pdfview: Parameters of XYZ fixed (Jin-Hwan Cho).
    * dvipdfm, option pdfview: The implementation was very poor.
      Now XYZ, Fit{,B,H,BH,V,BV} are supported. FitR and parameters
      remain unsupported.

2007-01-25  6.75q  Heiko Oberdiek
    * 6.75q
    * If colorlinks is set to true, pdfborder is set to suppress
      the border. Now also pdfborderstyle is cleared.

2007-01-23  6.75p  Heiko Oberdiek
    * 6.75p
    * Bug fix: disable pdfpagelabels if \thepage is undefined.
    * Forms: color specifications can also be given by color names,
      if package xcolor is loaded.

2007-01-18  6.75o  Heiko Oberdiek
    * 6.75o
    * XeTeX: new option added and default driver detection extended.

2007-01-17  6.75n  Heiko Oberdiek
    * 6.75n
    * ChoiceMenu fix: parameter value is now used if given.

2007-01-14  6.75m  Heiko Oberdiek
    * 6.75m
    * \autoref uses the name for appendix if it references sections
      that follow \appendix in classes without \chapter.
    * Support for beyond-BMP characters in unicode bookmarks
      (Dohyun Kim <nomosnomos@gmail.com>)

2007-01-06  6.75l  Heiko Oberdiek
    * 6.75l
    * Updated default value of option pdfproducer for pdfTeX 1.40.0.

2006-12-30  6.75k  Heiko Oberdiek
    * 6.75k
    * puarenc.def: Additions to PU encoding for Arabi by Youssef Jabri.
    * New option arabic that loads puarenc.def.

2006-12-27  Heiko Oberdiek
    * nameref 2.28: \protected@edef isn't robust enough for removing
      \label in name strings. Now \label is disabled during referencing.

2006-12-21  6.75j  Heiko Oberdiek
    * 6.75j
    * Fix for bug in \Hy@safe@actives..., introduced in 6.75g.
    * nameref 2.27: now \label uses \protected@edef for the nameref
      to remove \label commands while writing into the .aux file.

2006-12-21  6.75i  Heiko Oberdiek
    * 6.75i
    * Fix: \unichar in bookmarks with Unicode encoding.

2006-11-30  6.75h  Heiko Oberdiek
    * New options for pdf viewer preferences:
        pdfdirection, pdfviewarea, pdfviewclip,
        pdfprintarea, pdfprintclip, pdfduplex, pdfpicktraybypdfsize,
        pdfprintpagerange, pdfnumcopies.
      New option for pdf catalog:
        pdflang (except VTeX)
    * Internal change: \pdf@pagelayout renamed to \@pdfpagelayout.
    * Internal change: \@pdfpagemode without slash.

2006-11-15  6.75g  Heiko Oberdiek
    * New option pdfprintscaling.
    * Star version of \autoref* analogous to \ref*.
    * Support of memoir: package memhfixc is automatically loaded.

2006-10-06  Heiko Oberdiek
    * backref 1.27: fix for \backrefspanish.

2006-09-12  6.75f  Heiko Oberdiek
    * 6.75f
    * Documentation fix: options pdfdisplaydoctitle and
      pdfnonfullscreenpagemode

2006-09-06  6.75e  Heiko Oberdiek
    * 6.75e
    * dvipdfm: \leavevmode for links added.
    * dvipdfm: option dvipdfmx added (alias for dvipdfm).
    * pdfmark.def: Bug fix, clash with \Hy@temp.

2006-08-29  6.75d  Heiko Oberdiek
    * 6.75d
    * Fix: If option unicode option is given, page anchors
      are wrong. Fixed by disabling unicode for page anchor names.
    * Listing(s) support: \providecommand instead of \def.

2006-08-16  6.75c  Heiko Oberdiek
    * 6.75c
    * Supporting both options "vietnamese" and "vietnam".

2006-08-15  6.75b  Heiko Oberdiek
    * 6.75b
    * VnTeX support by Han The Thanh. New option: vietam.
    * Fix for bug with varioref, introduced in 6.75a.
    * Entry "algorithm" updated in README.
    * nameref 2.26: required date added for package refcount.

2006-08-01  6.75a  Heiko Oberdiek
    * 6.75a
    * hyperref-tds.zip provided with files sorted in a TDS tree.
    * New option defaults:
      * plainpages=false
      * pdfpagelabels=true
    * Package kvoptions defines \ProcessOptionsWithKV under
      the name \ProcessKeyvalOptions. It replaces
      hyperref's macro \ProcessOptionsWithKV.
    * Some code for extracting reference information is put
      into package refcount that is now loaded by nameref
      and hyperref.
    * Option bookmarksdepth: The depth of the outline entries
      can now set separatly from counter "tocdepth",
      see README.
    * New option: pdfescapeform, see README.
    * \hyper@normalise for action attribute in forms.
    * \ProcessOptionsWithKV: \let\CurrentOption\@empty added.
    * "bordercolor" options now support package xcolor (>=1.11).
    * "color" options also support the optional argument (color
       model) of \color.
    * New option "pdfborderstyle" that allows the setting of the
      border style dictionary. (Be aware that the support of this
      feature by PDF viewers is limited.)
      Example: underlined links can be obtained by
          pdfborderstyle={/S/U}
    * Direct low level bookmark support for \usepackage[utf8]{inputenc}
      and "uftf8x" of package "ucs". Byte sequences until three
      bytes are supported and e-TeX is required.
      (No support for surrogates).
    * Fix in \addcontentsline, if option verbose is set.
    * Better bookmark support for FrenchPro package
      by use of \if@mid@expandable (Bernard Gaulle <gaulle@idris.fr>).
    * Options "pdfcreationdate" and "pdfmoddate" added.
    * README: Section "Limitations" added with "Broken Link Support".
    * Default driver setting: added missed code of corresponding
      options (Thanks for Arnaud Giersch <arnauld.giersch at free.fr>).
    * \penalty10000 added in \Hy@raisedlink to cancel the
      effect of \smash in preventing hyphenation, e.g. a footnote
      after a word.
    * \@classoptionslist can be \relax (see psnfss/3773).
    * \new@ifnextchar also disabled for bookmarks and
      constructs such as \let\if...\if{true,false} are catched,
      see latex/3662.
    * Bug fix: The case "\part without number by counter secnumdepth"
      was forgotten for the bookmarks (thanks to Rachel Elizabeth Dillon).
    * Bug fix: \vpageref defines undefined references with
      empty anchor name that breaks \autoref.
    * Fix: Wrong message about setting of draft fixed,
      if option final is used.
    * Pdfmark driver: better removal of pdfmark stuff,
      especially generated by forms, if the postscript
      application does not define pdfmark, e.g. because the
      output is not pdf (gs >= 8.0).
    * New version numbering scheme of pdfTeX >= 1.30.
    * Fix for \hyper@normalise, if & is used inside \href
      in tabular environments.
    * Fix: Setting pdfproducer in \usepackage's option part
      did'nt have an effect, because it was overwritten by
      the default setting.
    * Fix: pageanchor=false disabled \@hyperfixhead and thus
      many other features unrelated to pageanchor itself.
      (Thanks to Hendri Adriaens for report and analysis.)
      Now pageanchor can be changed during the document, too.
    * Protection of strings that are written as PS/PDF strings.
    * Hook \Hy@setouterhbox for package setouterhbox.
    * Option plainpages: \thepage is run through \pdfstringdef.
      Helps in the case of spanish roman numbers.
    * Deprecate warning for option 'dvipdf'.
    * \ding replaced by its code for dropping the dependency on
      package pifont and a compatibility problem with package
      pinyin (Werner Lemberg).
    * \hyper@normalise: "\\" is escape for "\" (\href, ...).
    * Bug fix (debian 351260) in float support by Braun Gabor.
    * Fix: Write register for bookmarks is only allocated if needed.
    * Empty Unicode strings without Unicode header bytes.
    * Fix for pdfmark+unicode+pdfpagelabels.
    * Bug fix for empty destination names of pdfmark based drivers.
    * Documentation: option hyperfootnotes added.
    * French texts (\HyLang@french) provided by Marc-Antoine Parent.
    * README: compatibility entries for packages ellipsis, verse.
    * \hyper@normalize: support of active dollar.
    * puenc.def: some fixes, reported by Ralf Stubner.
    * Makefile no longer provided.
    * nameref 2.25, backref 1.26: Documenation fix: \HyperrefOverview
      is undefined if bmhydoc.sty is not loaded.
    * nameref 2.24: Patch for ifthen moved from hyperref to nameref.
    * nameref 2.24: Definitions of \filedate and \fileversion removed.
    * nameref 2.23: Support for captions added.
    * nameref 2.22:
      Fix: \@safe@activestrue limited to label name.
    * backref 1.25: New feature \ifbackrefparscan/\backrefprint
    * backref 1.25: Definitions of \filedate and \fileversion removed.
    * backref 1.24: [#1] --> [{#1}]
    * Documentation: README.pdf and ChangeLog.pdf added.

2003-12-03  Heiko Oberdiek
    * nameref 2.21
    * \ref and \pageref are defined at any case, if hyperref
      is not loaded.

2003-11-30  6.74m  Heiko Oberdiek
    * 6.74m
    * \textcolor disabled in bookmarks.

2003-11-15  6.74l  Heiko Oberdiek
    * 6.74l
    * Typo fixed by Werner Lemberg: s/CJK@punktcharx/CJK@punctcharx/

2003-10-30  Heiko Oberdiek
    * nameref 2.20: titlesec support added.

2003-10-12  6.74k  Heiko Oberdiek
    * 6.74k
    * Fix for more than one footnote in longtable's
      columns of type "p".

2003-10-06  6.74j  Heiko Oberdiek
    * 6.74j
    * Bug fix: automatic link type detection failed for
      url field in references (eg. imported labels by xr-hyper).

2003-09-15  6.74i  Heiko Oberdiek
    * 6.74i
    * Bug fix (\if-commands after \ifx of 6.74h's "fleqn" detection).

2003-07-27  6.74h  Heiko Oberdiek
    * 6.74h
    * The lost source for the manual is rewritten by Steve Peter
      and updated by Karl Berry.
    * Bug fix of 6.74f does not work for amsmath's option "fleqn",
      the \label does not detect the equation number, therefore
      the fix is disabled, if "fleqn" is detected.

2003-07-22  6.74g  Heiko Oberdiek
    * 6.74g
    * Bug fixed in pdfmark.def: definition of \strip@pt@and@otherjunk
      moved before \endinput by implicit=false.

2003-07-10  6.74f  Heiko Oberdiek
    * 6.74f
    * Fix for wrong vertical spacing between amsmath's
      equation environments (Dmitri Chubarov <chubarik@gorodok.net>).

2003-06-01  6.74e  Heiko Oberdiek
    * 6.74e
    * README: Hint for hypcap added.
    * pdfmark.def: "cvn" added for named GoToR destination
      (Reinhard Jahraus).

2003-05-12  6.74d  Heiko Oberdiek
    * 6.74d
    * An empty dictionary /ViewerPreferences is now suppressed.

2003-05-12  6.74c  Heiko Oberdiek
    * 6.74c
    * \@addtoreset: \edef replaced by \xdef.

2003-04-28  6.74b  Heiko Oberdiek
    * 6.74b
    * Patch for float.sty compatibility (Anselm Lingnau/Marco Kuhlmann).
    * Tried better anchor setting for floats that are controlled
      by float.sty. Several captions inside one float are not supported.

2003-04-27  6.74a  Heiko Oberdiek
    * 6.74a
    * \newcounter{foo}[bar]: using \theHbar, if available.

2003-04-14  6.73z  Heiko Oberdiek
    * 6.73z
    * New option "pdfdisplaydoctitle" (PDF 1.4).
    * New option "pdfnonfullscreenpagemode".

2003-03-31  6.73y  Heiko Oberdiek
    * 6.73y
    * Also the KOMA-Script classes redefine \LT@array, therefore
      longtable fix extended.

2003-03-25  6.73x  Heiko Oberdiek
    * 6.73x
    * Behaviour of warning "bookmark level for unknown ..." changed:
      * The missing \toclevel@... command is globally defined
        to avoid further warnings.
      * If this entry is not used for the bookmarks, the
        warning is changed into a \PackageInfo.
    * Language support for Afrikaans added.

2003-03-21  6.73w  Heiko Oberdiek
    * 6.73w
    * Errors corrected in documentation part.

2003-03-21  6.73v  Heiko Oberdiek
    * 6.73v
    * \hyperpage now ignores spaces and empty arguments.

2003-03-21  6.73u  Heiko Oberdiek
    * 6.73u
    * Option "encap", other encap character for use with hyperindex
      can be given.

2003-03-20  6.73t  Heiko Oberdiek
    * 6.73t
    * hyperref now uses the same method for language support as
      backref 1.23.
    * Change from \captions<lang> to \extras<lang>.
    * backref 1.23
      Babel support for language strings added
      (suggestion of Danie Els).

2003-03-20  6.73s  Heiko Oberdiek
    * 6.73s
    * Default for \itemautorefname added.
    * backref 1.22
      Bug fixes and additions of Danie Els <dnjels@sun.ac.za>:
      * Typo fixed in \backreflastsep.
      * Package natbib support, if hyperref is not loaded.
      * Language Afrikaans added.
    * hyperref.ins:
      hyperref.drv and hycheck.tex are put outside the scope
      of \usedir.

2003-03-19  6.73r  Heiko Oberdiek
    * 6.73r
    * \hyper@link@: \@safe@activestrue used for internal name
    * backref 1.21:
      * Continued with inserting of \@safe@activestrue.
      * \backrefxxxdupe added for comparision and detection
        of dupes.
      * \backrefalt added with more powerful interface with macros
        \backrefsep, \backreftwosep, and \backreflastsep.
      * Language options added.
      * More documentation.

2003-03-18  6.73q  Heiko Oberdiek
    * 6.73q
    * Suppressing /URI entry if \@baseurl is empty (hpdftex, hdvipsone).
    * /URI moved to Cataloge (hdvipsone).
    * Some locations of "file:" replaced by \Hy@linkfileprefix.

2003-03-18  6.73p  Heiko Oberdiek
    * 6.73p
    * Patch for longtable added (problem reported by Thomas Beuthe).

2003-02-11  6.73o  Heiko Oberdiek
    * 6.73o
    * Support for babel's shorthands in \autoref fixed.
    * Support for \autoref in bookmarks added.
    * Option final added similar to graphics.sty, article.cls, ...
    * \hyperref[#1] does now use babel's \@safe@activestrue.

2003-01-22  6.73n  Heiko Oberdiek
    * 6.73n
    * Unsafe key value pair: Action=<<...#2...#3...>>
      replaced by: Action={<<...#2...#3...>>}
      because it breaks, if #2 or #3 contain a comma.

2003-01-22  6.73m  Heiko Oberdiek
    * 6.73m
    * Support for \@makecaption of class IEEEtran with
      three arguments removed, because version V1.6b uses
      the standard LaTeX interface with two arguments.

2003-01-20  6.73l  Heiko Oberdiek
    * 6.73l
    * Footnote fix: Initialization of \Hy@footnote@currentHref
      added (Thorsten Schwander <schwander@horse.lanl.gov>).

2003-01-17  6.73k  Heiko Oberdiek
    * 6.73k
    * Footnote fix: \label commands inside \footnote do
      not need nameref support (\@currentlabelname).

2003-01-17  6.73j  Heiko Oberdiek
    * 6.73j
    * Fix for footnote code: a \label after \footnote
      commands refers to the previous section or similar
      and not to the footnote.

2002-12-15  6.73i  Heiko Oberdiek
    * 6.73i
    * \texteuro fixed for PU encoding,
      Maksym Polyakov <polyama@myrealbox.com>.

2002-12-10  6.73h  Heiko Oberdiek
    * 6.73h
    * Bugreport of Michael W Daniels <daniels@ling.ohio-state.edu>:
      height in \TextField is not respected, if multiline is set.
      * Fixed by moving the height setting code in the default
        section.
      * Also "4\DefaultHeightofText" replaced by a more robust
        construct.

2002-12-05  6.73g  Heiko Oberdiek
    * 6.73g
    * \edef instead of \def for comparison with value of option
      bookmarkstype (in \@@writetorep), the following should
      work: bookmarkstype=lof

2002-12-03  6.73f  Heiko Oberdiek
    * 6.73f
    * Option "setpagesize" added also for VTeX's \mediawidth/height.
    * VTeX: \mediawidth/height is only set with positive dimen values.

2002-11-29  6.73e  Heiko Oberdiek
    * 6.73e
    * Option "setpagesize" added.

2002-11-14  6.73d  Heiko Oberdiek
    * 6.73d
    * Support for \@addtoreset added, similar to
      \numberwithin (idea of Markus Kohm in
      de.comp.text.tex).

2002-11-07  6.73c  Heiko Oberdiek
    * 6.73c
    * Added "hyperpage" also after "closing range"
      (\index{...|)hyperpage}), because it is allowed
      for makeindex and necessary for XIndy.

2002-11-01  6.73b  Heiko Oberdiek
    * 6.73b
    * \Hy@raisedlink for caption without option nesting.
    * Support for \@makecaption of class IEEEtran that
      uses three arguments.

2002-10-24  6.73a  Heiko Oberdiek
    * 6.73a
    * vtexpdfmark: pdfborder={0 0 1} (Walter Schmidt).

2002-10-22  6.72z  Heiko Oberdiek
    * 6.72z
    * A small remainder of option 4 removed.
    * options.tex: option pdfpagelabels added,
                   option 4 removed.

2002-09-12  6.72y  Heiko Oberdiek
    * 6.72y
    * Addition to \hyper@normalise: \_, \textunderscore,
      \textasciitilde.

2002-09-04  6.72x  Heiko Oberdiek
    * 6.72x
    * \ReadBookmarks is disabled if bookmarks=false is given.
    * \Hy@raisedlink introduced into \hyper@natanchorstart
      (Thanks to Macro Kuhlmann <mk@mcqm.net>).

2002-08-24  6.72w  Heiko Oberdiek
    * 6.72w
    * "\let\pdfoutput\@undefined" removed.
    * Bug fix: option bookmarksnumbered is now respected,
      if package slidesec is used.

2002-08-04  6.72v  Heiko Oberdiek
    * 6.72v
    * Koma classes: optional argument for \maketitle.

2002-08-03  6.72u  Heiko Oberdiek
    * 6.72u
    * \appendix: \Hy@org@appendix moved to the end
      and renamed to \HyOrg@appendix.

2002-07-25  6.72t  Heiko Oberdiek
    * 6.72t
    * Support for footnotes in p-columns of longtables.

2002-06-06  6.72s  Heiko Oberdiek
    * 6.72s
    * \Hy@defaultdriver used, so that "hypertex" can
      be redefined in hyperref.cfg (eg. "dvips").

2002-06-05  Heiko Oberdiek
    * backref 1.20
    * Babel's \@safe@activestrue inserted to bibitem commands.
      But problems with \cite remains (frenchb.ldf).

2002-05-27  6.72r  Heiko Oberdiek
    * 6.72r
    * Problem with varioref's \vref@pagenum fixed
      (Thanks to Felix Neubauer <felix.neubauer@gmx.net>).

2002-05-10  6.72q  Heiko Oberdiek
    * 6.72q
    * Some spaces in PDF output of driver pdftex removed.

2002-05-09  6.72p  Heiko Oberdiek
    * 6.72p
    * Option `pdfusetitle' now correctly disabled.

2002-04-20  6.72o  Heiko Oberdiek
    * 6.72o
    * Bug fix of 6.72n is wrong:
      Octal escape sequences (\000) are not detected by the method
      with \meaning. Now another method, based on \dospecials, is
      used to protect active characters while reading the .out file.

2002-04-19  6.72n  Heiko Oberdiek
    * 6.72n
    * Bug fixed in \ReadBookmarks of driver vtex:
      the text arguments in the .out file are
      now protected.

2002-04-15  6.72m  Heiko Oberdiek
    * 6.72m
    * Adaption to subfigure 2002/03/26 v2.1.2. It uses
      \AtBeginDocument{...\newcommand{\toclevel@subfigure}...}.

2002-04-12  6.72l  Heiko Oberdiek
    * 6.72l
    * Fix from Werner Lemberg <wl@gnu.org> for
      bookmarks with Big5 encoded strings,
      preprocessed by package cjk.

2002-04-09  6.72k  Heiko Oberdiek
    * 6.72k
    * \protected@edef instead of \edef in \hyper@link@.

2002-03-27  6.72j  Heiko Oberdiek
    * 6.72j
    * Tried to fix the problem that links to
      bibliography points to baseline if pdfTeX is
      used by inserting \Hy@raisedlink.
    * \Hy@raisedlink disabled for pdfmark drivers,
      because they use a PostScript method.

2002-03-15  6.72i  Heiko Oberdiek
    * 6.72i
    * \toclevel@subfigure and \toclevel@subtable fixed.

2002-03-15  6.72h  Heiko Oberdiek
    * 6.72h
    * New structure on tug server.
    * Makefile: target "distrib" removed.
    * Textures update by Ross Moore <ross@maths.mq.edu.au>.

2002-03-14  6.72g  Heiko Oberdiek
    * 6.72g
    * Added fix for subfigure 2002/02/14 v2.1.
      Loading order: nameref, subfigure, hyperref.

2002-03-08  6.72f  Heiko Oberdiek
    * 6.72f
    * dvipdfm: pdfstartpage and pdfstartview fixed
      (Akira Kakuto <kakuto@fuk.kindai.ac.jp>).

2002-02-16  6.72e  Heiko Oberdiek
    * 6.72e
    * \pdfstringdef: \cyr disabled for russian.ldf
    * \pdfstringdef: shorthands for macedonian.ldf
    * VTeX 7.54: pdfnewwindow supported in \hyper@linkfile.

2002-01-14  6.72d  Heiko Oberdiek
    * 6.72d
    * Bug fix: \Hy@title, \Hy@author.

2002-01-08  6.72c  Heiko Oberdiek
    * 6.72c
    * pdfmark.def: /URI moved from /DOCVIEW to {Catalog}.
    * pdfmark.def: Unused \@dobaseurl removed.

2002-01-07  6.72b  Heiko Oberdiek
    * 6.72b
    * Support of \stockwidth and \stockheight (memoir class).

2002-01-06  6.72a  Heiko Oberdiek
    * 6.72a
    * Annotation's additinal-actions dictionary for form fields:
      Supported: keystroke (/K), validate (/V), format (/F)
      and now added: onfocus (/Fo), onblur (/Bl),
      onmousedown (/D), onmouseup (/U),
      onenter (/E), onexit(/X)
    * Additional-actions dictionary added in \PDFForm@List and
      \PDFForm@Radio.
    * \PDFForm@Text: "/Ff 1" added, if only \ifFld@readonly is set.

2001-12-23  6.71z  Heiko Oberdiek
    * 6.71z
    * Some \providecommand replaced by \providecommand*.
    * Babel's \@number of file lrbabel.def inserts
      unexpandable tokens into the expansion of \arabic.
      At some places dummy for \@number inserted, where
      anchor and link names are expanded.

2001-12-21  6.71y  Heiko Oberdiek
    * 6.71y
    * Support for chapterbib added, provided by
      Julian Gilbey <J.D.Gilbey@qmul.ac.uk>.

2001-12-06  6.71x  Heiko Oberdiek
    * 6.71x
    * Added fix by Denis Girou for pst-key.tex (1998,
      derived from old keyval.dtx). Any initial brace group
      in the value field is removed.

2001-11-14  6.71w  Heiko Oberdiek
    * 6.71w
    * Added suggestion of Didier Verna <didier@lrde.epita.fr>:
      The fix for multind is also applied for package index.

2001-11-12  6.71v  Heiko Oberdiek
    * 6.71v
    * The feature of 6.71r with automatic detection of
      title and author can be enabled by option
      pdfusetitle. The default is disabled.
    * If pdfusetitle is enabled, an optional argument
      is detected for \title and \author (amsart class).

2001-11-05  6.71u  Heiko Oberdiek
    * 6.71u
    * \literalps@out for dviwindo (D.P. Story).

2001-11-04  6.71t  Heiko Oberdiek
    * 6.71t
    * The patch for harvard is delayed by \AtBeginDocument
      to solve a problem with the package load order, if
      html.sty is present (Command \harvarditem already
      defined).
    * The fix for the Adobe bug introduced in 6.71n
      is changed completely, because Adobe's suggestion
      generates an extra empty page at the end.
      (\literalps@out for dviwindo is currently only a dummy.)

2001-10-30  6.71s  Heiko Oberdiek
    * 6.71s
    * If "\\" or "\newline" are used in \title or
      \author and reused for the pdf information
      entries, then they are replaced by a space
      or a comma and space, see hyperref.dtx.

2001-10-11  6.71r  Heiko Oberdiek
    * 6.71r
    * Detection of \author and \title added for
      defaults of pdf information entries.

2001-09-20  6.71q  Heiko Oberdiek
    * 6.71q
    * Fix for Adobe bug of 6.71n:
      * VTeX in PS mode with GeX: \immediate\special{!=...}

2001-09-18  6.71p  Heiko Oberdiek
    * 6.71p
    * Fix for Adobe bug of 6.71n improved:
      * Support for dviwindo added (D.P. Story).
      * Check for product added (product is level 2).

2001-09-18  6.71o  Heiko Oberdiek
    * 6.71o
    * Warning, if \hypercalcbp is used without
      package calc or e-TeX.
    * Use of \hypercalcbp removed to avoid the above warning.
    * \usepackage{calc} added in testams.tex.

2001-09-18  6.71n  Heiko Oberdiek
    * 6.71n
    * If package tex4ht is loaded, option tex4ht
      is added to hyperref's option list
      (Eitan Gurari <gurari@cis.ohio-state.edu>).
    * Bug fix added for Adobe Distiller 5
      (Adobe bug number 466320, thanks to
      D.P. Story and M. Vulis).
    * testams.tex fixed.

2001-08-19  6.71m  Heiko Oberdiek
    * 6.71m
    * VTeX's \OpMode=3 is accepted the same way as 1 and 2.

2001-08-19  6.71l  Heiko Oberdiek
    * 6.71l
    * OS part in VTeX's /Producer default corrected.

2001-08-19  6.71k  Heiko Oberdiek
    * 6.71k
    * Default of /Producer string:
      * updated for pdfTeX >= 1.00a,
      * pdfeTeX detection added,
      * \VTeXOS added for VTeX >= 7.45.

2001-08-16  6.71j  Heiko Oberdiek
    * 6.71j
    * Translation of \autoref names to brazil/portuges by
      Willie Dresler Leiva <dreslerleiva@hotmail.com>.
    * test/test0.dvi removed.
    * test/test7.tex: \usepackage{times} to get smaller test7.pdf.
    * Makefile: targets clean and distrib updated, $(RM) introduced.

2001-08-10  6.71i  Heiko Oberdiek
    * 6.71i
    * Compatibility problem with xypic, introduced by
      version 6.71g, fixed.

2001-07-03  Heiko Oberdiek
    * Two small fixes of Makefile, provided by
      Martin Maechler <maechler@stat.math.ethz.ch>.

2001-06-18  6.71h  Heiko Oberdiek
    * 6.71h
    * Option pdfpagemode with empty argument sets
      default behaviour (an alternative would be "UseNone")
      in order to avoid the wrong name "/".

2001-05-26  6.71g  Heiko Oberdiek
    * 6.71g
    * Contributions by Ross Moore <ross@ics.mq.edu.au> and
      Daniel Steffen:
      a. patch to  htexture.def  that adjusts the PDF@SetupDoc
         so that it includes the setup information from  pdfmark.def
         as well as the tokens needed by Textures itself.
      b. changes to the \AtBeginDocument usage to implement
         compatibility with the  ldump.sty  package.
    * Bug fix in multind support (forgotten backslash).
    * Fix for driver pdftex: \pdfpagewidth and \pdfpageheight
      are not set, if \paperwidth or \paperheight are zero,
      because it is likely that the settings of pdftex.cfg
      are better than the heuristics of pdfTeX, if the dimen
      lengths are zero.

2001-04-13  6.71f  Heiko Oberdiek
    * 6.71f
    * Feature request of Jens-Uwe Morawski <morawski@gmx.net>:
      \thispdfpagelabel introduced.

2001-04-05  6.71e  Heiko Oberdiek
    * 6.71e
    * \@begindvi changed:
      * \Hy@begindvi for hyperref stuff in \@begindvi introduced,
      * small bug fix (first page with options
        pdfpagelabels + pageanchor=false).

2001-04-05  6.71d  Heiko Oberdiek
    * 6.71d
    * Fix for \@@Radio in hdvipdfm.def for AR5, provided
      by D. P. Story <story@uakron.edu>.
    * Spell error corrected (\Hy@captionsspanish).
    * The fix of 6.71b for VTeX paper size was introduced
      to solve problem with prosper, but because of new problem
      with pdfscreen, the fix is redone.

2001-02-20  6.71c  Heiko Oberdiek
    * 6.71c
    * Bug fix, introduced in 6.71b.

2001-02-20  6.71b  Heiko Oberdiek
    * 6.71b
    * Fixes by Markus Kohm:
      * Applying the \@addchap hack for scrreprt.
      * Disabling the \@addchap hack for komascript
        versions since 2001/01/01, because these
        versions contain hyperref support.
      * The \@ssect, \@schapter, ... hacks are also applied
        to driver hypertex.
    * Fixes by Alex (VTeX):
      * Correction of paper size setting.
      * /Replace transition supported.

2001-01-27  Heiko Oberdiek
    * nameref 2.19:
      option final of showkeys now detected.

2000-11-05  6.71a  Heiko Oberdiek
    * 6.71a
    * Two errorneous garbage lines removed, they cause
      an infinite loop with \autoref{<equation|footnote>}.

2000-10-04  6.71  Sebastian Rahtz
    * 6.71 CTAN release

2000-09-29  6.70y  Heiko Oberdiek
    * 6.70y
    * Check of empty /Dest and /DestAnchor values
      improved (\pdfmark).

2000-09-22  6.70x  Heiko Oberdiek
    * 6.70x
    * Next typo fixed (option american).

2000-09-22  6.70w  Heiko Oberdiek
    * 6.70w
    * \DeclareRobustCommand: \href, \url, \hyperimage,
                             \hyperref
    * Typo fixed (option american).

2000-09-07  6.70v  Heiko Oberdiek
    * 6.70v
    * Fix for option CJKbookmarks.

2000-09-06  6.70u  Heiko Oberdiek
    * 6.70u
    * Fix of \pdf@rect and \@hyperfixhead for seminar
    * Default for \special@paper with values for
      packages typearea or geometry.
    * Fix for seminar: true values for \pdf{h,v}origin
      and \pdfpage{width,height} (Thanks to
      Stephan Lehmke).
    * File `test/seminar.con' replaced by environment
      `filecontents' in file `testslide.tex'.

2000-09-05  6.70t  Heiko Oberdiek
    * 6.70t
    * Fixes for packages listings and listing.
    * Some \setbox...=\hbox replaced by color safer
      constructs.
    * Patch for bookmarks with package cjk, enabled
      with option `CJKbookmarks'.

2000-08-31  6.70s  Heiko Oberdiek
    * 6.70s
    * URLs, broken by bibTeX, work now:
        \url{%
          http://www.%
          dante.de/%
        }
      ("%^^M" are detected and removed, thanks
      Stefan Ulrich <ulrich@cis.uni-muenchen.de>
      for his suggestion.)
    * Checks added to hycheck.tex
    * \caption checks whether \@captype is defined.

2000-08-30  6.70r  Heiko Oberdiek
    * 6.70r
    * Shorter PostScript names (/H.X) for drivers of dvips type.
    * Bug fix (hvpdfmark.def): /pdf@voff
    * New test file `hycheck.tex'.
    * Bug fix: latex/2318 fix added to \@caption.
    * Bug fix: \numberwithin

2000-07-30  6.70q  Heiko Oberdiek
    * 6.70q
    * VTeX: further fixes.

2000-07-17  6.70p  Heiko Oberdiek
    * 6.70p
    * \test@reftype fixed (used for \autoref).
    * autorefnames: german fixed, spanish added.
    * VTeX: additions and fixes from Alex Kostin.

2000-07-04  6.70o  Heiko Oberdiek
    * 6.70o
    * Test files testbm{oe,sc,zc,yi,l}.tex merged to testbma.tex.
    * Added correct \@hyper@launch for hvtex.def (Alex Kostin).

2000-07-03  6.70n  Heiko Oberdiek
    * 6.70n
    * Default for \Hy@pageheight changed from A4 to
      setting via \hypercalcbp and \paperheight.

2000-07-02  6.70m  Heiko Oberdiek
    * 6.70m
    * Feature added: \hypercalcbp (see hyperref.dtx).

2000-07-02  6.70l  Heiko Oberdiek
    * 6.70l
    * Bugfix in onopen of 6.70k undoned. It will
      be fixed in VTeX itself.

2000-07-01  6.70k  Heiko Oberdiek
    * 6.70k
    * Own section for vtexpdfmark driver and
      PostScript code fixed.
    * Bug in hvtex.def fixed: missing space in onopen special.

2000-07-01  6.70j  Heiko Oberdiek
    * 6.70j
    * hyperref.ins for vtexpdfmark corrected.

2000-07-01  6.70i  Heiko Oberdiek
    * 6.70i
    * Start of new VTeX driver that support pdfmark specials.
      Option `vtexpdfmark', file `vtexmrk.def'
      (contributed by Michael Vulis).
    * hyperref.ins: hvtexmrk.def added.

2000-06-30  6.70h  Heiko Oberdiek
    * 6.70h
    * nohyperref: \hyperpage disabled.
    * Defaults for \autoref's names only define \...autorefname.
    * Problem with \hyper@hash fixed.
    * \nolinkurl added (variant of \url, that does not make
       a link, eg. for use in the second argument of \href).
    * Problem fixed, that warning ``Label(s) may have changed.''
      always appears with `babel' and `\bibcite'.
    * Update of htextures.def by Ross Moore <ross@ics.mq.edu.au>:
      * the blue rectangles no longer appear with `colorlinks',
      * pdfmark support,
      * the built-in support for hypertex specials is
        utilised.
    * Update of hvtex.def by Michael Vulis
      <support@micropress-inc.com>:
      * Bug in \Acrobatmenu fixed.
      * Transition effects added (written by Alex Kostin).
    * pdfmark.def: Character slash `/' now works
      in destination names (eg: "cite.OMG:formal/98-12-01").

2000-05-08  6.70g  Heiko Oberdiek
    * 6.70g
    * \autoref names: To solve the uppercase problem,
      first the names \...autorefname are used in \autoref.
      Language options added for english and german languages.

2000-05-08  6.70f  Heiko Oberdiek
    * 6.70f, nameref: 2.18
    * Anchor of foonotes raised.
    * showkey support (nameref.dtx: \label, \ref, \pageref, \nameref,
      not checked and tested is \cite).
    * \@xfootnotetext calls \H@@mpfootnotetext, if called in minipage.
    * Bug \href{foo.pdf#bar} fixed, introduced in 6.70c.
    * Bug harvard/backref fixed ({\thepage}{\current@label}).

2000-04-12  6.70e  Heiko Oberdiek
    * 6.70e
    * Empty reference causes crash of distiller, therefore
      empty references replaced by UNDEFINED
      (pdftex, pdfmark, dvips, vtex, dvipdfm).

2000-04-11  6.70d  Heiko Oberdiek
    * 6.70d
    * hvtexhtm detected as default driver.
    * Bug fix (undefined \pageref within \ifthenelse).

2000-03-31  6.70c  Heiko Oberdiek
    * 6.70c
    * \hyper@normalise: %, \%, #, \# expands to catcode `other'
      characters, \url{http://foo.bar/%2e_~#hash} should work.
    * \pdfBorderAttrs removed and replaced by
      "/Border [\@pdfborder]".
      If option colorlinks is set, the border is set to zero
      immediately, not \AtBeginDocument (for people who
      want to have both borders and colored links).

2000-03-31  6.70b  Heiko Oberdiek
    * 6.70b
    * Definition of \x remains unchanged (bug introduced in 6.67g).
    * Packages titlesec and titletoc support by Javier Bezos
      <jbezos@arrakis.es>.
    * \MP added (\pdfbookmarkstring, htex4ht.cfg).
    * All files of hyperref.dtx now identify themselves
      by \Provides{File,Package}.
    * Start with nohyperref.sty (SR), toc-level addtions by HO.
    * Updated: testbm{gl,u}.tex

2000-03-23  6.70a  Heiko Oberdiek
    * 6.70a
    * New option: pdfpageduration for the /Dur key
      in the pdf page object, the value is empty or
      contains the length in seconds (real).
      Supported drivers: pdftex, pdfmark.
    * New option: pdfpagehidden for the /Hid key
      in the pdf page object, the value is a boolean.
      Supported drivers: pdftex, pdfmark.

2000-03-22  6.70  Sebastian Rahtz
    * 6.70 CTAN release (TeX Live 5)

2000-03-22  6.69f  Heiko Oberdiek
    * 6.69f
    * \@ifundefined{thechapter} changed to \@ifundefined{chapter}
      because of compatibility with french.sty.
    * xr-hyper.sty: \xdef changed to \protected@xdef
      (Stephan Lehmke <Stephan.Lehmke@cs.uni-dortmund.de>).
    * hvtex.def: default for pdfview changed to xyz.

2000-03-07  6.69e  Heiko Oberdiek
    * 6.69e
    * Fix for babel/3174 (\@save@activestrue in \hyper@normalise).

2000-03-02  6.69d  Heiko Oberdiek
    * 6.69d
    * Fix for \texttilde with babel's spanish, estonian, galician
    * Expandable versions without link of \ref and \pageref:
      \hypergetref and \hypergetpageref.
    * \ifthenelse: \ref and \pageref use the \hyperget... variants.
    * \hyper@chars added in \hyper@anchor of drivers
      hypertex, vtexhtml, and vtex.
    * Forms: checkboxsymbol introduced (Michael Wiedmann
      <michael.wiedmann@detewe.de>).
    * Redefinitions in \appendix are made globally
      (Tim J Harding <Tim.Harding@quadstone.com>).
    * If \chapter is undefined, it remains now undefined.

2000-01-22  6.69c  Heiko Oberdiek
    * 6.69c
    * D. P. Story <story@uakron.edu> has adapted forms
      part of pdfTeX to dvipdfm.

2000-01-21  6.69b  Heiko Oberdiek
    * 6.69b
    * \@writetorep: destination and level check added.
    * \addcontentsline: \phantomsection added, if no destination.

2000-01-19  6.69a  Heiko Oberdiek
    * 6.69a
    * Bug fixed: tabularx+\maketitle+\footnote.
    * LPPL 1.2, manifest.txt updated.

2000-01-18  6.69  Sebastian Rahtz
    * 6.69 CTAN release
    * Missing test files added.

2000-01-17  6.68a  Heiko Oberdiek
    * 6.68a
    * pdfpagescrop works now with dvipdfm (D. P. Story
      <story@uakron.edu>).

2000-01-13  6.68  Sebastian Rahtz
    * 6.68 CTAN release

2000-01-11  6.67h  Heiko Oberdiek
    * 6.67h
    * pdfpagemode: /None corrected to /UseNone.
    * \pdfstringdef: \halign disabled (because of errors by #).
    * Option draft: bookmarks are disabled (thanks to Michael Vulis).
    * Outdated bookmark documentation removed.
    * hvtex.def: \media{width,height} supported.
    * Space after \@pdfhighlight inserted (hpdftex.def).
    * Bug fixed in redefinition of \@chapter.
    * Small bug fixed in \Hy@boolkey.

1999-12-01  6.67g  Heiko Oberdiek
    * 6.67g
    * test/phys332-{1,2}.jpg renamed to test/phys{1,2}.jpg
    * Improved \catcode check and settings at the beginning
      of hyperref.sty.
    * [#1]-Bug fixed by [{#1}] in the definition of \htmlref
      and \@newctr and in many uses of \pdfmark.

1999-11-24  6.67f  Heiko Oberdiek
    * 6.67f
    * Test files checked by Sebastian Rahtz.
    * Unwanted spaces removed (dviwindo, outline).
    * Redone: \def\texorpdfstring to \newcommand*
    * Other implementation of \HyPSD@tocsection by Michael Downes.
    * ps2pdf: Default for pdfborder: 0 0 1
    * \belowpdfbookmark added (setting bookmark below current
      level without changing it).
    * \@ChoiceMenu: coiled "{\if}\fi" cleared to "{\if\fi}".
    * Fix for \citeN and \shortciteN of package chicago.

1999-11-09  6.67e  Heiko Oberdiek
    * 6.67e
    * Detection of VTeX PS mode (OpMode=2).
    * Added \tocsection fix for AMS classes
      (thanks to Michael Downes/Tom Kacvinsky).
    * Changed \newcommand*{\texorpdfstring} to \def\texorpdfstring
      (a wish of Tom Kacvinsky).
    * INSTALLDIRVAR added to makefile (default: TEXMFMAIN).

1999-11-09  6.67d  Heiko Oberdiek
    * 6.67d
    * Unwanted space removed in \hyper@linkstart (hvtex.def).
    * <hvtex,hvtexhtml> renamed to <vtex,vtexhtml>
    * If no driver is given, VTeX in PDF mode is now detected.

1999-11-08  6.67c  Heiko Oberdiek
    * 6.67c
    * hog.{eps,pdf} added for test0.tex
    * Bug in \Acrobatmenu of hvtex.def fixed.

1999-11-04  6.67b  Heiko Oberdiek
    * 6.67b
    * New feature: With option `pdfpagelabels' the
      /PageLabels entry in the /Catalog object of PDF 1.3
      is supported.
      With `pdftex' and `vtex' one TeX run suffices,
      other pdf driver, that work via \special, need
      two TeX runs.
    * Option `4' removed, because it is not used.

1999-10-23  6.67a  Heiko Oberdiek
    * 6.67a
    * \Hy@boolkey with optional argument for option name, if it
      is different.
    * hpdftex.def: \pdfrefform\OBJ@acroform, ... added.

1999-10-18  6.67  Heiko Oberdiek
    * 6.67 public release on CTAN

1999-10-14  6.66m  Heiko Oberdiek
    * 6.66m
    * makefile fixes.

1999-10-13  6.66l  Heiko Oberdiek
    * 6.66l
    * dvipdfm driver updated by Sebastian Rahtz.
    * LPPL 1.1, manifest.txt added.
    * \hyperlinkfileprefix for Ross Moore.
    * Option baseurl disabled after first use.
    * Option debug = verbose.
    * Used global options are removed from the unused option list.
    * \pdfstringdef: \leavevmode disabled,
      \guill@spacing (frenchb.ldf) properly defined.
    * Directory structure: test/ and doc/
    * Slides and paper of Heiko's talk at EuroTeX'99 added in doc/.

1999-10-07  6.66k  Heiko Oberdiek
    * 6.66k
    * hyperref.ins: eight times faster by \generate (docstrip 2.4)
      (Suggestion by Werner Lemberg <wl@gnu.org>).
    * backref.dtx 1.19:
      * \backcite ignores entries that are already present.
      * Some cosmetic clean up.
    * nameref.dtx 2.17: Some cosmetic clean up.
    * \Hy@boolkey with error checking.
    * Code for options backref and pagebackref rewritten.
    * Options are disabled after use.

1999-10-05  6.66j  Heiko Oberdiek
    * 6.66j
    * foiltex: \ext@table, \ext@figure defined.

1999-10-05  6.66i  Heiko Oberdiek
    * 6.66i
    * \pdfstringdef: support of shorthands of some babel
      languages added.
    * \ij, \IJ added in PD1 and PU encoding for Dutch.

1999-10-05  6.66h  Heiko Oberdiek
    * 6.66h
    * Making destination for \addcontentsline in
      \@chapter, if \c@secnumdepth<0, \frontmatter, or \backmatter.
    * `(' and `)' added to \Hy@{Set,Restore}Catcodes.

1999-10-01  6.66g  Heiko Oberdiek
    * 6.66g
    * \index{test|(} supported.

1999-09-28  6.66f  Heiko Oberdiek
    * 6.66f
    * options.tex with bookmarkstype
    * Bug in \autoref fixed: chapter/appendix detection
    * \\ and \newline produces a warning in \pdfstringdef
    * draft=false should work.

1999-09-14  6.66e  Heiko Oberdiek
    * 6.66e
    * Unwanted space in \HyPsd@LetUnexpandableSpace removed.

1999-09-13  6.66d  Heiko Oberdiek
    * 6.66d
    * \@footnotemark is also disabled, if package
      tabularx is loaded.

1999-09-10  6.66c  Heiko Oberdiek
    * 6.66c
    * Bug fix: Definition of \Hy@SaveLastSkip is moved before \MaybeStopEarly.

1999-09-10  6.66b  Heiko Oberdiek
    * 6.66b
    * Starting with option warnings, if the option is
      set at a wrong place.
    * Support for package multind.
    * \textnumero added to testbmu.tex.

1999-09-08  6.66a  Heiko Oberdiek
    * 6.66a
    * Catcodes are set at begin of package and restored at the end.
      (Bug fix: ltxdoc.cls makes '|' active...)

1999-09-08  6.66  Sebastian Rahtz
    * Release 6.66

1999-09-01  6.65e  Heiko Oberdiek
    * 6.65e
    * Test for \XR@addURL instead of the package name, because
      they exist different versions of xr and xr-hyper.

1999-08-31  6.65d  Heiko Oberdiek
    * 6.65d
    * Bug fixed (use of \renewcommand in \pdfstringdefDisableCommands)
    * Weak support for \ref and \pageref in bookmarks added.
    * Made bookmark code less slow (testbmu.tex compiles 20% faster):
      \HyPsd@ConvertToUnicode rewritten, \HyPsd@string introduced, ...
    * Bug detected by Ian Bruce: hyperref has a different spacing
      with theorem environments.
      Cause: The \lastskip value is destroyd by the specials that
      set the anchor.
      Fix: Saving the \lastskip value before the specials, and after
      setting \nobreak\{h,v}skip-\lastskip\{h,v}skip\lastskip.
      See \Hy@SaveLastskip - \Hy@RestoreLastskip.
      (most drivers: \hyper@anchor, \hyper@anchorstart - \hyper@anchorend;
      pdftex: \new@pdflink; dvipdfm: \@pdfm@dest)
    * \CYRCHDSC and \cyrchdsc corrected to \CYRCHRDSC and \cyrchrdsc
      (Thanks to Vladimir Volovich <vvv@vvv.vsu.ru>)
    * Bug fixed: \HAR@checkcitations redefined to add \hyper@@link.
      Without this the "Changed labels" warning would always appear.

1999-08-24  6.65c  Heiko Oberdiek
    * 6.65c
    * Unicode bookmark support 0x0000..0x04FF.
    * testbmu.tex: detailed test file for Unicode bookmarks.
    * Default setting of \@pdfborder with \providecommand,
      so package option `pdfborder' does work now.
    * \hv@pdf@char: support of octal codes with VTeX
      versions greater or equal 6.50.
    * Typo in option 'vtex' corrected.
    * Again backref 1.18.
    * Various drivers (dviwindo, hypertex, ...): \leavevmode in
      \hyper@linkurl, \hyper@linkfile, ... added where missing.
    * testform2.tex renamed to testfor2.tex (8+3 file name).

1999-08-17  6.65b  Heiko Oberdiek
    * 6.65b
    * Unicode bookmark support, starting with Cyrillic.

1999-08-14  6.65a  Heiko Oberdiek
    * 6.65a
    * Module pdfstringdef: bug (\space) and typo fixed.

1999-08-12  6.65  Sebastian Rahtz
    * RELEASE 6.65

1999-08-10  6.64h  Sebastian Rahtz
    * 6.64h
    * Moved some sections to before \MaybeStopEarly. Otherwise
       implicit=false mode never saw some important stuff.
    * hyperref.dtx: added \href to list of ignored commands in
      bookmarks. cleaned up VTEX stuff as per diagnosis by Heiko

1999-08-06  6.64g  Sebastian Rahtz
    * 6.64g
    * hyperref.dtx: typos and little fixes from Heiko
    * added another special thing for typexml

1999-07-29  Sebastian Rahtz
    * version 6.64c. hyperref.dtx: some typos corrected, and form
      primitives of pdftex

1999-07-28  Sebastian Rahtz
    * cut out any footnote work if tabularx is
      loaded. add some form stuff from D P Story

1999-07-28  Sebastian Rahtz
    * version 6.64b
    * hyperref.dtx:
    Changes from Heiko:
    Module pdfstringdef:
    * Small bug in \HyPsd@ProtectSpaces/HyPsd@RemoveMask fixed.
    * \@ifnextchar because of \futurelet disabled.
    * Disabling of \@ifstar removed, because it calls \@ifnextchar.
    * \@protected@testopt disabled to show the problematic macro in
      the warning message (commands with an optional argument).
    * \pdfstringdefWarn#1 prints a warning message with token #1,
      it can be used in code that disables macros by the user.
    * \pdfstringdefDisableCommands#1 is a easier interface for
      the hook \pdfstringdefPreHook. It appends its argument to the
      meaning of \pdfstringdefPreHook. The character @ can be used
      in command names.
    * \penalty is removed silently.
    * \kern and \hskip are detected with a warning:
      * At the beginning or, if the value is less than 1ex,
        they are removed.
      * Else they are replaced by a space.

    Fix for \pdfpage(s)attr:
    * Setting the /CropBox with \pdfpagesattr:
      The old meaning of \pdfpagesattr is appended.
    * Initial value of \@pdfpagestransition is \relax
      to differentiate between a unused or empty option.
    * \hyper@pagetransition (hpdftex):
      * The old entry /Trans is removed from \pdfpageattr.
      * The remaining old meaning retains and
      * the new /Trans is appended.
    * \hyper@pagetransition (pdfmark):
      * \if-switch for \relax added to get the old behaviour.
      ? (1) Need to delete an old entry?
      ? If 1=yes, how to delete?

1999-07-21  Sebastian Rahtz
    * version 6.64a, corrected typos in VTEX stuff

1999-07-19  6.64  Sebastian Rahtz
    * RELEASE 6.64
    * hyperref.dtx: support pdftex > 0.14 with new primitive names
    * hyperref.dtx: bookmark patches from Stephan Haller, to allow
      local changes of open status
    * hyperref.dtx: small patche for \seteqlabel. obscure problem in
      amstex compatibility mode, found by Michael Downes.
    * hyperref.dtx: patches to VTEX bookmark processing, from Taco
      Hoekwater, following patches by Denis Girou.

1999-07-08  6.63  Sebastian Rahtz
    * RELEASE 6.63
    * hyperref.dtx: added "typexml" option for typexml package
    * Some cleanups from Heiko

1999-06-29  6.62  Sebastian Rahtz
    * RELEASE 6.62
    * hyperref.dtx: (from Heiko), gobble \discretionary in bookmarks

1999-06-27  6.61  Sebastian Rahtz
    * RELEASE 6.61
    * hyperref.dtx: for Babel compatibility, use its  \@safe@actives
      switch in cross-refs (also in nameref.dtx), plus be nicer about
    * in \pdfstringdef (from Heiko). Move \phantomsection to main package.

1999-06-11  6.60  Sebastian Rahtz
    * RELEASE 6.60
    * nameref.dtx: changed \Sectionformat to a \providecommand, as it
      now comes \AtBeginDocument

1999-06-10  Sebastian Rahtz
    * hyperref.dtx: * Increment of version letter to 6.58f
    * hyperref.dtx: add \phantomsection, to make a section-like anchor
      Missing {} after \@ifpackageloaded{subfigure}
    * nameref.dtx define \section@level for pdfscreen
    From Heiko:
    * lastpage fix (added page anchor name, ...).
    * documentation for lastpage support added.
    * \pdfstringdef: \Generic{Error,Warn,Info} disabled while
      expanding.
    * \pdfstringdef: french fix changed to get rid of hard coded
      numbers for the guillemets.

1999-06-09  Sebastian Rahtz
    * hyperref.dtx: * Increment of version letter to 6.58b
    Loads of cleanups by Heiko:
     * \def\@pdfpagecrop{} removed, because it isn't used further
     * Loading of \Hy@driver part replaced (see previous email)
     * Old name \Hy@PDFDef found, replaced by \pdfstringdef
     * Module \pdfstringdef: Use of prefix "\HyPsd@" (it's shorter
      and easier to read than "\Hy@psd@".
     * \let\add@accent\HyPsd@add@accent instead of the definition
       in \pdfstringdef (saving run time).
     * Corrected to \begin{macro}{\HyPsd@ITALCORR}.
     * old ifbookmark replaced by texorpdfstring in description.
     * Missing lines added in pd1enc.def (\",\r,\v,\.,\c)
     * Bugs in  \define@key{Field}{maxlen}{\Fld@maxlen=#1}
            and  \define@key{Field}{menulength}{%
     * Changed \orig@appendix to \Hy@orig@appendix.
         \orig@maketitle to \Hy@orig@maketitle.
     * Replaced \global\def --> \gdef
     * Replaced \global\edef --> \xdef
     * Starting with identing (length 2) and checking the line length.

1999-06-08  Sebastian Rahtz
    * hyperref.dtx. make "subfigure" force hypertexnames=false; remove
      exactdef option (obsolete), and set default of 0 for bookmark
      level of unknown objects (\toclevel@...)
    * a lot of cleaning up of code layout, requested by Heiko, and bug
      fixing related to \addcontentsline

1999-05-30  Sebastian Rahtz
    * backref.dtx: added debugging/verbose  output
    * hyperref.dtx: considerable reworking of \addcontentsline, with
      wide-reaching effects
    * Some more PD1 fixes from Heiko. Stop using \@foo, too common a
      choice by others
    * Some fixes for TeX4ht, from Eitan Gurari

1999-05-19  6.57  Sebastian Rahtz
    * RELEASE 6.57
    * hyperref.dtx: a good many missing or extra spaces in and around
      line endings were found by Heiko and corrected.

1999-05-18  Sebastian Rahtz
    * hyperref.dtx: fixes to \textLF etc from Heiko

1999-05-17  Sebastian Rahtz
    * hyperref.dtx: Raise equation anchors by \baselineskip;
         dangerous, but its the only hope for XYZ views
    * Some fixes for tex4ht from Eitan Gurari
    * stop defaulting papersize \special
    * make bookmarks use tocdepth not secnumdepth
    * Some fixes for AMS equations, will probably break something!
    * some characters changed, and some added, in PD1
      encoding, to allow for silly behaviour of Acrobat, and to help
      Poles (via Wojciech A. Myszka <W.Myszka@immt.pwr.wroc.pl>)

    * backref.dtx: added support for chicago.sty (requested by Alan Reese)

1999-05-14  Sebastian Rahtz
    * hyperref.dtx: added new option hypertexnames. if it is *false*,
      unique arbitrary names are given for anchors and links, to avoid
      any conflict caused by counters being redefined etc. Long overdue.
    * Guillemet fix from Heiko.

1999-04-13  6.56  Sebastian Rahtz
    * RELEASE 6.56
    * hyperref.dtx: missed a \if@filesw (Heiko spotted), and removed
      the <repere> section

1999-04-12  6.55  Sebastian Rahtz
    * RELEASE 6.55
    * hyperref.dtx: when the run: type of URL is used, a \relax creeps
      into the output with pdfmark drivers. corrected.
    * Add some missing \if@filesw code (from Heiko)
    * Proper dummy initialisation of \pdfbookmark
    * Correct serious error over detecting whether seminar is being used
      (added new test, and defined \ifhy@seminarslides)
    * If implicit=false is used, ensure that \PDF@FinishDoc (to add
      DOCINFO stuff) is still done, \AtBeginDocument (it was tied to the
      redefinition of \@thehead)

1999-03-31  6.54  Sebastian Rahtz
    * RELEASE 6.54
    * hyperref.dtx: fixes from Heiko in pdf doc encoding stuff

1999-03-30  6.53  Sebastian Rahtz
    * RELEASE 6.53
    * hyperref.dtx: complete replacement of Heiko's part by nicely
      documented dtx....

    Name changes:
    \newif\ifPDFbookmark ==> \newif\ifHy@pdfstring (internal name)
    \ifbookmark          ==> \texorpdfstring (user command)
    \Hy@PDFDef           ==> \pdfstringdef (user or package command)

    Heiko summarizes the features of this \Hy@PDFDef:
    * PD1 encoding
    * Unknown glyphs don't cause an infinite error loop now (see
      bug report few weeks ago in pdftex@tug.org).
    * Grouping characters can be used, they are removed silently,
      so things like "\TeX{}" can be written.
    * With this version of \Hy@PDFDef the option exactdef can be
      removed now because of the warning messages.
    * All non-expandible commands like unknown glyphs or stomach
      commands are catched by this version: a comprehensive
      warning message is produced and the tokens are removed.
    * xspace support.
    * Support for unbalanced parentheses, hyparen.sty is now obsolete.

1999-03-26  6.52  Sebastian Rahtz
    * RELEASE 6.52
    * hyperref.dtx: Wherever "naturalnames" is used, disable
      \textlatin (from Babel 3.6k). Thanks to Felix Neubauer
      <Felix.Neubauer@gmx.net>
    * Fixes for seminar (Denis Girou <denis.girou@idris.fr>)

1999-03-12  6.51  Sebastian Rahtz
    * RELEASE 6.51 (unreleased)
    * hyperref.dtx: yet more bookmark magic from Heiko Oberdiek!

1999-02-21  Sebastian Rahtz
    * hyperref.dtx: trap a URL type of "run:" and attempt to use it to
      launch an application. In dvips, dvipdfm and pdftex drivers; it
      seems to work in Windows. By default it translates to file:

1999-02-17  Sebastian Rahtz
    * Changed the copyright notice
    * hyperref.dtx: some (more) corrections from Heiko

1999-02-16  6.50  Sebastian Rahtz
    * RELEASE 6.50
    * hyperref.dtx: some corrections from Heiko

1999-02-14  6.49  Sebastian Rahtz
    * RELEASE 6.49
    * hyperref.dtx: remove grouping around PDF@SetupDoc, allowing
      \pdfpagesttr in pdftex to work properly (ie CropBox)
      move PD@FinishDoc to happen at start of dvi (in page header);
      this allows for documents ending in \clearpage in which case the
      stuff never happened. sigh.

1999-02-06  6.48  Sebastian Rahtz
    * RELEASE 6.48
    * hyperref.dtx: add option "naturalnames", which makes hyperref use
      eg \thesection instead of \theHsection. may help some people.
    * Add option "verbose" to provide a debugging hook.
    * Set some more commands to no-op in bookmarks.
    * Remove all pdfinfo from PDF@SetupDoc, and transfer to new
      PDF@FinishDoc, which happens \AtEndDocument. This allows
      \maketitle to do \hypersetup{pdftitle=\@title} etc
    * Rearranged some lines of code.

1999-02-01  6.47  Sebastian Rahtz
    * RELEASE 6.47
    * hyperref.dtx: removed code from dvipdfm by mistake. restored.

1999-01-27  6.46  Sebastian Rahtz
    * RELEASE 6.46
    * hyperref.dtx: add support for colorlinks to dvipdfm driver
    (missed out by mistake before), and \AcrobatMenu

1999-01-20  Sebastian Rahtz
    * hyperref.dtx:  changed \texttilde to \textasciitilde; removed
      \textbeta

1998-12-17  6.45  Sebastian Rahtz
    * RELEASE 6.45
    * hyperref.dtx: make \footnotemark and \footnotetext use original
      non-hyper definitions. from pzezza@facec.cce.unifi.it.

1998-12-07  6.44  Sebastian Rahtz
    * RELEASE 6.44
    * hyperref.dtx: corrected bookmark writing errors. again...
      removed some spurious \makeat s. removed a spurious { in tex4ht

1998-12-01  6.43  Sebastian Rahtz
    * RELEASE 6.43
    * hyperref.dtx: fixes for \addcontentsline from
      kevin@rodin.wustl.edu (Kevin Ruland)
    - make \EndOfPackage things happen \AtBeginDocument instead, for
      consistency
    - fixes to hy@temp from Heiko
    - added optional first parameter to \BOOKMARK in order to provide
      dvipdfm with what it wants

1998-11-27  Sebastian Rahtz
    * hyperref.dtx: added dvipdfm driver from
      Mark Wicks <mwicks@kettering.edu>.
      cleaned up more bookmark code (from Heiko)

1998-11-11  6.42  Sebastian Rahtz
    * RELEASE 6.42
    * hyperref.dtx: replaced bookmark and docinfo writing with new code
      from Heiko Oberdiek which seems to do a better job
    * Support for lastpage package.

1998-11-03  6.41  Sebastian Rahtz
    * RELEASE 6.41
    * hyperref.dtx:  cleaned up test for existence of pdftex again, to
      avoid trampling on other packages. Thomas Esser and David Carlisle
      pointed out the mess.

1998-11-01  6.40  Sebastian Rahtz
    * RELEASE 6.40
    * hyperref.dtx:  checked various drivers, and had to introduce mew
      docstrip guards to add some pdfmark to dviwindo. dvipdf broken, so
      removed from hyperref.ins. Thanks to Thomas Esser for testing so
      quickly.

1998-10-30  6.39  Sebastian Rahtz
    * RELEASE 6.39
    * hyperref.dtx: serious error in where colorlinks and frenchlinks
      were checked. now all at EndOfPackage, after driver load.

1998-10-23  6.38  Sebastian Rahtz
    * RELEASE 6.38
    * hyperref.dtx:  rework handling of driver options so that driver
      is only loaded at the end, with whatever is the latest name given
      in config file, document etc. (Thanks to Thomas Esser for suggestion)

1998-10-17  6.37  Sebastian Rahtz
    * RELEASE 6.37
    * hyperref.dtx: back out change of link to use Action dictionary,
      it seems to break some Distiller setups, and Ghostscript

1998-10-06  Sebastian Rahtz
    * hyperref.dtx: make all eqnarray stop being an anchor, as it may
      break over pages.
    * Whoops. PDF@SetupDoc was after \MayBeStopEarly...

1998-09-24  6.36  Sebastian Rahtz
    * RELEASE 6.36
    * hyperref.dtx: even if bookmark writing disable, \pdfbookmark still
      needs to make anchors

1998-09-22  Sebastian Rahtz
    * hyperref.dtx: xdef not edef in \@writetorep (thanks to Christian
      Kumpf <kumpf@igd.fhg.de>)

1998-09-12  Sebastian Rahtz
    * hyperref.dtx: added option pdfnumberbookmarks to include section
      numbers in PDF bookmarks

1998-09-07  6.35  Sebastian Rahtz
    * RELEASE 6.35
    * hyperref.dtx: added DOCVIEW stuff to dviwindo driver
      better check for playing in head, means no more overfull hbox
      messages

1998-09-04  Sebastian Rahtz
    * hyperref.dtx: added DOCVIEW stuff to dvipsone driver (pointed
      out by D P Story)

1998-09-03  Sebastian Rahtz
    * hyperref.dtx:
      a) added new option linktocpage to make TOC have links on page
         numbers
      b) rewrote or checked all uses of \colorlink, so that they
         have a corresponding \hy@endcolorlink (was \hyper@resetcolor),
         and so are in a \begingroup ... \endgroup group (requested by
         Patrick Daly, for consistency if nothing else). Renamed
         \colorlink to \hy@colorlink

1998-09-02  6.34  Sebastian Rahtz
    * RELEASE 6.34
    * hyperref.dtx: chivvied around pdfview so that it worked, and did
      not override hyperref.cfg. concept of \@pdfviewparam for size
      parameters

1998-08-11  6.33  Sebastian Rahtz
    * RELEASE 6.33
    * hyperref.dtx: fix up some forms problems for Laurent Guillope

1998-08-08  Sebastian Rahtz
    * hyperref.dtx: add option `implicit' to allow (with value of
    false) for no redefinition of LaTeX internals. Re-ordered some
    code sections to allow for this.

1998-08-02  Sebastian Rahtz
    * hyperref.dtx: corrected some typos and mistakes in form support

1998-07-20  Sebastian Rahtz
    * hyperref.dtx: change check of empty head (from test by Denis
      Roegel)

1998-07-06  6.32  Sebastian Rahtz
    * RELEASE 6.32
    * backref.dtx: better test for natbib-like styles
    * hyperref.dtx: add natbib link break macro
    * dvipsone: use same pdfsetup as dviwindo

1998-06-27  6.31  Sebastian Rahtz
    * RELEASE 6.31
    * hyperref.dtx: correct order of part and writetorep
    * hyperref.dtx: more fixes from MicroPress for their driver. zero
      width hidden fields -> width of 1sp. Piet van Oostrum's additions
      to bookmark writing code.
    * add support for "pdfstartview={}", to get `default'
      magnification. hyper@linkfile for pdftex always does a user action
      now
    * Patrick Daly's addition of \ifvmode\nobreak\fi in pdftex start
      anchor fixes his section problems, but is not entirely general.

1998-06-25  Sebastian Rahtz
    * hyperref.dtx: fix NoHyper bug *properly* this time.

1998-06-25  6.30  Sebastian Rahtz
    * RELEASE 6.30
    * hyperref.dtx: zero width hidden fields. support pdfstartview of
      {}. allow NewWindow false with pdfnewwindow option. correct bug in
      default value of centerwindow and fitwindow. fix bug in NoHyper.
      fix bug in \pageref*.
    * Add \autoref macro to generate tagged references.

1998-06-24  6.29  Sebastian Rahtz
    * RELEASE 6.29
    * hyperref.dtx: add \ref* and \pageref* to produce unlinked
      references, and fix bug in label@hyperref.
      add page transitions for pdftex driver

1998-06-23  Sebastian Rahtz
    * hyperref.dtx: add support for page transitions in pdfmark driver
    * hyperref.dtx: add key pdfpagelayout
    * hyperref.dtx: revise form lists, now support Display=Value syntax
    * hyperref.dtx: change test for whether natbib-like code is
      present (if NAT@parse is defined), since things like aguplus dont
      load natbib per se, but use the same code.

1998-06-21  Sebastian Rahtz
    * hyperref.dtx: if form list value starts with a [, its assumed to
      be an array of two strings, display and use values.
    * hyperref.dtx: add `readonly' key for pdf forms, and hidden for
      HTML
    * hyperref.dtx: restructure form drivers to isolate common code
      for pdftex and pdfmark.

1998-06-20  Sebastian Rahtz
    * hyperref.dtx: add `hidden' key for forms

1998-06-19  6.28  Sebastian Rahtz
    * RELEASE 6.28
    * hyperref.dtx: use pdftex version and revision numbers
    * hyperref.dtx: corrected stupid error which meant that the
      bookmark file was not being opened.

1998-06-16  6.27  Sebastian Rahtz
    * RELEASE 6.27
    * hyperref.dtx: finished pdftex forms, and reworked several
      aspects of forms in general.

1998-06-15  Sebastian Rahtz
    * hyperref.dtx: use \filename@parse to decide whether a file: URL
      is a local open or a URL. makes ../../xxx work.
    * VTEX drivers driven by single `vtex' option which checks
      \OpMode

1998-06-13  Sebastian Rahtz
    * hyperref.dtx: merge in material from MicroPress to provide support
      for VTEX's two new modes of operation, PDF and HTML. Drivers hvtex
      and hvtexhtml.

1998-06-12  6.26  Sebastian Rahtz
    * (private) RELEASE 6.26
      addition from DPC to provide better support for encoding in
      .out files (must use inputenc)
    * (private) RELEASE 6.25
    * hyperref.dtx:
      removed quotes from names in dviwindo (DP Story)
      comma after file destination in dviwindo (DP Story)
      rejig parsing of file: to cope with ../foo/bar, at the
      cost of files having to be at least two characters long. ../..
      doesn't work either :-}

1998-06-05  6.24  Sebastian Rahtz
    * (private) RELEASE 6.24
    * hyperref.dtx: unset \@tempa at start of ProcessKVOptions (David
      Carlisle)
    * hyperref.dtx: pdftex base url syntax wrong; and if baseurl
       provided, need to strip file: from URL (corrections by
       daly@linpwd.mpae.gwdg.de (P.W.Daly, MPAe, Lindau, Germany)

1998-05-27  6.23  Sebastian Rahtz
    * (private) RELEASE 6.23
    * hyperref.dtx: remove spurious space in pdfview in pdftex driver

1998-05-16  6.22  Sebastian Rahtz
    * (private) RELEASE 6.22
    * hyperref.dtx: in draft mode, need fifth and secondoffive to be
      really secondoffive

1998-05-08  6.21  Sebastian Rahtz
    * (private) RELEASE 6.21
    * hyperref.dtx: added new key "pdfhighlight" to set Acrobat
      behaviour when a link is pressed. Make destinations use the Action
      dictionary. Added first cut at forms support.

1998-03-25  6.20  Sebastian Rahtz
    * (private) RELEASE 6.20
    * RELEASE 6.19
    * pdftex seems to have changed, added goto page for openaction
    * hyperref.dtx: put / in front of pdfstartview
      still changing textures driver

1998-03-22  6.18  Sebastian Rahtz
    * RELEASE 6.18

1998-03-21  Sebastian Rahtz
    * hyperref.dtx: add conditional code for fancyvrb, to stop
       links being made to fancyvrb lines.
    * experimental textures driver
    * pdftex as 0.12 the default; use guard pdftexold to select 0.11
      behaviour

1998-03-07  6.17  Sebastian Rahtz
    * RELEASE 6.17
    * hyperref.dtx: patches from Piotr Krysiuk
      <pkrysiuk@mimuw.edu.pl> to make it run under LaTeX 209
      compatibility mode

1998-03-05  Sebastian Rahtz
    * hyperref.dtx: put braces around URL in pdfmark driver, to stop
      keyval splitting at an = sign within the URL (bug report from Ahmed
      Hindawi <hindawi@ephouse.com>)

1998-03-03  Sebastian Rahtz
    * hyperref.dtx: add first cut at tex4ht driver
    * hyperref.dtx: changes for pdftex 0.12 driver (syntax changes)

1998-02-28  6.16  Sebastian Rahtz
    * (private) RELEASE 6.16
    * hyperref.dtx: AMSLaTeX does everything twice; pdftex actually
      *executes* the hyper code twice, so that destinations are defined
      twice. Make use of \ifmeasuring@ to avoid this.

1998-02-25  6.15  Sebastian Rahtz
    * RELEASE 6.15
    * Sigh. Messed up counters again. Fixed. It had better be right
      this time.
    * RELEASE 6.14
    * hyperref.dtx: added key bookmarksopen to dictate whether or not
      the bookmark tree is expanded (from Brian Ripley)
    * cleaned up the *horrible* mess created by me over items, which
      mean that I had turned off the incrementing....
    * typo in \pdfbookmark corrected

1998-02-23  6.13  Sebastian Rahtz
    * RELEASE 6.13
     * changes to \item had totally wrecked natbib :-}
    * added keys for PDF creator and producer
    * re-fix \@footnotemark in \maketitle
    * reverse parameters of \htmladdnormallink

1998-02-20  6.12  Sebastian Rahtz
    * RELEASE 6.12
    * RELEASE 6.11
    * hyperref.dtx: play around with items again for Tanmoy. ugh, all
      sorts of changes to stop bibitems getting 3 destinations defined.

1998-01-26  Sebastian Rahtz
    * hyperref.dtx: define \@makefnmark instead of \@footnotemark, to
      take advantage of white space and hyphenation fudges (from DPC)
    * backref.dtx: remove white space in for loop of \backcite

1998-01-22  6.10  Sebastian Rahtz
    * RELEASE 6.10
    * more dealing with \url, allowing for _

1998-01-21  6.9  Sebastian Rahtz
    * release 6.9
    * fixed some small bugs (though more remain) and added
      \Acrobatmenu command.

1997-12-11  Sebastian Rahtz
    * hyperref.dtx: altered algorithm of tocdepth for pdf bookmarks;
      rewrote nesting again. still concerned about global allocation
      of `current' tokens, and lack of nesting in PS file.

1997-12-09  Sebastian Rahtz
    * hyperref.dtx: rewrote handling of (non) nesting. the innards of
      an anchor are now processing inside {\stop@hyper...} which
      hopefully makes all hyper commands no-ops. ripley@stats.ox.ac.uk
      (Prof Brian Ripley) found several things which forced me to do
      *something* (ie a \cite inside a \caption gave the destination of
      the cite to the caption)
    * Daniel T. Cobra <cobra@gyron.acate.com.br> gave me a new
      incompatibility with ps2pdf

1997-11-24  6.7  Sebastian Rahtz
    * RELEASE 6.7
    * started hyperref ChangeLog. cleanup of copyright for Debian inclusion


==> hyperref/README.txt <==
The zip archive here contains the sources for the paper.pdf and
slides.pdf files in the hyperref distribution.

Ultimately, the goal is for this information to be integrated into the
manual.  Hopefully these files will be useful for anyone wishing to work
on that -- if you are interested, please contact Heiko.  They probably
do not compile with current TeX systems.

These files are 
Copyright 1999, 2007 Heiko Oberdiek.
You may freely use, modify and/or distribute each of them.


==> hyperref/manifest.txt <==
% CONTENTS OF THE HYPERREF BUNDLE
% ===============================

hyperref.dtx
        Main package with various drivers.
backref.dtx
        Bibliographical back referencing.
nameref.dtx
        Cross-referencing by name of section.

hyperref.pdf, backref.pdf, nameref.pdf
        Source code documentation.

hyperref.ins
        Docstrip batch file.

minitoc-hyper.sty
        Patched version of `minitoc.sty' to work with `hyperref.sty'.
ntheorem-hyper.sty
        Patched version of `ntheorem.sty' to work with `hyperref.sty'.
xr-hyper.sty
        Patched version of `xr.sty' to work with `hyperref.sty'.

bmhydoc.sty
	Help package for generating the documentation.

ChangeLog.txt
        History of versions
hylatex.ltx
        For creating format file.
manifest.txt
        Short description of the files.
README.md
        Short readme file.

% Derived files
% =============

backref.sty
nameref.sty
hyperref.sty
nohyperref.sty
        LaTeX package files.
hycheck.tex
	Test file.
backref.drv
nameref.drv
hyperref.drv
        Documentation drivers.
hypertex.def
pdfmark.def
hvtexmrk.def
htexture.def
hdvipson.def
hdvips.def
hpdftex.def
hdviwind.def
htex4ht.def
hvtex.def
hvtexhtm.def
hdvipdfm.def
hxetex.def
        Hyperref drivers.
pd1enc.def
puenc.def
puvnenc.def
puarenc.def
psdextra.def
        Font encoding definition files.

% Directory doc/
% =============

manual.pdf
        Manual, but a little out of date.
manual.html, manual[2-6].html, manual.css,
cmsy10-21.gif, cmmi10-22.gif
        HTML version of the manual.
paper.pdf
        Online version of paper for Heiko Oberdiek's talk
        at EuroTeX'99.
slides.pdf
        Slides for Heiko Oberdiek's talk at EuroTeX'99.



==> lipsum/README.txt <==
lipsum 

Access to 150 paragraphs of ``Lorem ipsum'' dummy text.

Patrick Happel (patrick.happel@rub.de)
https://github.com/patta42/lipsum

============================================================



1. Contents of the package
--------------------------

   lipsum.dtx
   lipsum.ins 
   lipsum.pdf
   README.txt (this file)



2. Installation
--------------------------

 - Run lipsum.ins through latex

 - Move the resulting .sty file and the resulting .ltd.tex files
   to a place where latex finds it.	
   On a TDS compliant system this should be (substitute $TEXMF 
   with your local or home texmf directory):
   
     $TEXMF/tex/latex/lipsum/

 - If you want to produce your own documentation file (maybe 
   dvi instead of pdf) run lipsum.dtx through latex.

 - Move the documentation (lipsum.pdf, if you haven't produced 
   your own file in a different format) in a TDS compliant 
   system to:

     $TEXMF/doc/latex/lipsum	

 - If you like to, move the source files (.dtx and .ins) in a
   source directory of your system.
 
 - Update your filename database. How to achieve this depends 
   on your system. For teTeX and texlive, `texhash' will work.

 - If you are using a non TDS compliant system take a look in 
   the documentation how to install new packages.



3. License
--------------------------
This material is subject to the LaTeX Project Public License 1.3. See 
 
 https://www.latex-project.org/lppl/

for the details of that license. 




Enjoy lipsum.

= ENDE =


==> placeins/placeins.txt <==

  p l a c e i n s . s t y          ver 2.2  April 18, 2005
  Donald Arseneau                  asnd@triumf.ca


Placeins.sty keeps floats `in their place', preventing them from floating
past a "\FloatBarrier" command into another section.  To use it, declare
"\usepackage{placeins}" and insert "\FloatBarrier" at places that floats 
should not move past, perhaps at every "\section".  

Option:  [section]

A more convenient way to stop floats at section boundaries is to change 
the definition of "\section" to include "\FloatBarrier", either at the
beginning, before "\@startsection", or in the `style' specification (see 
The LaTeX Companion, section 2.2.2; or 2.3 in the 1st ed).  If you specify 
"\usepackage[section]{placeins}", then the "\section" command will be 
redefined with "\FloatBarrier" inserted at the beginning.

Options:  [above]  [below]

Something you may not like is that, by default, "\FloatBarrier" is very 
strict, and will (try to) prevent a float from appearing above the start 
of the current section or below the start of the next section, even 
though the float is still on the same page as its intended section.  
Each restriction can be relaxed separately by using the "[above]" and 
"[below]" package options: "[above]" allows floats to appear above their 
section, if on the same page; "[below]" allows below.

NOTE!  The original version of placeins.sty acted like it was loaded
with the option "[above]" specified.

There is a problem with LaTeX's "\suppressfloats" being out of step with 
the page breaking (see usenet msg <yfi656pbsn0.fsf@triumf.ca> and thread)
which sometimes allows a float to go above a "\FloatBarrier" placed near
the top of a page. Maybe placeins will fix it sometime later.

Option: [verbose]

There is a package option "[verbose]" that causes many messages to be
written in the log file.  It might be used to answer the question:
`How did *that* get *there*?!?'


